Modelling Gas Networks with Compressors: A port-Hamiltonian Approach

Transient gas network simulations can significantly assist in design and operational aspects of gas networks. Models used in these simulations require a detailed framework integrating various models of the network constituents - pipes and compressor stations among others. In this context, the port-Hamiltonian modelling framework provides an energy-based modelling approach with a port-based coupling mechanism. This study investigates developing compressor models in an integrated isothermal port-Hamiltonian model for gas networks. Four different models of compressors are considered and their inclusion in a larger network model is detailed. A numerical implementation for a simple testcase is provided to confirm the validity of the proposed model and to highlight their differences.

==> tikz/results_plot_compressor/results_pH_fcam_pipe0.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300756003333163e+02 4.633300508679313339e+02
2.777777777777777624e-02 8.000000000000000000e+01 7.535174774585222224e+01 4.633300736563647888e+02 4.633300508645711488e+02
5.555555555555555247e-02 8.000000000000000000e+01 7.535174774585219382e+01 4.633300718073016924e+02 4.633300508622630787e+02
8.333333333333332871e-02 8.000000000000000000e+01 7.535174774585222224e+01 4.633300720818972991e+02 4.633300508613548914e+02
1.111111111111111049e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300727546413214e+02 4.633300508613570514e+02
1.388888888888888951e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300737123120143e+02 4.633300508619999505e+02
1.666666666666666574e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300746614131072e+02 4.633300508630637751e+02
1.944444444444444475e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300755934859012e+02 4.633300508644226738e+02
2.222222222222222099e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300764658355888e+02 4.633300508659748971e+02
2.500000000000000000e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300772842390529e+02 4.633300508676662730e+02
2.777777777777777901e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300780455361405e+02 4.633300508694460405e+02
3.055555555555555802e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300787547836990e+02 4.633300508712929400e+02
3.333333333333333148e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300794145783357e+02 4.633300508731790046e+02
3.611111111111111049e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300800287940433e+02 4.633300508750979816e+02
3.888888888888888951e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300806004943411e+02 4.633300508770321926e+02
4.166666666666666852e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300811327907809e+02 4.633300508789823766e+02
4.444444444444444198e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300816284275356e+02 4.633300508809355165e+02
4.722222222222222099e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300820900070676e+02 4.633300508828958186e+02
5.000000000000000000e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300825198924144e+02 4.633300508848524828e+02
5.277777777777777901e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300829202711384e+02 4.633300508868113639e+02
5.555555555555555802e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300832931683431e+02 4.633300508887627416e+02
5.833333333333333703e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300836404650340e+02 4.633300508907133803e+02
6.111111111111111605e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300839638777120e+02 4.633300508926542989e+02
6.388888888888888395e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300842650311324e+02 4.633300508945925458e+02
6.666666666666666297e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300845453991883e+02 4.633300508965196514e+02
6.944444444444444198e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300848063889816e+02 4.633300508984428348e+02
7.222222222222222099e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300850492627774e+02 4.633300509003539673e+02
7.500000000000000000e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300852752381616e+02 4.633300509022603819e+02
7.777777777777777901e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300854854203976e+02 4.633300509041540636e+02
8.055555555555555802e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300856808482990e+02 4.633300509060425725e+02
8.333333333333333703e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300858624906482e+02 4.633300509079180074e+02
8.611111111111111605e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300860312470490e+02 4.633300509097878717e+02
8.888888888888888395e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300861879684476e+02 4.633300509116444346e+02
9.166666666666666297e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300863334328596e+02 4.633300509134953131e+02
9.444444444444444198e-01 8.000000000000000000e+01 7.535174774585219382e+01 4.633300864683906752e+02 4.633300509153327766e+02
9.722222222222222099e-01 8.000000000000000000e+01 7.535174774585222224e+01 4.633300865935003117e+02 4.633300509171644990e+02
1.000000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300867094400246e+02 4.633300509189828063e+02
1.027777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300868167763724e+02 4.633300509207953155e+02
1.055555555555555580e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300869160922275e+02 4.633300509225944666e+02
1.083333333333333259e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300870079008860e+02 4.633300509243879333e+02
1.111111111111111160e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300870927009214e+02 4.633300509261681555e+02
1.138888888888888840e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300871709465127e+02 4.633300509279426933e+02
1.166666666666666741e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872430770028e+02 4.633300509297042140e+02
1.194444444444444420e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873094803478e+02 4.633300509314601641e+02
1.222222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873705454137e+02 4.633300509332032675e+02
1.250000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874266177516e+02 4.633300509349409708e+02
1.277777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300874780294407e+02 4.633300509366659412e+02
1.305555555555555580e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300875251013622e+02 4.633300509383856820e+02
1.333333333333333259e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300875680975537e+02 4.633300509400929172e+02
1.361111111111111160e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300876073151358e+02 4.633300509417950366e+02
1.388888888888888840e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300876429894970e+02 4.633300509434848209e+02
1.416666666666666741e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300876753708053e+02 4.633300509451697735e+02
1.444444444444444420e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300877046695518e+02 4.633300509468425048e+02
1.472222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300877311008321e+02 4.633300509485105749e+02
1.500000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300877548657013e+02 4.633300509501665942e+02
1.527777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300877761367360e+02 4.633300509518181229e+02
1.555555555555555580e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300877950902645e+02 4.633300509534577714e+02
1.583333333333333259e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878118863579e+02 4.633300509550930997e+02
1.611111111111111160e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878266633163e+02 4.633300509567167182e+02
1.638888888888888840e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878395808695e+02 4.633300509583362441e+02
1.666666666666666741e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878507546372e+02 4.633300509599441170e+02
1.694444444444444420e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878603139950e+02 4.633300509615480678e+02
1.722222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878683696737e+02 4.633300509631405930e+02
1.750000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878750428069e+02 4.633300509647293097e+02
1.777777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878804109857e+02 4.633300509663067146e+02
1.805555555555555580e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878845901138e+02 4.633300509678804247e+02
1.833333333333333259e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878876496540e+02 4.633300509694429934e+02
1.861111111111111160e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878896894233e+02 4.633300509710020378e+02
1.888888888888888840e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878907705851e+02 4.633300509725500547e+02
1.916666666666666741e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878909764720e+02 4.633300509740946040e+02
1.944444444444444420e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878903742159e+02 4.633300509756282963e+02
1.972222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878890140098e+02 4.633300509771586349e+02
2.000000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878869741837e+02 4.633300509786782868e+02
2.027777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878842880479e+02 4.633300509801946419e+02
2.055555555555555358e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878810293852e+02 4.633300509817004240e+02
2.083333333333333481e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878772165561e+02 4.633300509832030230e+02
2.111111111111111160e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878729294823e+02 4.633300509846951627e+02
2.138888888888888840e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878681821473e+02 4.633300509861842329e+02
2.166666666666666519e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878630324746e+02 4.633300509876629008e+02
2.194444444444444642e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878574976878e+02 4.633300509891386127e+02
2.222222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878516344596e+02 4.633300509906039224e+02
2.250000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878454508620e+02 4.633300509920664467e+02
2.277777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878389952686e+02 4.633300509935186824e+02
2.305555555555555358e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878322904168e+02 4.633300509949681896e+02
2.333333333333333481e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878253556903e+02 4.633300509964074649e+02
2.361111111111111160e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878182155884e+02 4.633300509978440687e+02
2.388888888888888840e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300878109008067e+02 4.633300509992705543e+02
2.416666666666666519e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300878034273751e+02 4.633300510006944819e+02
2.444444444444444642e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300877958130286e+02 4.633300510021082914e+02
2.472222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300877880833468e+02 4.633300510035196567e+02
2.500000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300877802383297e+02 4.633300510049209606e+02
2.527777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300877723195867e+02 4.633300510063198772e+02
2.555555555555555358e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300877643042099e+02 4.633300510077087893e+02
2.583333333333333481e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300877562446658e+02 4.633300510090953708e+02
2.611111111111111160e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300877481316320e+02 4.633300510104720047e+02
2.638888888888888840e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300877399830711e+02 4.633300510118464217e+02
2.666666666666666519e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300877318027347e+02 4.633300510132109480e+02
2.694444444444444642e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300877236125643e+02 4.633300510145732005e+02
2.722222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300877154129580e+02 4.633300510159257328e+02
2.750000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300877072148864e+02 4.633300510172759914e+02
2.777777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300876990292068e+02 4.633300510186166434e+02
2.805555555555555358e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300876908476766e+02 4.633300510199549649e+02
2.833333333333333481e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300876827048569e+02 4.633300510212838503e+02
2.861111111111111160e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300876745762480e+02 4.633300510226103484e+02
2.888888888888888840e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300876664937960e+02 4.633300510239274672e+02
2.916666666666666519e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300876584440857e+02 4.633300510252423123e+02
2.944444444444444642e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300876504401344e+02 4.633300510265477783e+02
2.972222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300876424875128e+02 4.633300510278510274e+02
3.000000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300876345867323e+02 4.633300510291449541e+02
3.027777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300876267407489e+02 4.633300510304367208e+02
3.055555555555555358e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300876189600785e+02 4.633300510317191652e+02
3.083333333333333481e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300876112395486e+02 4.633300510329995063e+02
3.111111111111111160e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300876035830242e+02 4.633300510342705252e+02
3.138888888888888840e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300875960005669e+02 4.633300510355395545e+02
3.166666666666666519e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300875884798415e+02 4.633300510367992047e+02
3.194444444444444642e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300875810273283e+02 4.633300510380570358e+02
3.222222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300875736633202e+02 4.633300510393054310e+02
3.250000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300875663620673e+02 4.633300510405520072e+02
3.277777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300875591484100e+02 4.633300510417893179e+02
3.305555555555555358e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300875520067734e+02 4.633300510430247527e+02
3.333333333333333481e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300875449502882e+02 4.633300510442509790e+02
3.361111111111111160e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300875379638910e+02 4.633300510454753294e+02
3.388888888888888840e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300875310664537e+02 4.633300510466905280e+02
3.416666666666666519e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300875242426287e+02 4.633300510479039076e+02
3.444444444444444642e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300875175140732e+02 4.633300510491081354e+02
3.472222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300875108565720e+02 4.633300510503105443e+02
3.500000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300875042834264e+02 4.633300510515039150e+02
3.527777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874977953754e+02 4.633300510526954099e+02
3.555555555555555358e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300874913895768e+02 4.633300510538779236e+02
3.583333333333333481e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874850597779e+02 4.633300510550586750e+02
3.611111111111111160e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300874788216106e+02 4.633300510562303884e+02
3.638888888888888840e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874726617735e+02 4.633300510574003965e+02
3.666666666666666519e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300874665829383e+02 4.633300510585614234e+02
3.694444444444444642e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874605868671e+02 4.633300510597207449e+02
3.722222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300874546743557e+02 4.633300510608710852e+02
3.750000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874488433010e+02 4.633300510620198338e+02
3.777777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300874430936460e+02 4.633300510631595444e+02
3.805555555555555358e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874374224918e+02 4.633300510642976633e+02
3.833333333333333481e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300874318268257e+02 4.633300510654269146e+02
3.861111111111111160e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874263157993e+02 4.633300510665544607e+02
3.888888888888888840e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300874208845812e+02 4.633300510676732529e+02
3.916666666666666519e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874155339102e+02 4.633300510687902829e+02
3.944444444444444642e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300874102543503e+02 4.633300510698986727e+02
3.972222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300874050507900e+02 4.633300510710052436e+02
4.000000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873999279474e+02 4.633300510721032310e+02
4.027777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873948780918e+02 4.633300510731994564e+02
4.055555555555555358e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873898955388e+02 4.633300510742871552e+02
4.083333333333333037e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873849982509e+02 4.633300510753730350e+02
4.111111111111110716e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873801662760e+02 4.633300510764504452e+02
4.138888888888889284e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873754136546e+02 4.633300510775260364e+02
4.166666666666666963e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873707298138e+02 4.633300510785932147e+02
4.194444444444444642e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873661136166e+02 4.633300510796586309e+02
4.222222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873615684736e+02 4.633300510807156343e+02
4.250000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873571002398e+02 4.633300510817708755e+02
4.277777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873526836767e+02 4.633300510828177039e+02
4.305555555555555358e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873483521514e+02 4.633300510838628270e+02
4.333333333333333037e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873440776400e+02 4.633300510848995373e+02
4.361111111111110716e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873398717954e+02 4.633300510859345991e+02
4.388888888888889284e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873357273417e+02 4.633300510869612481e+02
4.416666666666666963e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873316514412e+02 4.633300510879863054e+02
4.444444444444444642e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873276373295e+02 4.633300510890028931e+02
4.472222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873236834718e+02 4.633300510900180029e+02
4.500000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873197854344e+02 4.633300510910245862e+02
4.527777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873159618618e+02 4.633300510920298052e+02
4.555555555555555358e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873121883683e+02 4.633300510930264977e+02
4.583333333333333037e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873084768909e+02 4.633300510940218260e+02
4.611111111111110716e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300873048239055e+02 4.633300510950086277e+02
4.638888888888889284e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300873012259444e+02 4.633300510959941221e+02
4.666666666666666963e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872976885785e+02 4.633300510969710331e+02
4.694444444444444642e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872942032242e+02 4.633300510979467504e+02
4.722222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872907754524e+02 4.633300510989138843e+02
4.750000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872874087304e+02 4.633300510998798813e+02
4.777777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872840842430e+02 4.633300511008372382e+02
4.805555555555555358e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872808181907e+02 4.633300511017934582e+02
4.833333333333333037e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872775986932e+02 4.633300511027411517e+02
4.861111111111110716e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872744301273e+02 4.633300511036877083e+02
4.888888888888889284e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872713185186e+02 4.633300511046257384e+02
4.916666666666666963e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872682534077e+02 4.633300511055626885e+02
4.944444444444444642e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872652423550e+02 4.633300511064910552e+02
4.972222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872622726274e+02 4.633300511074183987e+02
5.000000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872593514441e+02 4.633300511083371589e+02
5.027777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872564756219e+02 4.633300511092550096e+02
5.055555555555555358e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872536544830e+02 4.633300511101642201e+02
5.083333333333333037e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872508729640e+02 4.633300511110725211e+02
5.111111111111110716e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872481363513e+02 4.633300511119722955e+02
5.138888888888889284e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872454450996e+02 4.633300511128711037e+02
5.166666666666666963e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872427937520e+02 4.633300511137614421e+02
5.194444444444444642e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872401933361e+02 4.633300511146507574e+02
5.222222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872376208872e+02 4.633300511155317167e+02
5.250000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872351009616e+02 4.633300511164116529e+02
5.277777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872326178705e+02 4.633300511172831762e+02
5.305555555555555358e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872301772415e+02 4.633300511181537900e+02
5.333333333333333037e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872277718554e+02 4.633300511190159909e+02
5.361111111111110716e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872254082492e+02 4.633300511198772824e+02
5.388888888888889284e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872230761911e+02 4.633300511207302179e+02
5.416666666666666963e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872207928478e+02 4.633300511215821871e+02
5.444444444444444642e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872185390062e+02 4.633300511224259139e+02
5.472222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872163204076e+02 4.633300511232686176e+02
5.500000000000000000e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872141487616e+02 4.633300511241031359e+02
5.527777777777777679e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872119994551e+02 4.633300511249366309e+02
5.555555555555555358e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872098984087e+02 4.633300511257619405e+02
5.583333333333333037e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872078142447e+02 4.633300511265863406e+02
5.611111111111110716e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872057809556e+02 4.633300511274024416e+02
5.638888888888889284e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300872037715976e+02 4.633300511282177467e+02
5.666666666666666963e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300872018009500e+02 4.633300511290248096e+02
5.694444444444444642e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300871998526418e+02 4.633300511298309630e+02
5.722222222222222321e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300871979390081e+02 4.633300511306289877e+02
5.750000000000000000e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300871960576615e+02 4.633300511314261030e+02
5.777777777777777679e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300871942078629e+02 4.633300511322150896e+02
5.805555555555555358e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300871923885893e+02 4.633300511330031668e+02
5.833333333333333037e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300871906008069e+02 4.633300511337831722e+02
5.861111111111110716e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300871888351935e+02 4.633300511345623249e+02
5.888888888888889284e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300871871009576e+02 4.633300511353333491e+02
5.916666666666666963e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300871853974741e+02 4.633300511361035774e+02
5.944444444444444642e+00 8.000000000000000000e+01 7.535174774585219382e+01 4.633300871837228101e+02 4.633300511368656771e+02
5.972222222222222321e+00 8.000000000000000000e+01 7.535174774585222224e+01 4.633300871820717362e+02 4.633300511376269810e+02
6.000000000000000000e+00 8.000000000000000000e+01 7.535174774398618069e+01 4.633300860869680378e+02 4.633328141553669184e+02
6.027777777777777679e+00 8.000000000000000000e+01 7.535174772296943502e+01 4.633300667946131739e+02 4.633626983351597914e+02
6.055555555555555358e+00 8.000000000000000000e+01 7.535074261081297209e+01 4.633299775243888234e+02 4.635445197197080347e+02
6.083333333333333037e+00 8.000000000000000000e+01 7.534669539068487154e+01 4.633298393606178252e+02 4.643047707077689097e+02
6.111111111111110716e+00 8.000000000000000000e+01 7.533509219025570758e+01 4.633306554510120918e+02 4.663900695583510583e+02
6.138888888888889284e+00 8.000000000000000000e+01 7.531134706463001294e+01 4.633379906108233399e+02 4.702805240894596750e+02
6.166666666666666963e+00 8.000000000000000000e+01 7.527702701382516182e+01 4.633710580681442934e+02 4.750825804330600590e+02
6.194444444444444642e+00 8.000000000000000000e+01 7.524142624549689629e+01 4.634789191813290472e+02 4.787550408750670954e+02
6.222222222222222321e+00 8.000000000000000000e+01 7.521214784041099222e+01 4.637569183517171041e+02 4.803479212993634633e+02
6.250000000000000000e+00 8.000000000000000000e+01 7.518611590372697151e+01 4.643394486330086579e+02 4.812943497284549608e+02
6.277777777777777679e+00 8.000000000000000000e+01 7.515628763848239657e+01 4.653381967881111336e+02 4.831878382187119314e+02
6.305555555555555358e+00 8.000000000000000000e+01 7.512388745158145298e+01 4.667365966363089456e+02 4.853516765550855325e+02
6.333333333333333037e+00 8.000000000000000000e+01 7.509454213805085487e+01 4.683373294105469427e+02 4.865824627375802152e+02
6.361111111111110716e+00 8.000000000000000000e+01 7.506704222154259298e+01 4.698736516395682088e+02 4.874692799245864876e+02
6.388888888888889284e+00 8.000000000000000000e+01 7.503760289170902809e+01 4.712293635131497922e+02 4.888858785005575101e+02
6.416666666666666963e+00 8.000000000000000000e+01 7.500822353312594259e+01 4.725215076439814084e+02 4.902650691235884324e+02
6.444444444444444642e+00 8.000000000000000000e+01 7.498113614359260737e+01 4.739113047283954074e+02 4.911745712493328142e+02
6.472222222222222321e+00 8.000000000000000000e+01 7.495416939375344612e+01 4.753777257326522090e+02 4.922051003699849048e+02
6.500000000000000000e+00 8.000000000000000000e+01 7.492673715593649320e+01 4.767728807161241775e+02 4.934412994913013790e+02
6.527777777777777679e+00 8.000000000000000000e+01 7.490063198370584985e+01 4.780588018218767843e+02 4.944341352546148869e+02
6.555555555555555358e+00 8.000000000000000000e+01 7.487533911667077291e+01 4.793385987945289912e+02 4.953204201871710097e+02
6.583333333333333037e+00 8.000000000000000000e+01 7.484985213997956066e+01 4.806564412441373406e+02 4.963595256137893443e+02
6.611111111111110716e+00 8.000000000000000000e+01 7.482509932771873196e+01 4.819354619393948838e+02 4.973264257984401979e+02
6.638888888888889284e+00 8.000000000000000000e+01 7.480122386344076801e+01 4.831385108927960914e+02 4.981748651356655273e+02
6.666666666666666963e+00 8.000000000000000000e+01 7.477749092057410962e+01 4.843251489300171215e+02 4.990934924270438842e+02
6.694444444444444642e+00 8.000000000000000000e+01 7.475422094054871991e+01 4.855194339734476330e+02 4.999954083290130598e+02
6.722222222222222321e+00 8.000000000000000000e+01 7.473168284208909995e+01 4.866736652056962384e+02 5.008090768679812754e+02
6.750000000000000000e+00 8.000000000000000000e+01 7.470945735460381343e+01 4.877782087226399881e+02 5.016377056547239590e+02
6.777777777777777679e+00 8.000000000000000000e+01 7.468763712210197525e+01 4.888721591818731440e+02 5.024748763888217127e+02
6.805555555555555358e+00 8.000000000000000000e+01 7.466640744186254608e+01 4.899547635264882501e+02 5.032495198805693803e+02
6.833333333333333037e+00 8.000000000000000000e+01 7.464555455021695707e+01 4.909981326652556390e+02 5.040143235173925973e+02
6.861111111111110716e+00 8.000000000000000000e+01 7.462507641404306469e+01 4.920123822948845032e+02 5.047854005023248760e+02
6.888888888888889284e+00 8.000000000000000000e+01 7.460510088672801032e+01 4.930161613853975382e+02 5.055163435192619090e+02
6.916666666666666963e+00 8.000000000000000000e+01 7.458551084117181063e+01 4.939966248942618563e+02 5.062323420515762677e+02
6.944444444444444642e+00 8.000000000000000000e+01 7.456628959006066282e+01 4.949461108954489532e+02 5.069429871755693284e+02
6.972222222222222321e+00 8.000000000000000000e+01 7.454749434826506160e+01 4.958784139406817530e+02 5.076308037188959474e+02
7.000000000000000000e+00 8.000000000000000000e+01 7.452908327730050075e+01 4.967945461236091660e+02 5.082991076341054963e+02
7.027777777777777679e+00 8.000000000000000000e+01 7.451102404358401543e+01 4.976851238957052033e+02 5.089610682779360786e+02
7.055555555555555358e+00 8.000000000000000000e+01 7.449334945682906550e+01 4.985549209631340659e+02 5.096045556617800685e+02
7.083333333333333037e+00 8.000000000000000000e+01 7.447603138305753134e+01 4.994096700779398930e+02 5.102296462279118145e+02
7.111111111111110716e+00 8.000000000000000000e+01 7.445905892581154717e+01 5.002441739982255058e+02 5.108480769594512481e+02
7.138888888888889284e+00 8.000000000000000000e+01 7.444243116684221206e+01 5.010579741848360982e+02 5.114485828293643408e+02
7.166666666666666963e+00 8.000000000000000000e+01 7.442614399352943622e+01 5.018561718321935814e+02 5.120359300014880546e+02
7.194444444444444642e+00 8.000000000000000000e+01 7.441017771133010683e+01 5.026374355621414907e+02 5.126116219097980320e+02
7.222222222222222321e+00 8.000000000000000000e+01 7.439453736720258803e+01 5.033998048919207804e+02 5.131752023927444952e+02
7.250000000000000000e+00 8.000000000000000000e+01 7.437921006415329828e+01 5.041463121349870562e+02 5.137247240978746277e+02
7.277777777777777679e+00 8.000000000000000000e+01 7.436419054838727050e+01 5.048776179568837392e+02 5.142632079928033590e+02
7.305555555555555358e+00 8.000000000000000000e+01 7.434946888745044191e+01 5.055921075857694404e+02 5.147914764842975046e+02
7.333333333333333037e+00 8.000000000000000000e+01 7.433504723527518365e+01 5.062911530325311560e+02 5.153054005612708579e+02
7.361111111111110716e+00 8.000000000000000000e+01 7.432090800253320140e+01 5.069759885815311122e+02 5.158110878236370809e+02
7.388888888888889284e+00 8.000000000000000000e+01 7.430705379506593999e+01 5.076457611300289159e+02 5.163042972246597628e+02
7.416666666666666963e+00 8.000000000000000000e+01 7.429347422850221960e+01 5.083009488135056699e+02 5.167876255124781437e+02
7.444444444444444642e+00 8.000000000000000000e+01 7.428016645601113055e+01 5.089426812173013559e+02 5.172604541590461622e+02
7.472222222222222321e+00 8.000000000000000000e+01 7.426711899607161627e+01 5.095707116283331857e+02 5.177232339702418358e+02
7.500000000000000000e+00 8.000000000000000000e+01 7.425433560827917745e+01 5.101851753567555647e+02 5.181766417690669186e+02
7.527777777777777679e+00 8.000000000000000000e+01 7.424180075631385023e+01 5.107869100947853553e+02 5.186193786680298672e+02
7.555555555555555358e+00 8.000000000000000000e+01 7.422951684288905483e+01 5.113760227719574800e+02 5.190544561766413381e+02
7.583333333333333037e+00 8.000000000000000000e+01 7.421747368970405034e+01 5.119525699799562517e+02 5.194785610372947531e+02
7.611111111111110716e+00 8.000000000000000000e+01 7.420567047469805289e+01 5.125171367969466019e+02 5.198952810428776274e+02
7.638888888888889284e+00 8.000000000000000000e+01 7.419409663614217720e+01 5.130699781255783591e+02 5.203023972020383781e+02
7.666666666666666963e+00 8.000000000000000000e+01 7.418275458298624869e+01 5.136111744838577806e+02 5.207012471868873718e+02
7.694444444444444642e+00 8.000000000000000000e+01 7.417163181890472856e+01 5.141411415278112145e+02 5.210921183836699129e+02
7.722222222222222321e+00 8.000000000000000000e+01 7.416073081516810817e+01 5.146601680404419312e+02 5.214741074634195002e+02
7.750000000000000000e+00 8.000000000000000000e+01 7.415004087434998326e+01 5.151683838288647621e+02 5.218492788901785389e+02
7.777777777777777679e+00 8.000000000000000000e+01 7.413956337579492128e+01 5.156660935628581228e+02 5.222153844601010633e+02
7.805555555555555358e+00 8.000000000000000000e+01 7.412928789088392989e+01 5.161535807259350577e+02 5.225752450699081919e+02
7.833333333333333037e+00 8.000000000000000000e+01 7.411921692497340075e+01 5.166310046489820706e+02 5.229266192836480514e+02
7.861111111111110716e+00 8.000000000000000000e+01 7.410933915057981380e+01 5.170986090055790783e+02 5.232714125212584122e+02
7.888888888888889284e+00 8.000000000000000000e+01 7.409965784254096377e+01 5.175566546518432460e+02 5.236090098134744721e+02
7.916666666666666963e+00 8.000000000000000000e+01 7.409016198945765552e+01 5.180053121940054552e+02 5.239393225886140044e+02
7.944444444444444642e+00 8.000000000000000000e+01 7.408085442262370179e+01 5.184447963043699019e+02 5.242636488493731122e+02
7.972222222222222321e+00 8.000000000000000000e+01 7.407172496318898425e+01 5.188753346371295265e+02 5.245803428188762609e+02
8.000000000000000000e+00 8.000000000000000000e+01 7.406277627463171598e+01 5.192971059411314627e+02 5.248916951029123084e+02
8.027777777777778567e+00 8.000000000000000000e+01 7.405399828286671493e+01 5.197103002263125973e+02 5.251956944631381248e+02
8.055555555555555358e+00 8.000000000000000000e+01 7.404539406216264297e+01 5.201151215046480729e+02 5.254943031145559189e+02
8.083333333333333925e+00 8.000000000000000000e+01 7.403695355624296326e+01 5.205117462818822105e+02 5.257864517536768290e+02
8.111111111111110716e+00 8.000000000000000000e+01 7.402867987058191090e+01 5.209003457963458459e+02 5.260726856448493436e+02
8.138888888888889284e+00 8.000000000000000000e+01 7.402056337100979988e+01 5.212811083811670869e+02 5.263535379723547294e+02
8.166666666666666075e+00 8.000000000000000000e+01 7.401260712207461268e+01 5.216541976241609291e+02 5.266280289245011090e+02
8.194444444444444642e+00 8.000000000000000000e+01 7.400480172549434599e+01 5.220197770844713432e+02 5.268978712009045466e+02
8.222222222222221433e+00 8.000000000000000000e+01 7.399715027824812807e+01 5.223780145450990631e+02 5.271613855610899009e+02
8.250000000000000000e+00 8.000000000000000000e+01 7.398964327436885924e+01 5.227290658363302782e+02 5.274203992874562346e+02
8.277777777777778567e+00 8.000000000000000000e+01 7.398228460354694391e+01 5.230730836727694850e+02 5.276736733212540003e+02
8.305555555555555358e+00 8.000000000000000000e+01 7.397506470463066819e+01 5.234102195635618955e+02 5.279221178032687476e+02
8.333333333333333925e+00 8.000000000000000000e+01 7.396798695227488452e+01 5.237406236844693694e+02 5.281656989395119126e+02
8.361111111111110716e+00 8.000000000000000000e+01 7.396104231199856827e+01 5.240644354259488864e+02 5.284040092669339401e+02
8.388888888888889284e+00 8.000000000000000000e+01 7.395423468895187114e+01 5.243817985310757877e+02 5.286382083443673991e+02
8.416666666666666075e+00 8.000000000000000000e+01 7.394755472505703153e+01 5.246928478796075979e+02 5.288670001423284930e+02
8.444444444444444642e+00 8.000000000000000000e+01 7.394100639297802502e+01 5.249977152695453242e+02 5.290919782194658865e+02
8.472222222222221433e+00 8.000000000000000000e+01 7.393458085192436613e+01 5.252965346096868871e+02 5.293118890802751366e+02
8.500000000000000000e+00 8.000000000000000000e+01 7.392828160761472134e+01 5.255894328005547322e+02 5.295278224397541180e+02
8.527777777777778567e+00 8.000000000000000000e+01 7.392210009459786590e+01 5.258765341522237122e+02 5.297393659115707578e+02
8.555555555555555358e+00 8.000000000000000000e+01 7.391604037257530990e+01 5.261579559523717080e+02 5.299465668826863975e+02
8.583333333333333925e+00 8.000000000000000000e+01 7.391009373712452657e+01 5.264338200121586624e+02 5.301500726451727132e+02
8.611111111111110716e+00 8.000000000000000000e+01 7.390426412901567232e+01 5.267042425468415558e+02 5.303490079154890964e+02
8.638888888888889284e+00 8.000000000000000000e+01 7.389854270429734129e+01 5.269693378823637886e+02 5.305446348318056380e+02
8.666666666666666075e+00 8.000000000000000000e+01 7.389293425758177136e+01 5.272292158451582509e+02 5.307358411820569017e+02
8.694444444444444642e+00 8.000000000000000000e+01 7.388742975388933587e+01 5.274839820486052986e+02 5.309237277954590581e+02
8.722222222222221433e+00 8.000000000000000000e+01 7.388203367955821932e+01 5.277337444008016973e+02 5.311076791197106104e+02
8.750000000000000000e+00 8.000000000000000000e+01 7.387673742712604508e+01 5.279786052895530020e+02 5.312880384700455352e+02
8.777777777777778567e+00 8.000000000000000000e+01 7.387154544053990435e+01 5.282186687234947158e+02 5.314650589930196247e+02
8.805555555555555358e+00 8.000000000000000000e+01 7.386644947097333613e+01 5.284540312855152706e+02 5.316382444117394925e+02
8.833333333333333925e+00 8.000000000000000000e+01 7.386145394870690950e+01 5.286847891067272940e+02 5.318085172611562257e+02
8.861111111111110716e+00 8.000000000000000000e+01 7.385655039940922961e+01 5.289110368515417804e+02 5.319749615472910591e+02
8.888888888888889284e+00 8.000000000000000000e+01 7.385174347242744375e+01 5.291328681338950446e+02 5.321385981405643406e+02
8.916666666666666075e+00 8.000000000000000000e+01 7.384702499754490646e+01 5.293503741176767790e+02 5.322987237311431272e+02
8.944444444444444642e+00 8.000000000000000000e+01 7.384239948418004928e+01 5.295636385658081053e+02 5.324558784108676264e+02
8.972222222222221433e+00 8.000000000000000000e+01 7.383785884979748460e+01 5.297727494384118927e+02 5.326100067222790813e+02
9.000000000000000000e+00 8.000000000000000000e+01 7.383340781858443336e+01 5.299777917669666749e+02 5.327609325096509565e+02
9.027777777777778567e+00 8.000000000000000000e+01 7.382903815484735333e+01 5.301788500733847513e+02 5.329092554300259508e+02
9.055555555555555358e+00 8.000000000000000000e+01 7.382475480321802763e+01 5.303760031473594836e+02 5.330542980139764495e+02
9.083333333333333925e+00 8.000000000000000000e+01 7.382054964756899551e+01 5.305693291421282538e+02 5.331969249015038486e+02
9.111111111111110716e+00 8.000000000000000000e+01 7.381642753771085097e+01 5.307589067336314201e+02 5.333364510381361470e+02
9.138888888888889284e+00 8.000000000000000000e+01 7.381238046448639523e+01 5.309448105654885239e+02 5.334734924979001107e+02
9.166666666666666075e+00 8.000000000000000000e+01 7.380841346664848857e+01 5.311271160436104992e+02 5.336078057050809775e+02
9.194444444444444642e+00 8.000000000000000000e+01 7.380451846159843399e+01 5.313058936165369914e+02 5.337394460467470481e+02
9.222222222222221433e+00 8.000000000000000000e+01 7.380070055794979567e+01 5.314812153905842251e+02 5.338687452547375187e+02
9.250000000000000000e+00 8.000000000000000000e+01 7.379695184606583780e+01 5.316531499569570087e+02 5.339952515294756950e+02
9.277777777777778567e+00 8.000000000000000000e+01 7.379327737822815436e+01 5.318217654507199086e+02 5.341196500559860851e+02
9.305555555555555358e+00 8.000000000000000000e+01 7.378966931206097968e+01 5.319871284235233588e+02 5.342413300086519712e+02
9.333333333333333925e+00 8.000000000000000000e+01 7.378613275258987869e+01 5.321493027107048874e+02 5.343609155751694288e+02
9.361111111111110716e+00 8.000000000000000000e+01 7.378265998401212755e+01 5.323083531245603126e+02 5.344780493462809545e+02
9.388888888888889284e+00 8.000000000000000000e+01 7.377925611828301555e+01 5.324643404855818289e+02 5.345929539292496884e+02
9.416666666666666075e+00 8.000000000000000000e+01 7.377591346356508950e+01 5.326173271431432568e+02 5.347057410829635273e+02
9.444444444444444642e+00 8.000000000000000000e+01 7.377263724735298922e+01 5.327673718225373705e+02 5.348161679155534785e+02
9.472222222222221433e+00 8.000000000000000000e+01 7.376941975409550878e+01 5.329145334738271913e+02 5.349247263065861944e+02
9.500000000000000000e+00 8.000000000000000000e+01 7.376626629019267511e+01 5.330588690494681714e+02 5.350309277904499368e+02
9.527777777777778567e+00 8.000000000000000000e+01 7.376316921194307952e+01 5.332004337304537103e+02 5.351353361753881472e+02
9.555555555555555358e+00 8.000000000000000000e+01 7.376013387487299156e+01 5.333392832139686561e+02 5.352375614356770939e+02
9.583333333333333925e+00 8.000000000000000000e+01 7.375715260787474392e+01 5.334754701800627572e+02 5.353379162956327946e+02
9.611111111111110716e+00 8.000000000000000000e+01 7.375423087040994119e+01 5.336090484501969513e+02 5.354363590967318487e+02
9.638888888888889284e+00 8.000000000000000000e+01 7.375136108444452532e+01 5.337400681796941626e+02 5.355328124170955562e+02
9.666666666666666075e+00 8.000000000000000000e+01 7.374854864779894115e+01 5.338685803769806171e+02 5.356275963926354962e+02
9.694444444444444642e+00 8.000000000000000000e+01 7.374578606460302410e+01 5.339946341361768418e+02 5.357203496656594552e+02
9.722222222222221433e+00 8.000000000000000000e+01 7.374307879721638415e+01 5.341182775846704089e+02 5.358115504851321020e+02
9.750000000000000000e+00 8.000000000000000000e+01 7.374041938508969452e+01 5.342395585282331467e+02 5.359008196771447956e+02
9.777777777777778567e+00 8.000000000000000000e+01 7.373781327208314451e+01 5.343585223299663767e+02 5.359885115723699300e+02
9.805555555555555358e+00 8.000000000000000000e+01 7.373525310278627387e+01 5.344752154053456934e+02 5.360744792856663707e+02
9.833333333333333925e+00 8.000000000000000000e+01 7.373274434729644611e+01 5.345896812573855641e+02 5.361587746320307133e+02
9.861111111111110716e+00 8.000000000000000000e+01 7.373027968546814748e+01 5.347019643822827675e+02 5.362415668940985825e+02
9.888888888888889284e+00 8.000000000000000000e+01 7.372786461020891124e+01 5.348121069025864927e+02 5.363226240150204376e+02
9.916666666666666075e+00 8.000000000000000000e+01 7.372549182732933559e+01 5.349201506377860369e+02 5.364023172586535111e+02
9.944444444444444642e+00 8.000000000000000000e+01 7.372316691810226530e+01 5.350261368406337397e+02 5.364803183981815664e+02
9.972222222222221433e+00 8.000000000000000000e+01 7.372088256743101908e+01 5.351301049124492692e+02 5.365569745500888530e+02
1.000000000000000000e+01 8.000000000000000000e+01 7.371864440668659313e+01 5.352320947635835182e+02 5.366320870040774480e+02
1.002777777777777857e+01 8.000000000000000000e+01 7.371644512712290975e+01 5.353321439377441493e+02 5.367057889955922292e+02
1.005555555555555536e+01 8.000000000000000000e+01 7.371429042763581663e+01 5.354302910846837449e+02 5.367781369631723010e+02
1.008333333333333393e+01 8.000000000000000000e+01 7.371217306222702348e+01 5.355265724549525430e+02 5.368490077052650804e+02
1.011111111111111072e+01 8.000000000000000000e+01 7.371009868139671539e+01 5.356210244734597836e+02 5.369186698124015038e+02
1.013888888888888928e+01 8.000000000000000000e+01 7.370806010635914163e+01 5.357136828352134899e+02 5.369868589518936233e+02
1.016666666666666607e+01 8.000000000000000000e+01 7.370606305876277986e+01 5.358045820849832808e+02 5.370538910217441071e+02
1.019444444444444464e+01 8.000000000000000000e+01 7.370410033166530184e+01 5.358937567265330699e+02 5.371195475295533015e+02
1.022222222222222143e+01 8.000000000000000000e+01 7.370217765716218139e+01 5.359812391717621267e+02 5.371840129284494196e+02
1.025000000000000000e+01 8.000000000000000000e+01 7.370028795193657345e+01 5.360670629352123342e+02 5.372472564874055934e+02
1.027777777777777857e+01 8.000000000000000000e+01 7.369843688968188644e+01 5.361512594943325212e+02 5.373092484927846044e+02
1.030555555555555536e+01 8.000000000000000000e+01 7.369661740164313812e+01 5.362338606245484698e+02 5.373701589973460386e+02
1.033333333333333393e+01 8.000000000000000000e+01 7.369483526941144191e+01 5.363148968673230002e+02 5.374297984662164254e+02
1.036111111111111072e+01 8.000000000000000000e+01 7.369308340490903220e+01 5.363943982944254003e+02 5.374884294820093373e+02
1.038888888888888928e+01 8.000000000000000000e+01 7.369136761276428160e+01 5.364723949460484391e+02 5.375458459027855724e+02
1.041666666666666607e+01 8.000000000000000000e+01 7.368968082779790052e+01 5.365489152060941933e+02 5.376022478550321466e+02
1.044444444444444464e+01 8.000000000000000000e+01 7.368802888659000416e+01 5.366239881003194796e+02 5.376575529888697247e+02
1.047222222222222143e+01 8.000000000000000000e+01 7.368640472570611166e+01 5.366976407917190954e+02 5.377117965483562330e+02
1.050000000000000000e+01 8.000000000000000000e+01 7.368481424363879739e+01 5.367699009649896880e+02 5.377650704272964504e+02
1.052777777777777857e+01 8.000000000000000000e+01 7.368325039043295988e+01 5.368407950211072830e+02 5.378172520655990638e+02
1.055555555555555536e+01 8.000000000000000000e+01 7.368171904637712544e+01 5.369103493433926815e+02 5.378685471090408328e+02
1.058333333333333393e+01 8.000000000000000000e+01 7.368021323509886145e+01 5.369785899776986753e+02 5.379187759767659145e+02
1.061111111111111072e+01 8.000000000000000000e+01 7.367873882571005595e+01 5.370455416216133244e+02 5.379681354979848038e+02
1.063888888888888928e+01 8.000000000000000000e+01 7.367728887479900379e+01 5.371112293611496398e+02 5.380165134189743412e+02
1.066666666666666607e+01 8.000000000000000000e+01 7.367586927736894609e+01 5.371756768795414700e+02 5.380639917232392690e+02
1.069444444444444464e+01 8.000000000000000000e+01 7.367447311663093501e+01 5.372389085183237967e+02 5.381105970697367411e+02
1.072222222222222143e+01 8.000000000000000000e+01 7.367310628677253703e+01 5.373009471715076870e+02 5.381562695197104631e+02
1.075000000000000000e+01 8.000000000000000000e+01 7.367176187417484812e+01 5.373618157560737245e+02 5.382011543942829803e+02
1.077777777777777857e+01 8.000000000000000000e+01 7.367044583659068735e+01 5.374215366218369354e+02 5.382451116260573372e+02
1.080555555555555536e+01 8.000000000000000000e+01 7.366915126329236330e+01 5.374801313795671831e+02 5.382883154586629644e+02
1.083333333333333393e+01 8.000000000000000000e+01 7.366788410986137592e+01 5.375376219250377972e+02 5.383306476332967350e+02
1.086111111111111072e+01 8.000000000000000000e+01 7.366663750078387807e+01 5.375940289607040086e+02 5.383722131445537116e+02
1.088888888888888928e+01 8.000000000000000000e+01 7.366541742356928069e+01 5.376493736907939365e+02 5.384129947405573375e+02
1.091666666666666607e+01 8.000000000000000000e+01 7.366421700066244682e+01 5.377036759524526133e+02 5.384529806081496872e+02
1.094444444444444464e+01 8.000000000000000000e+01 7.366304223078387281e+01 5.377569558003474413e+02 5.384922639688193158e+02
1.097222222222222143e+01 8.000000000000000000e+01 7.366188626697282871e+01 5.378092326231517291e+02 5.385307437001729340e+02
1.100000000000000000e+01 8.000000000000000000e+01 7.366075511484746130e+01 5.378605254281154657e+02 5.385685659344177338e+02
1.102777777777777857e+01 8.000000000000000000e+01 7.365964195683270077e+01 5.379108531764828740e+02 5.386056178842585496e+02
1.105555555555555536e+01 8.000000000000000000e+01 7.365855280324961996e+01 5.379602338115587372e+02 5.386420142519158389e+02
1.108333333333333393e+01 8.000000000000000000e+01 7.365748085121140321e+01 5.380086857768397977e+02 5.386777073921640522e+02
1.111111111111111072e+01 8.000000000000000000e+01 7.365643212632758718e+01 5.380562264160232644e+02 5.387127232397500620e+02
1.113888888888888928e+01 8.000000000000000000e+01 7.365539984581053545e+01 5.381028732940831105e+02 5.387471090979988730e+02
1.116666666666666607e+01 8.000000000000000000e+01 7.365439004240406007e+01 5.381486431328956996e+02 5.387808035246767986e+02
1.119444444444444464e+01 8.000000000000000000e+01 7.365339594583804228e+01 5.381935526083258310e+02 5.388139180267835400e+02
1.122222222222222143e+01 8.000000000000000000e+01 7.365242362152879707e+01 5.382376182768476838e+02 5.388463575274054165e+02
1.125000000000000000e+01 8.000000000000000000e+01 7.365146629595970751e+01 5.382808559044692629e+02 5.388782311676117160e+02
1.127777777777777857e+01 8.000000000000000000e+01 7.365053005631270366e+01 5.383232815077343503e+02 5.389094782462979083e+02
1.130555555555555536e+01 8.000000000000000000e+01 7.364960813676239582e+01 5.383649101577036618e+02 5.389401468095347809e+02
1.133333333333333393e+01 8.000000000000000000e+01 7.364870662949763869e+01 5.384057572438314310e+02 5.389702509072714065e+02
1.136111111111111072e+01 8.000000000000000000e+01 7.364781879771305739e+01 5.384458373012462289e+02 5.389997613076396874e+02
1.138888888888888928e+01 8.000000000000000000e+01 7.364695073529533431e+01 5.384851648994449533e+02 5.390287577892353283e+02
1.141666666666666607e+01 8.000000000000000000e+01 7.364609571766889928e+01 5.385237543440364334e+02 5.390571653449778751e+02
1.144444444444444464e+01 8.000000000000000000e+01 7.364525985720612766e+01 5.385616194891714485e+02 5.390850817153218486e+02
1.147222222222222143e+01 8.000000000000000000e+01 7.364443643952478169e+01 5.385987743121160065e+02 5.391124416972699009e+02
1.150000000000000000e+01 8.000000000000000000e+01 7.364363157841494001e+01 5.386352319551713208e+02 5.391393069250823373e+02
1.152777777777777857e+01 8.000000000000000000e+01 7.364283858828588336e+01 5.386710058654133491e+02 5.391656659813919532e+02
1.155555555555555536e+01 8.000000000000000000e+01 7.364206357963746541e+01 5.387061087433824014e+02 5.391915171321545586e+02
1.158333333333333393e+01 8.000000000000000000e+01 7.364129987484420781e+01 5.387405534138641769e+02 5.392169097614494149e+02
1.161111111111111072e+01 8.000000000000000000e+01 7.364055361646840936e+01 5.387743522669466074e+02 5.392417922422177980e+02
1.163888888888888928e+01 8.000000000000000000e+01 7.363981811426280899e+01 5.388075174189195877e+02 5.392662441862781861e+02
1.166666666666666607e+01 8.000000000000000000e+01 7.363909952265636605e+01 5.388400610114506435e+02 5.392902058181432494e+02
1.169444444444444464e+01 8.000000000000000000e+01 7.363839118032255726e+01 5.388719945611666162e+02 5.393137413295593205e+02
1.172222222222222143e+01 8.000000000000000000e+01 7.363769924613831108e+01 5.389033298249103154e+02 5.393368252366605020e+02
1.175000000000000000e+01 8.000000000000000000e+01 7.363701704930333847e+01 5.389340778691923788e+02 5.393594738054390518e+02
1.177777777777777857e+01 8.000000000000000000e+01 7.363635076846225047e+01 5.389642499403538523e+02 5.393817130421662114e+02
1.180555555555555536e+01 8.000000000000000000e+01 7.363569375567340103e+01 5.389938567998852932e+02 5.394035115009363608e+02
1.183333333333333393e+01 8.000000000000000000e+01 7.363505217768877742e+01 5.390229090637906211e+02 5.394249307652157768e+02
1.186111111111111072e+01 8.000000000000000000e+01 7.363441940875682690e+01 5.390514172602192957e+02 5.394459197933273344e+02
1.188888888888888928e+01 8.000000000000000000e+01 7.363380162368589765e+01 5.390793915096907085e+02 5.394665402580315003e+02
1.191666666666666607e+01 8.000000000000000000e+01 7.363319219863829801e+01 5.391068421161234028e+02 5.394867585172000872e+02
1.194444444444444464e+01 8.000000000000000000e+01 7.363259731840076938e+01 5.391337787294733062e+02 5.395066038900598642e+02
1.197222222222222143e+01 8.000000000000000000e+01 7.363201037178644981e+01 5.391602111538619511e+02 5.395260829205996060e+02
1.200000000000000000e+01 8.000000000000000000e+01 7.363145778963649946e+01 5.391861484649109570e+02 5.395413818390344431e+02
1.202777777777777857e+01 8.000000000000000000e+01 7.363145773960586382e+01 5.392115698766814376e+02 5.395245172963448113e+02
1.205555555555555536e+01 8.000000000000000000e+01 7.363217049333027830e+01 5.392363241670772140e+02 5.392673681492339028e+02
1.208333333333333393e+01 8.000000000000000000e+01 7.363782962682779498e+01 5.392598166969880822e+02 5.381274988861479187e+02
1.211111111111111072e+01 8.000000000000000000e+01 7.365653776409905618e+01 5.392801057762188748e+02 5.348350017162592849e+02
1.213888888888888928e+01 8.000000000000000000e+01 7.369750029620840337e+01 5.392909991076799088e+02 5.282962754254996298e+02
1.216666666666666607e+01 8.000000000000000000e+01 7.376110996306793766e+01 5.392725823346753486e+02 5.195115634917007128e+02
1.219444444444444464e+01 8.000000000000000000e+01 7.383221621021326087e+01 5.391694876634351203e+02 5.119917483833280585e+02
1.222222222222222143e+01 8.000000000000000000e+01 7.389310403949141914e+01 5.388614788609601192e+02 5.083181990602139990e+02
1.225000000000000000e+01 8.000000000000000000e+01 7.394579354127499471e+01 5.381568634297685776e+02 5.064175800349306655e+02
1.227777777777777857e+01 8.000000000000000000e+01 7.400558337239364448e+01 5.368560879203937475e+02 5.027614273763254005e+02
1.230555555555555536e+01 8.000000000000000000e+01 7.407255256386373787e+01 5.348910998466595856e+02 4.981357847092814950e+02
1.233333333333333393e+01 8.000000000000001421e+01 7.413369802916693629e+01 5.324402720676415584e+02 4.954288070006837756e+02
1.236111111111111072e+01 7.999999999999998579e+01 7.418969822752289645e+01 5.298580569954971224e+02 4.937952753538748993e+02
1.238888888888888928e+01 8.000000000000001421e+01 7.425018765303931900e+01 5.274008930070085626e+02 4.909545121822720262e+02
1.241666666666666607e+01 7.999999999999998579e+01 7.431187516446658492e+01 5.250150740441075641e+02 4.879801277362955148e+02
1.244444444444444464e+01 8.000000000000001421e+01 7.436818698095453328e+01 5.224811870235768083e+02 4.862107625186848736e+02
1.247222222222222143e+01 7.999999999999998579e+01 7.442388555514301629e+01 5.197650343575337502e+02 4.843141474588399547e+02
1.250000000000000000e+01 8.000000000000001421e+01 7.448167322163874360e+01 5.170735054847583569e+02 4.817380212279850866e+02
1.252777777777777857e+01 7.999999999999998579e+01 7.453661320329888440e+01 5.145283777683295057e+02 4.797060194001776381e+02
1.255555555555555536e+01 8.000000000000001421e+01 7.458915889174011227e+01 5.120020615676115767e+02 4.780451083756058210e+02
1.258333333333333393e+01 7.999999999999998579e+01 7.464270816051030977e+01 5.093867900086596023e+02 4.759203368988158331e+02
1.261111111111111072e+01 8.000000000000001421e+01 7.469496706719412771e+01 5.067907424501529476e+02 4.738884451427098838e+02
1.263888888888888928e+01 7.999999999999998579e+01 7.474482485655106245e+01 5.043136244875439047e+02 4.722242837308131129e+02
1.266666666666666607e+01 8.000000000000001421e+01 7.479460912610142032e+01 5.018692712106289946e+02 4.703667191130670631e+02
1.269444444444444464e+01 7.999999999999998579e+01 7.484367401101320638e+01 4.993888665038637669e+02 4.684366168716520633e+02
1.272222222222222143e+01 8.000000000000001421e+01 7.489081484187883575e+01 4.969556852354916145e+02 4.667752296961120919e+02
1.275000000000000000e+01 7.999999999999998579e+01 7.493733292651010913e+01 4.946132483137225222e+02 4.650714964366983395e+02
1.277777777777777857e+01 8.000000000000001421e+01 7.498320285600331658e+01 4.922865198776682973e+02 4.632694752994713099e+02
1.280555555555555536e+01 7.999999999999998579e+01 7.502757809024961944e+01 4.899603069878533574e+02 4.616338781542824563e+02
1.283333333333333393e+01 8.000000000000001421e+01 7.507108665712917173e+01 4.876995458729818438e+02 4.600280946180885735e+02
1.286111111111111072e+01 7.999999999999998579e+01 7.511392439860070169e+01 4.854963941622263519e+02 4.583576081725001359e+02
1.288888888888888928e+01 8.000000000000001421e+01 7.515555610502809714e+01 4.833020144841804040e+02 4.567709312487401689e+02
1.291666666666666607e+01 7.999999999999998579e+01 7.519626068192847868e+01 4.811402451889946406e+02 4.552438756538303437e+02
1.294444444444444464e+01 8.000000000000001421e+01 7.523623416161190391e+01 4.790399588874723804e+02 4.536810285361891033e+02
1.297222222222222143e+01 7.999999999999998579e+01 7.527521380990027922e+01 4.769702221402599207e+02 4.521666959398086192e+02
1.300000000000000000e+01 8.000000000000001421e+01 7.531326599572680891e+01 4.749214238510243717e+02 4.507107260415597239e+02
1.302777777777777857e+01 7.999999999999998579e+01 7.535056143214235647e+01 4.729215236068944819e+02 4.492412777664669647e+02
1.305555555555555536e+01 8.000000000000001421e+01 7.538697783536788677e+01 4.709641469296486207e+02 4.478078959436073205e+02
1.308333333333333393e+01 7.999999999999998579e+01 7.542252547449373878e+01 4.690298941629396268e+02 4.464196069295755933e+02
1.311111111111111072e+01 8.000000000000001421e+01 7.545730227599277384e+01 4.671328347304425961e+02 4.450394500694172280e+02
1.313888888888888928e+01 7.999999999999998579e+01 7.549128906477297107e+01 4.652800587428953918e+02 4.436811143013404717e+02
1.316666666666666607e+01 8.000000000000001421e+01 7.552445012050849016e+01 4.634560926391687872e+02 4.423658343491734968e+02
1.319444444444444464e+01 7.999999999999998579e+01 7.555687407673740097e+01 4.616630635458166694e+02 4.410650881229383344e+02
1.322222222222222143e+01 8.000000000000001421e+01 7.558854893432086897e+01 4.599109841969927288e+02 4.397828485013080808e+02
1.325000000000000000e+01 7.999999999999998579e+01 7.561945936114987887e+01 4.581916835316324068e+02 4.385403557853508687e+02
1.327777777777777857e+01 8.000000000000001421e+01 7.564965709343454137e+01 4.565012070017605197e+02 4.373124750538922285e+02
1.330555555555555536e+01 7.999999999999998579e+01 7.567916203435051159e+01 4.548472881016891733e+02 4.361076511531032907e+02
1.333333333333333393e+01 8.000000000000001421e+01 7.570793834689411028e+01 4.532275066273272728e+02 4.349317714732012519e+02
1.336111111111111072e+01 7.999999999999998579e+01 7.573605192830399346e+01 4.516364592991805011e+02 4.337778547902168498e+02
1.338888888888888928e+01 8.000000000000001421e+01 7.576350206973806678e+01 4.500783683542146036e+02 4.326434440959612289e+02
1.341666666666666607e+01 7.999999999999998579e+01 7.579027896711117762e+01 4.485538330366501896e+02 4.315358253599919180e+02
1.344444444444444464e+01 8.000000000000001421e+01 7.581642061334522964e+01 4.470582759154099222e+02 4.304515317022929821e+02
1.347222222222222143e+01 7.999999999999998579e+01 7.584194755509341235e+01 4.455931132417578624e+02 4.293840337928146482e+02
1.350000000000000000e+01 8.000000000000001421e+01 7.586683480535451451e+01 4.441599524281124332e+02 4.283447030830107565e+02
1.352777777777777857e+01 7.999999999999998579e+01 7.589113511214819141e+01 4.427557038739187192e+02 4.273235409068136050e+02
1.355555555555555536e+01 8.000000000000001421e+01 7.591484481518369876e+01 4.413801524560520875e+02 4.263240202620273180e+02
1.358333333333333393e+01 7.999999999999998579e+01 7.593796957601072961e+01 4.400347736834544321e+02 4.253464054575314321e+02
1.361111111111111072e+01 8.000000000000001421e+01 7.596053035236187156e+01 4.387177386076313610e+02 4.243893079766148162e+02
1.363888888888888928e+01 7.999999999999998579e+01 7.598254627945249240e+01 4.374281164991512014e+02 4.234524754483748552e+02
1.366666666666666607e+01 8.000000000000001421e+01 7.600400686549453155e+01 4.361668636302143227e+02 4.225348930739066873e+02
1.369444444444444464e+01 7.999999999999998579e+01 7.602494886974722021e+01 4.349330037172243237e+02 4.216396977077862971e+02
1.372222222222222143e+01 8.000000000000001421e+01 7.604536742163121232e+01 4.337254460590630742e+02 4.207604509002276245e+02
1.375000000000000000e+01 7.999999999999998579e+01 7.606528089857637553e+01 4.325446390911722006e+02 4.199033021811633262e+02
1.377777777777777857e+01 8.000000000000001421e+01 7.608469648542084940e+01 4.313900522899750172e+02 4.190636435564810540e+02
1.380555555555555536e+01 7.999999999999998579e+01 7.610363176040821998e+01 4.302606704936717392e+02 4.182426618408500758e+02
1.383333333333333393e+01 8.000000000000001421e+01 7.612208666008631042e+01 4.291565542272671792e+02 4.174404427216463773e+02
1.386111111111111072e+01 7.999999999999998579e+01 7.614008569217644151e+01 4.280773643237773172e+02 4.166553265114337705e+02
1.388888888888888928e+01 8.000000000000001421e+01 7.615762458180900296e+01 4.270222546279547373e+02 4.158892400515450163e+02
1.391666666666666607e+01 7.999999999999998579e+01 7.617472759038150798e+01 4.259910431837738543e+02 4.151383228529314806e+02
1.394444444444444464e+01 8.000000000000001421e+01 7.619139278430145623e+01 4.249834588110411460e+02 4.144069988376622291e+02
1.397222222222222143e+01 7.999999999999998579e+01 7.620763971624380417e+01 4.239987945682524924e+02 4.136901869513183101e+02
1.400000000000000000e+01 8.000000000000001421e+01 7.622346945402819074e+01 4.230367344020125415e+02 4.129910761690609320e+02
1.402777777777777857e+01 7.999999999999998579e+01 7.623890148665171296e+01 4.220970075078141690e+02 4.123078652503315311e+02
1.405555555555555536e+01 8.000000000000001421e+01 7.625393243842819402e+01 4.211790124403070763e+02 4.116399379601455735e+02
1.408333333333333393e+01 7.999999999999998579e+01 7.626858648129224605e+01 4.202823816740880716e+02 4.109885617886019986e+02
1.411111111111111072e+01 8.000000000000001421e+01 7.628285797005827362e+01 4.194068261287208657e+02 4.103509955787162653e+02
1.413888888888888928e+01 7.999999999999998579e+01 7.629676787632615742e+01 4.185518307731437631e+02 4.097301764531284221e+02
1.416666666666666607e+01 8.000000000000001421e+01 7.631031536933306825e+01 4.177169959488058453e+02 4.091220577995678696e+02
1.419444444444444464e+01 7.999999999999998579e+01 7.632351773113343540e+01 4.169020186334803952e+02 4.085300440648984477e+02
1.422222222222222143e+01 8.000000000000001421e+01 7.633637300487237098e+01 4.161064392459092005e+02 4.079510464074622291e+02
1.425000000000000000e+01 7.999999999999998579e+01 7.634890191815092919e+01 4.153298493272376959e+02 4.073861005597685221e+02
1.427777777777777857e+01 8.000000000000001421e+01 7.636109886237993294e+01 4.145719435010894358e+02 4.068352217000273754e+02
1.430555555555555536e+01 7.999999999999998579e+01 7.637298461354235712e+01 4.138323004397778391e+02 4.062965011618176732e+02
1.433333333333333393e+01 8.000000000000001421e+01 7.638455553169450241e+01 4.131105254705677226e+02 4.057722425131862565e+02
1.436111111111111072e+01 7.999999999999998579e+01 7.639582934072399212e+01 4.124062994693029509e+02 4.052590764893009236e+02
1.438888888888888928e+01 8.000000000000001421e+01 7.640680301024892174e+01 4.117192380342453362e+02 4.047599701316159440e+02
1.441666666666666607e+01 7.999999999999998579e+01 7.641749534841552816e+01 4.110489568289411295e+02 4.042717604360774430e+02
1.444444444444444464e+01 8.000000000000001421e+01 7.642790060674977326e+01 4.103951334499710697e+02 4.037962965101218060e+02
1.447222222222222143e+01 7.999999999999998579e+01 7.643803898640652505e+01 4.097574161338921499e+02 4.033323529439028334e+02
1.450000000000000000e+01 8.000000000000001421e+01 7.644790444302034871e+01 4.091354325789482687e+02 4.028793933546256767e+02
1.452777777777777857e+01 7.999999999999998579e+01 7.645751544256940235e+01 4.085288701900585693e+02 4.024386130097499290e+02
1.455555555555555536e+01 8.000000000000001421e+01 7.646686733770896183e+01 4.079373915761705121e+02 4.020074561528622894e+02
1.458333333333333393e+01 7.999999999999998579e+01 7.647597748194665712e+01 4.073606483544945149e+02 4.015884815867163411e+02
1.461111111111111072e+01 8.000000000000001421e+01 7.648484055689486638e+01 4.067983297784082879e+02 4.011786203209863402e+02
1.463888888888888928e+01 7.999999999999998579e+01 7.649347474636479660e+01 4.062501181995703519e+02 4.007800539949301424e+02
1.466666666666666607e+01 8.000000000000001421e+01 7.650187360216592936e+01 4.057156880254657949e+02 4.003909344269759458e+02
1.469444444444444464e+01 7.999999999999998579e+01 7.651005498818446426e+01 4.051947332006582769e+02 4.000116356127244330e+02
1.472222222222222143e+01 8.000000000000001421e+01 7.651801304412433069e+01 4.046869595122380474e+02 3.996424057047871656e+02
1.475000000000000000e+01 7.999999999999998579e+01 7.652576442284126301e+01 4.041920532309317764e+02 3.992816188773610406e+02
1.477777777777777857e+01 8.000000000000001421e+01 7.653330328063888999e+01 4.037097255352134653e+02 3.989311598902631886e+02
1.480555555555555536e+01 7.999999999999998579e+01 7.654064665580791882e+01 4.032396923706377265e+02 3.985883676042419097e+02
1.483333333333333393e+01 8.000000000000001421e+01 7.654778739049500302e+01 4.027816615195354757e+02 3.982554593478506035e+02
1.486111111111111072e+01 7.999999999999998579e+01 7.655474305492816711e+01 4.023353575157247519e+02 3.979302110751610257e+02
1.488888888888888928e+01 8.000000000000001421e+01 7.656150621142413115e+01 4.019005082343315962e+02 3.976137338766031348e+02
1.491666666666666607e+01 7.999999999999998579e+01 7.656809364069277990e+01 4.014768448620092727e+02 3.973054241210060695e+02
1.494444444444444464e+01 8.000000000000001421e+01 7.657449828812103476e+01 4.010640987786391065e+02 3.970045680665996315e+02
1.497222222222222143e+01 7.999999999999998579e+01 7.658073649521949733e+01 4.006620183881801154e+02 3.967123102643076891e+02
1.500000000000000000e+01 8.000000000000001421e+01 7.658680075264786069e+01 4.002703457264155418e+02 3.964265687582141595e+02
1.502777777777777857e+01 7.999999999999998579e+01 7.659270756924706802e+01 3.998888307790479644e+02 3.961493069316997548e+02
1.505555555555555536e+01 8.000000000000001421e+01 7.659844907759726595e+01 3.995172341473332835e+02 3.958782981218772079e+02
1.508333333333333393e+01 7.999999999999998579e+01 7.660404133743043076e+01 3.991553130939204266e+02 3.956150103974271133e+02
1.511111111111111072e+01 8.000000000000001421e+01 7.660947673508857747e+01 3.988028356610743117e+02 3.953582818653514437e+02
1.513888888888888928e+01 7.999999999999998579e+01 7.661477077461887575e+01 3.984595702140985622e+02 3.951081562413109509e+02
1.516666666666666607e+01 8.000000000000001421e+01 7.661991567637525691e+01 3.981252954131348929e+02 3.948650492701435155e+02
1.519444444444444464e+01 7.999999999999998579e+01 7.662492704207291183e+01 3.977997871226032203e+02 3.946275488720049793e+02
1.522222222222222143e+01 8.000000000000001421e+01 7.662979650331608639e+01 3.974828323179633571e+02 3.943972072241455180e+02
1.525000000000000000e+01 7.999999999999998579e+01 7.663453976854711414e+01 3.971742206096329824e+02 3.941719859509611865e+02
1.527777777777777857e+01 8.000000000000001421e+01 7.663914821810229228e+01 3.968737428149104858e+02 3.939534975694733134e+02
1.530555555555555536e+01 7.999999999999998579e+01 7.664363729744543718e+01 3.965812004918602156e+02 3.937402271975983581e+02
1.533333333333333393e+01 8.000000000000001421e+01 7.664799820622253890e+01 3.962963927373402271e+02 3.935328038123533929e+02
1.536111111111111072e+01 7.999999999999998579e+01 7.665224638467169882e+01 3.960191293488200586e+02 3.933310091111500810e+02
1.538888888888888928e+01 8.000000000000001421e+01 7.665637286927662331e+01 3.957492183817703904e+02 3.931341060553223770e+02
1.541666666666666607e+01 7.999999999999998579e+01 7.666039290368364334e+01 3.954864780867837339e+02 3.929431194928243940e+02
1.544444444444444464e+01 8.000000000000001421e+01 7.666429715318649585e+01 3.952307268517411671e+02 3.927563983992031922e+02
1.547222222222222143e+01 7.999999999999998579e+01 7.666810073135195580e+01 3.949817869343872871e+02 3.925754424354829553e+02
1.550000000000000000e+01 8.000000000000001421e+01 7.667179460761573750e+01 3.947394863181007167e+02 3.923986475968156356e+02
1.552777777777777857e+01 7.999999999999998579e+01 7.667539329744467125e+01 3.945036516012705192e+02 3.922269979577519621e+02
1.555555555555555536e+01 8.000000000000001421e+01 7.667888769338436816e+01 3.942741222979618101e+02 3.920597988682142159e+02
1.558333333333333393e+01 7.999999999999998579e+01 7.668229237608080950e+01 3.940507366201304649e+02 3.918969019679689154e+02
1.561111111111111072e+01 8.000000000000001421e+01 7.668559788404442656e+01 3.938333406027927026e+02 3.917388069433037572e+02
1.563888888888888928e+01 7.999999999999998579e+01 7.668881874382050512e+01 3.936217761660846008e+02 3.915843199325112209e+02
1.566666666666666607e+01 8.000000000000001421e+01 7.669194539292988111e+01 3.934158920070600516e+02 3.914346951217328296e+02
1.569444444444444464e+01 7.999999999999998579e+01 7.669499220300606623e+01 3.932155439201748095e+02 3.912884038856817028e+02
1.572222222222222143e+01 8.000000000000001421e+01 7.669794944426206484e+01 3.930205882897271863e+02 3.911466003773254556e+02
1.575000000000000000e+01 7.999999999999998579e+01 7.670083148361277381e+01 3.928308874974670744e+02 3.910082774690400811e+02
1.577777777777777857e+01 8.000000000000001421e+01 7.670362833160301363e+01 3.926463004918974207e+02 3.908737623501284588e+02
1.580555555555555536e+01 7.999999999999998579e+01 7.670635431844884522e+01 3.924666981056712416e+02 3.907430594893643843e+02
1.583333333333333393e+01 8.000000000000001421e+01 7.670899937691207526e+01 3.922919487598122714e+02 3.906154784936063606e+02
1.586111111111111072e+01 7.999999999999998579e+01 7.671157760173059614e+01 3.921219262068760258e+02 3.904919074781900576e+02
1.588888888888888928e+01 8.000000000000001421e+01 7.671407897582921009e+01 3.919565062498693919e+02 3.903710584113093773e+02
1.591666666666666607e+01 7.999999999999998579e+01 7.671651736099251195e+01 3.917955680219400847e+02 3.902540650011147818e+02
1.594444444444444464e+01 8.000000000000001421e+01 7.671888269387973480e+01 3.916389961268917546e+02 3.901397884552000050e+02
1.597222222222222143e+01 7.999999999999998579e+01 7.672118875468451904e+01 3.914866719919132834e+02 3.900288709145619919e+02
1.600000000000000000e+01 8.000000000000001421e+01 7.672342534989239482e+01 3.913384868780234456e+02 3.899209346083125070e+02
1.602777777777777857e+01 7.999999999999998579e+01 7.672560615741610945e+01 3.911943291837088168e+02 3.898157357308171527e+02
1.605555555555555713e+01 8.000000000000001421e+01 7.672772090632898312e+01 3.910540941603762235e+02 3.897137801914403781e+02
1.608333333333333215e+01 7.999999999999998579e+01 7.672978321557813786e+01 3.909176766656252084e+02 3.896140948496203578e+02
1.611111111111111072e+01 8.000000000000001421e+01 7.673178263662950371e+01 3.907849754913139577e+02 3.895176677281885986e+02
1.613888888888888928e+01 7.999999999999998579e+01 7.673373282013359642e+01 3.906558932318476423e+02 3.894233715828456752e+02
1.616666666666666785e+01 8.000000000000001421e+01 7.673562314547434937e+01 3.905303313664155098e+02 3.893320221990175014e+02
1.619444444444444287e+01 7.999999999999998579e+01 7.673746722393599384e+01 3.904081991909220619e+02 3.892429664332286166e+02
1.622222222222222143e+01 8.000000000000001421e+01 7.673925433708390642e+01 3.902894023406728365e+02 3.891563411536537274e+02
1.625000000000000000e+01 7.999999999999998579e+01 7.674099801102939011e+01 3.901738539046017422e+02 3.890722777655565778e+02
1.627777777777777857e+01 8.000000000000001421e+01 7.674268750057103716e+01 3.900614653718471345e+02 3.889901619074163364e+02
1.630555555555555713e+01 7.999999999999998579e+01 7.674433619284825170e+01 3.899521529627581344e+02 3.889107396694648173e+02
1.633333333333333215e+01 8.000000000000001421e+01 7.674593330851654116e+01 3.898458345324554557e+02 3.888330215629917461e+02
1.636111111111111072e+01 7.999999999999998579e+01 7.674749214204634029e+01 3.897424283204166500e+02 3.887578511569641364e+02
1.638888888888888928e+01 8.000000000000001421e+01 7.674900190411135270e+01 3.896418584440647805e+02 3.886844368064606101e+02
1.641666666666666785e+01 7.999999999999998579e+01 7.675047575304778036e+01 3.895440459049555670e+02 3.886131816064674354e+02
1.644444444444444287e+01 8.000000000000001421e+01 7.675190285527035883e+01 3.894489190043585154e+02 3.885439106300314052e+02
1.647222222222222143e+01 7.999999999999998579e+01 7.675329633624164671e+01 3.893564034028975698e+02 3.884763468704761635e+02
1.650000000000000000e+01 8.000000000000001421e+01 7.675464525857793774e+01 3.892664300108294242e+02 3.884109621943728143e+02
1.652777777777777857e+01 7.999999999999998579e+01 7.675596272392168373e+01 3.891789294769831145e+02 3.883469758970630323e+02
1.655555555555555713e+01 8.000000000000001421e+01 7.675723769903829918e+01 3.890938343009861455e+02 3.882851570446873666e+02
1.658333333333333215e+01 7.999999999999998579e+01 7.675848328932406162e+01 3.890110812230883539e+02 3.882246835332815067e+02
1.661111111111111072e+01 8.000000000000001421e+01 7.675968833196773744e+01 3.889306047440132375e+02 3.881661220563308348e+02
1.663888888888888928e+01 7.999999999999998579e+01 7.676086592849760848e+01 3.888523453482451373e+02 3.881090660566417228e+02
1.666666666666666785e+01 8.000000000000001421e+01 7.676200484950655323e+01 3.887762404631834556e+02 3.880535346032302755e+02
1.669444444444444287e+01 7.999999999999998579e+01 7.676311813310330479e+01 3.887022335880265587e+02 3.879997202505450673e+02
1.672222222222222143e+01 8.000000000000001421e+01 7.676419454996077718e+01 3.886302666777566515e+02 3.879470955752663599e+02
1.675000000000000000e+01 7.999999999999998579e+01 7.676524702596317695e+01 3.885602843363491274e+02 3.878962724153161048e+02
1.677777777777777857e+01 8.000000000000001421e+01 7.676626431491641256e+01 3.884922334134136577e+02 3.878465000536459684e+02
1.680555555555555713e+01 7.999999999999998579e+01 7.676725928863550052e+01 3.884260598247332723e+02 3.877983977309357897e+02
1.683333333333333215e+01 8.000000000000001421e+01 7.676822068713809699e+01 3.883617142577560344e+02 3.877514251683313660e+02
1.686111111111111072e+01 7.999999999999998579e+01 7.676916129257541854e+01 3.882991444495587530e+02 3.877058215099310701e+02
1.688888888888888928e+01 8.000000000000001421e+01 7.677006982730216578e+01 3.882383042084963449e+02 3.876615385486066998e+02
1.691666666666666785e+01 7.999999999999998579e+01 7.677095904460870202e+01 3.881791449601918202e+02 3.876182991331663175e+02
1.694444444444444287e+01 8.000000000000001421e+01 7.677181759210164103e+01 3.881216214364470716e+02 3.875765220289846411e+02
1.697222222222222143e+01 7.999999999999998579e+01 7.677265821994676287e+01 3.880656887514240339e+02 3.875355900147289390e+02
1.700000000000000000e+01 8.000000000000001421e+01 7.677346950359920186e+01 3.880113025290373230e+02 3.874960930676342059e+02
1.702777777777777857e+01 7.999999999999998579e+01 7.677426419749374986e+01 3.879584221214830677e+02 3.874574395198285401e+02
1.705555555555555713e+01 8.000000000000001421e+01 7.677503080178877326e+01 3.879070043447979970e+02 3.874200142522513488e+02
1.708333333333333215e+01 7.999999999999998579e+01 7.677578206333603816e+01 3.878570110908041784e+02 3.873835784303864216e+02
1.711111111111111072e+01 8.000000000000001421e+01 7.677650643942317288e+01 3.878084014813267117e+02 3.873480826208121357e+02
1.713888888888888928e+01 7.999999999999998579e+01 7.677721663048083656e+01 3.877611388856066696e+02 3.873137393128250778e+02
1.716666666666666785e+01 8.000000000000001421e+01 7.677790108640341771e+01 3.877151857098236292e+02 3.872801071066878080e+02
1.719444444444444287e+01 7.999999999999998579e+01 7.677857245067210101e+01 3.876705056550956101e+02 3.872476780193231320e+02
1.722222222222222143e+01 8.000000000000001421e+01 7.677921917412555786e+01 3.876270647122138371e+02 3.872158889689717967e+02
1.725000000000000000e+01 7.999999999999998579e+01 7.677985383294418398e+01 3.875848274190078087e+02 3.871851877266770998e+02
1.727777777777777857e+01 8.000000000000001421e+01 7.678046487963780464e+01 3.875437624998364754e+02 3.871552138275806669e+02
1.730555555555555713e+01 7.999999999999998579e+01 7.678106485080772359e+01 3.875038357723454396e+02 3.871260961539921368e+02
1.733333333333333215e+01 8.000000000000001421e+01 7.678164216937878450e+01 3.874650174766761097e+02 3.870978609951272347e+02
1.736111111111111072e+01 7.999999999999998579e+01 7.678220935240663891e+01 3.874272760674317624e+02 3.870702498092485371e+02
1.738888888888888928e+01 8.000000000000001421e+01 7.678275477996639609e+01 3.873905822117580442e+02 3.870436213388941269e+02
1.741666666666666785e+01 7.999999999999998579e+01 7.678329098040488532e+01 3.873549074059152417e+02 3.870174941815285479e+02
1.744444444444444287e+01 8.000000000000001421e+01 7.678380626432091560e+01 3.873202225703234944e+02 3.869923140403552679e+02
1.747222222222222143e+01 7.999999999999998579e+01 7.678431317081046359e+01 3.872865018195492439e+02 3.869676615804228845e+02
1.750000000000000000e+01 8.000000000000001421e+01 7.678479997116956213e+01 3.872537168634254954e+02 3.869437903769180593e+02
1.752777777777777857e+01 7.999999999999998579e+01 7.678527918523880658e+01 3.872218435609083258e+02 3.869205731269838111e+02
1.755555555555555713e+01 8.000000000000001421e+01 7.678573906053625819e+01 3.871908553388989276e+02 3.868979242939835785e+02
1.758333333333333215e+01 7.999999999999998579e+01 7.678619209557916747e+01 3.871607285005467816e+02 3.868760523332812227e+02
1.761111111111111072e+01 8.000000000000001421e+01 7.678662653117633852e+01 3.871314391193685083e+02 3.868545953400368376e+02
1.763888888888888928e+01 7.999999999999998579e+01 7.678705481462912985e+01 3.871029636523740010e+02 3.868339415403200974e+02
1.766666666666666785e+01 8.000000000000001421e+01 7.678746520632731176e+01 3.870752805683538327e+02 3.868136740073556439e+02
1.769444444444444287e+01 7.999999999999998579e+01 7.678787010440258598e+01 3.870483665464531100e+02 3.867941106099660260e+02
1.772222222222222143e+01 8.000000000000001421e+01 7.678825776401470193e+01 3.870222019030502452e+02 3.867750183754708360e+02
1.775000000000000000e+01 7.999999999999998579e+01 7.678864055943597577e+01 3.869967644177973511e+02 3.867564532515411315e+02
1.777777777777777857e+01 8.000000000000001421e+01 7.678900673120493536e+01 3.869720350275816259e+02 3.867384820517978028e+02
1.780555555555555713e+01 7.999999999999998579e+01 7.678936864605594792e+01 3.869479935100846433e+02 3.867208743756667673e+02
1.783333333333333215e+01 8.000000000000001421e+01 7.678971450455502179e+01 3.869246208889643412e+02 3.867039289106116939e+02
1.786111111111111072e+01 7.999999999999998579e+01 7.679005668361405412e+01 3.869018991546985262e+02 3.866872749266281062e+02
1.788888888888888928e+01 8.000000000000001421e+01 7.679038334437130686e+01 3.868798092574011775e+02 3.866712441338187318e+02
1.791666666666666785e+01 7.999999999999998579e+01 7.679070686897919984e+01 3.868583349983933886e+02 3.866555443906967184e+02
1.794444444444444287e+01 8.000000000000001421e+01 7.679070691429163276e+01 3.868374994369679030e+02 3.866358287393281898e+02
1.797222222222222143e+01 7.999999999999998579e+01 7.679116828417926399e+01 3.868174844318356804e+02 3.866242673039505462e+02
1.800000000000000000e+01 8.000000000000001421e+01 7.679157085848835607e+01 3.867988270947889191e+02 3.866135217860106650e+02
1.802777777777777857e+01 7.999999999999998579e+01 7.679157086579408542e+01 3.867823519574006923e+02 3.866380947039118610e+02
1.805555555555555713e+01 8.000000000000001421e+01 7.679063635990949876e+01 3.867680561277938978e+02 3.868749533416455506e+02
1.808333333333333215e+01 7.999999999999998579e+01 7.678576040243001444e+01 3.867541152513909992e+02 3.879049211308828831e+02
1.811111111111111072e+01 8.000000000000001421e+01 7.677088040133342872e+01 3.867396483497506097e+02 3.907425837628737781e+02
1.813888888888888928e+01 7.999999999999998579e+01 7.674101048117029222e+01 3.867347418298853654e+02 3.959355599015565872e+02
1.816666666666666785e+01 8.000000000000001421e+01 7.669970830749878132e+01 3.867780620432619116e+02 4.020767916108163718e+02
1.819444444444444287e+01 7.999999999999998579e+01 7.666012433589479258e+01 3.869612362273297776e+02 4.062230136410412342e+02
1.822222222222222143e+01 8.000000000000001421e+01 7.663158698152182069e+01 3.874524040768719715e+02 4.072819481842632854e+02
1.825000000000000000e+01 7.999999999999998579e+01 7.660744167426200590e+01 3.884765865624688104e+02 4.076875980853525903e+02
1.827777777777777857e+01 8.000000000000001421e+01 7.657687748232933700e+01 3.901881086736640327e+02 4.097931774074820055e+02
1.830555555555555713e+01 7.999999999999998579e+01 7.654309704114106694e+01 3.924666236105626922e+02 4.123304565885810007e+02
1.833333333333333215e+01 8.000000000000001421e+01 7.651480934762427921e+01 3.948580951967671808e+02 4.133592529313989417e+02
1.836111111111111072e+01 7.999999999999998579e+01 7.648917574968891131e+01 3.968671038558732107e+02 4.139683006299797512e+02
1.838888888888888928e+01 8.000000000000001421e+01 7.646017976123141580e+01 3.984033788472390256e+02 4.155851490149304936e+02
1.841666666666666785e+01 7.999999999999998579e+01 7.643150912643035610e+01 3.998443960817019160e+02 4.171788097985311765e+02
1.844444444444444287e+01 8.000000000000001421e+01 7.640670439784797452e+01 4.015405395996231164e+02 4.179976498295571901e+02
1.847222222222222143e+01 7.999999999999998579e+01 7.638182223224315237e+01 4.033708444597484686e+02 4.190907258862829963e+02
1.850000000000000000e+01 8.000000000000001421e+01 7.635581525103437173e+01 4.049833196165182017e+02 4.205898142571314224e+02
1.852777777777777857e+01 7.999999999999998579e+01 7.633192479151233556e+01 4.063516761045670478e+02 4.216294326484351700e+02
1.855555555555555713e+01 8.000000000000001421e+01 7.630914082444856206e+01 4.077607874771912861e+02 4.224896522975873836e+02
1.858333333333333215e+01 7.999999999999998579e+01 7.628557102389515876e+01 4.092907657415519793e+02 4.236750213450748106e+02
1.861111111111111072e+01 8.000000000000001421e+01 7.626303750770280487e+01 4.107250239231335627e+02 4.247525536998212488e+02
1.863888888888888928e+01 7.999999999999998579e+01 7.624183833625670559e+01 4.119909921613237316e+02 4.256064901189166108e+02
1.866666666666666785e+01 8.000000000000001421e+01 7.622043005484152900e+01 4.132642485111797441e+02 4.266155164200323497e+02
1.869444444444444287e+01 7.999999999999998579e+01 7.619949137601996370e+01 4.145938696526627041e+02 4.276145667579536394e+02
1.872222222222222143e+01 8.000000000000001421e+01 7.617960992943265808e+01 4.158384072298794081e+02 4.284359289361735819e+02
1.875000000000000000e+01 7.999999999999998579e+01 7.615992163750568977e+01 4.169841278414151020e+02 4.293166533762679933e+02
1.877777777777777857e+01 8.000000000000001421e+01 7.614059587626175585e+01 4.181477027303927230e+02 4.302340503503342006e+02
1.880555555555555713e+01 7.999999999999998579e+01 7.612206263031842468e+01 4.193158349556288158e+02 4.310280552758372892e+02
1.883333333333333215e+01 8.000000000000001421e+01 7.610385140114937030e+01 4.204035371209764094e+02 4.318124403244074188e+02
1.886111111111111072e+01 7.999999999999998579e+01 7.608597359870755383e+01 4.214478871825463102e+02 4.326381975945088243e+02
1.888888888888888928e+01 8.000000000000001421e+01 7.606872092965552667e+01 4.225043983278749238e+02 4.333912466585663310e+02
1.891666666666666785e+01 7.999999999999998579e+01 7.605185491916486740e+01 4.235274911701353631e+02 4.341163193038819941e+02
1.894444444444444287e+01 8.000000000000001421e+01 7.603530758775097809e+01 4.244938599902333181e+02 4.348579964759859990e+02
1.897222222222222143e+01 7.999999999999998579e+01 7.601925482454967664e+01 4.254493701089676279e+02 4.355587008035340091e+02
1.900000000000000000e+01 8.000000000000001421e+01 7.600360540352161820e+01 4.263943872833441446e+02 4.362320724783469927e+02
1.902777777777777857e+01 7.999999999999998579e+01 7.598828121576053718e+01 4.272958375563270579e+02 4.369074543731463791e+02
1.905555555555555713e+01 8.000000000000001421e+01 7.597335824117287473e+01 4.281704486435588706e+02 4.375568255161174989e+02
1.908333333333333215e+01 7.999999999999998579e+01 7.595881944435073763e+01 4.290369834614353977e+02 4.381778519911962917e+02
1.911111111111111072e+01 8.000000000000001421e+01 7.594460714650732314e+01 4.298751406031394140e+02 4.387992938095460431e+02
1.913888888888888928e+01 7.999999999999998579e+01 7.593074594498236252e+01 4.306826221281178277e+02 4.393981849052982511e+02
1.916666666666666785e+01 8.000000000000001421e+01 7.591723350428055994e+01 4.314775827597576381e+02 4.399739365307083858e+02
1.919444444444444287e+01 7.999999999999998579e+01 7.590403572783857555e+01 4.322536412420792544e+02 4.405447090481731607e+02
1.922222222222222143e+01 8.000000000000001421e+01 7.589115746492880987e+01 4.330019997773548539e+02 4.410980731549985308e+02
1.925000000000000000e+01 7.999999999999998579e+01 7.587860092816187318e+01 4.337337158704128797e+02 4.416326343426325707e+02
1.927777777777777857e+01 8.000000000000001421e+01 7.586633507359711359e+01 4.344505434382923568e+02 4.421566497801470632e+02
1.930555555555555713e+01 7.999999999999998579e+01 7.585436566842626860e+01 4.351445483277540802e+02 4.426698395930775973e+02
1.933333333333333215e+01 8.000000000000001421e+01 7.584269319583381730e+01 4.358203058068356768e+02 4.431638131291486502e+02
1.936111111111111072e+01 7.999999999999998579e+01 7.583129064919114626e+01 4.364822552425382014e+02 4.436488383319536979e+02
1.938888888888888928e+01 8.000000000000001421e+01 7.582016063119633031e+01 4.371255461657952424e+02 4.441222825244169599e+02
1.941666666666666785e+01 7.999999999999998579e+01 7.580930671536115995e+01 4.377509788667554744e+02 4.445804230506273598e+02
1.944444444444444287e+01 8.000000000000001421e+01 7.579870251464031128e+01 4.383627812881437080e+02 4.450295210196763946e+02
1.947222222222222143e+01 7.999999999999998579e+01 7.578835117315219350e+01 4.389588314984883937e+02 4.454662815199720853e+02
1.950000000000000000e+01 8.000000000000001421e+01 7.577825339687406370e+01 4.395384022092713963e+02 4.458923625602408265e+02
1.952777777777777857e+01 7.999999999999998579e+01 7.576838983174307884e+01 4.401045253887938884e+02 4.463067232837980214e+02
1.955555555555555713e+01 8.000000000000001421e+01 7.575875902000298368e+01 4.406567869949777219e+02 4.467124220900480509e+02
1.958333333333333215e+01 7.999999999999998579e+01 7.574936291907860664e+01 4.411942027976829763e+02 4.471063653746360842e+02
1.961111111111111072e+01 8.000000000000001421e+01 7.574018410754811725e+01 4.417186401073597040e+02 4.474909021150527337e+02
1.963888888888888928e+01 7.999999999999998579e+01 7.573122297334175812e+01 4.422304919982641991e+02 4.478667985880597371e+02
1.966666666666666785e+01 8.000000000000001421e+01 7.572247593223384854e+01 4.427290100727582853e+02 4.482316037382677223e+02
1.969444444444444287e+01 7.999999999999998579e+01 7.571393337202701446e+01 4.432152644563382182e+02 4.485891051468465776e+02
1.972222222222222143e+01 8.000000000000001421e+01 7.570559181096052725e+01 4.436898967358374648e+02 4.489364074202709389e+02
1.975000000000000000e+01 7.999999999999998579e+01 7.569744852664136658e+01 4.441524928773212082e+02 4.492761690206104959e+02
1.977777777777777857e+01 8.000000000000001421e+01 7.568949480331379220e+01 4.446036489361031840e+02 4.496066723146724939e+02
1.980555555555555713e+01 7.999999999999998579e+01 7.568172915376968035e+01 4.450440054456204280e+02 4.499296952442052770e+02
1.983333333333333215e+01 8.000000000000001421e+01 7.567414536327946450e+01 4.454734213609030462e+02 4.502446870228581020e+02
1.986111111111111072e+01 7.999999999999998579e+01 7.566673931028263667e+01 4.458922379886751060e+02 4.505513433096990070e+02
1.988888888888888928e+01 8.000000000000001421e+01 7.565950691490048996e+01 4.463010120643992309e+02 4.508517205199283353e+02
1.991666666666666785e+01 7.999999999999998579e+01 7.565244399691262345e+01 4.466997697317928555e+02 4.511433374036170108e+02
1.994444444444444287e+01 8.000000000000001421e+01 7.564554534011354292e+01 4.470887441448875848e+02 4.514291644430448969e+02
1.997222222222222143e+01 7.999999999999998579e+01 7.563880926029244733e+01 4.474683832149636373e+02 4.517070274182303820e+02
2.000000000000000000e+01 8.000000000000001421e+01 7.563222900906545476e+01 4.478388087931521113e+02 4.519788437272758870e+02
2.002777777777777857e+01 7.999999999999998579e+01 7.562580312171307639e+01 4.482002109247830504e+02 4.522437525450191060e+02
2.005555555555555713e+01 8.000000000000001421e+01 7.561952663320116130e+01 4.485529433101623340e+02 4.525021350182276478e+02
2.008333333333333215e+01 7.999999999999998579e+01 7.561339645969162859e+01 4.488971789190920845e+02 4.527548956734755166e+02
2.011111111111111072e+01 8.000000000000001421e+01 7.560740845276330901e+01 4.492330808388190917e+02 4.530005600873935236e+02
2.013888888888888928e+01 7.999999999999998579e+01 7.560156053762631245e+01 4.495609433592990740e+02 4.532414978065245350e+02
2.016666666666666785e+01 8.000000000000001421e+01 7.559584740741750863e+01 4.498809502956011102e+02 4.534755346062344188e+02
2.019444444444444287e+01 7.999999999999998579e+01 7.559026779407206220e+01 4.501932566603585997e+02 4.537048298177485322e+02
2.022222222222222143e+01 8.000000000000001421e+01 7.558481707832626739e+01 4.504981094686195320e+02 4.539281015719458878e+02
2.025000000000000000e+01 7.999999999999998579e+01 7.557949301011748844e+01 4.507956890770893779e+02 4.541461884266445850e+02
2.027777777777777857e+01 8.000000000000001421e+01 7.557429196853995279e+01 4.510861500599934857e+02 4.543593068622241162e+02
2.030555555555555713e+01 7.999999999999998579e+01 7.556921186451002370e+01 4.513696959144088510e+02 4.545667449732591763e+02
2.033333333333333215e+01 8.000000000000001421e+01 7.556424852601821840e+01 4.516465066855628265e+02 4.547701067931232046e+02
2.036111111111111072e+01 7.999999999999998579e+01 7.555940095467491346e+01 4.519167260629803309e+02 4.549676587791490192e+02
2.038888888888888928e+01 8.000000000000001421e+01 7.555466437209835817e+01 4.521805331018173320e+02 4.551614329942860877e+02
2.041666666666666785e+01 7.999999999999998579e+01 7.555003790247123163e+01 4.524380961287806713e+02 4.553499005241321242e+02
2.044444444444444287e+01 8.000000000000001421e+01 7.554551765546189301e+01 4.526895508247297926e+02 4.555343065315601621e+02
2.047222222222222143e+01 7.999999999999998579e+01 7.554110240786732788e+01 4.529350596387012615e+02 4.557143008406749800e+02
2.050000000000000000e+01 8.000000000000001421e+01 7.553678804453473106e+01 4.531747732617810129e+02 4.558897427646019196e+02
2.052777777777777857e+01 7.999999999999998579e+01 7.553257402587080094e+01 4.534088285966209924e+02 4.560616233842487190e+02
2.055555555555555713e+01 8.000000000000001421e+01 7.552845627104132120e+01 4.536373656646670725e+02 4.562286895494521559e+02
2.058333333333333215e+01 7.999999999999998579e+01 7.552443394265822008e+01 4.538605246865695335e+02 4.563926332676699644e+02
2.061111111111111072e+01 8.000000000000001421e+01 7.552050355107930102e+01 4.540784315098244974e+02 4.565519807161596191e+02
2.063888888888888928e+01 7.999999999999998579e+01 7.551666409678419711e+01 4.542912142389153018e+02 4.567081300797637482e+02
2.066666666666666785e+01 8.000000000000001421e+01 7.551291233648979073e+01 4.544990071260102127e+02 4.568603319137339440e+02
2.069444444444444287e+01 7.999999999999998579e+01 7.550924733117771837e+01 4.547019244843839374e+02 4.570089397308185539e+02
2.072222222222222143e+01 8.000000000000001421e+01 7.550566584740860776e+01 4.549000868902434149e+02 4.571543737135199308e+02
2.075000000000000000e+01 7.999999999999998579e+01 7.550216724521759204e+01 4.550936112179289239e+02 4.572958648215158632e+02
2.077777777777777857e+01 8.000000000000001421e+01 7.549874823019743530e+01 4.552826105684271738e+02 4.574347128331124281e+02
2.080555555555555713e+01 7.999999999999998579e+01 7.549540829855867230e+01 4.554671928561510867e+02 4.575696278458495954e+02
2.083333333333333215e+01 8.000000000000001421e+01 7.549214424285865732e+01 4.556474647952900341e+02 4.577019873721089311e+02
2.086111111111111072e+01 7.999999999999998579e+01 7.548895567297245179e+01 4.558235328972680236e+02 4.578308419213860248e+02
2.088888888888888928e+01 8.000000000000001421e+01 7.548583941399604669e+01 4.559954950418813837e+02 4.579568700460703781e+02
2.091666666666666785e+01 7.999999999999998579e+01 7.548279523664965041e+01 4.561634534569951143e+02 4.580800384292800231e+02
2.094444444444444287e+01 8.000000000000001421e+01 7.547982002731050954e+01 4.563275012926484919e+02 4.582000294216326211e+02
2.097222222222222143e+01 7.999999999999998579e+01 7.547691355332776197e+01 4.564877347661482077e+02 4.583177134779526796e+02
2.100000000000000000e+01 8.000000000000001421e+01 7.547407290054148632e+01 4.566442450492987746e+02 4.584320855978178315e+02
2.102777777777777857e+01 7.999999999999998579e+01 7.547129783785015888e+01 4.567971200728088661e+02 4.585443730750857867e+02
2.105555555555555713e+01 8.000000000000001421e+01 7.546858555777644995e+01 4.569464479658886376e+02 4.586535758680007007e+02
2.108333333333333215e+01 7.999999999999998579e+01 7.546593586004729559e+01 4.570923118432424985e+02 4.587605573785494926e+02
2.111111111111111072e+01 8.000000000000001421e+01 7.546334606118600163e+01 4.572347969917094588e+02 4.588649546229896714e+02
2.113888888888888928e+01 7.999999999999998579e+01 7.546081602325668314e+01 4.573739807457126858e+02 4.589668220897503943e+02
2.116666666666666785e+01 8.000000000000001421e+01 7.545834310478882401e+01 4.575099443226379776e+02 4.590666315467998402e+02
2.119444444444444287e+01 7.999999999999998579e+01 7.545592723460428886e+01 4.576427627431056067e+02 4.591636972550817291e+02
2.122222222222222143e+01 8.000000000000001421e+01 7.545356582545979052e+01 4.577725107688050343e+02 4.592590123583459558e+02
2.125000000000000000e+01 7.999999999999998579e+01 7.545125894851153703e+01 4.578992620133237210e+02 4.593516522098393580e+02
2.127777777777777857e+01 8.000000000000001421e+01 7.544900395671471927e+01 4.580230857234577684e+02 4.594425299983270179e+02
2.130555555555555713e+01 7.999999999999998579e+01 7.544680108205334079e+01 4.581440531753921732e+02 4.595310835956999540e+02
2.133333333333333215e+01 8.000000000000001421e+01 7.544464767120369686e+01 4.582622295888660346e+02 4.596176404886572868e+02
2.136111111111111072e+01 7.999999999999998579e+01 7.544254402516337166e+01 4.583776833618119895e+02 4.597023354484458082e+02
2.138888888888888928e+01 8.000000000000001421e+01 7.544048758594588833e+01 4.584904764059087370e+02 4.597847935413844311e+02
2.141666666666666785e+01 7.999999999999998579e+01 7.543847865864081825e+01 4.586006723057160457e+02 4.598657378053729303e+02
2.144444444444444287e+01 8.000000000000001421e+01 7.543651479559217421e+01 4.587083324440776551e+02 4.599443985699231803e+02
2.147222222222222143e+01 7.999999999999998579e+01 7.543459625674215374e+01 4.588135156057850281e+02 4.600216363982365237e+02
2.150000000000000000e+01 8.000000000000001421e+01 7.543272074668723803e+01 4.589162813745330141e+02 4.600968039763037041e+02
2.152777777777777857e+01 7.999999999999998579e+01 7.543088851218523416e+01 4.590166841550000072e+02 4.601704021059387628e+02
2.155555555555555713e+01 8.000000000000001421e+01 7.542909731588952127e+01 4.591147815918506012e+02 4.602423056478292551e+02
2.158333333333333215e+01 7.999999999999998579e+01 7.542734747857502953e+01 4.592106257175919950e+02 4.603124126713370288e+02
2.161111111111111072e+01 8.000000000000001421e+01 7.542563678521206327e+01 4.593042708031771895e+02 4.603811753164217748e+02
2.163888888888888928e+01 7.999999999999998579e+01 7.542396560931236138e+01 4.593957676426750822e+02 4.604480226573979280e+02
2.166666666666666785e+01 8.000000000000001421e+01 7.542233173100653687e+01 4.594851661077429412e+02 4.605136903336041883e+02
2.169444444444444287e+01 7.999999999999998579e+01 7.542073566208878788e+01 4.595725160755852130e+02 4.605775394098031938e+02
2.172222222222222143e+01 8.000000000000001421e+01 7.541917515745417688e+01 4.596578636514362302e+02 4.606401503876452352e+02
2.175000000000000000e+01 7.999999999999998579e+01 7.541765078340677064e+01 4.597412575212013621e+02 4.607012221956210851e+02
2.177777777777777857e+01 8.000000000000001421e+01 7.541616031493526862e+01 4.598227412237586691e+02 4.607608685641347392e+02
2.180555555555555713e+01 7.999999999999998579e+01 7.541470436343412587e+01 4.599023608313705722e+02 4.608192983481795864e+02
2.183333333333333215e+01 8.000000000000001421e+01 7.541328079034188647e+01 4.599801584801047056e+02 4.608761493416977260e+02
2.186111111111111072e+01 7.999999999999998579e+01 7.541189018076349271e+01 4.600561767151301069e+02 4.609319928804479787e+02
2.188888888888888928e+01 8.000000000000001421e+01 7.541053046626394973e+01 4.601304573734290102e+02 4.609862640536632625e+02
2.191666666666666785e+01 7.999999999999998579e+01 7.540920223816679879e+01 4.602030399358257000e+02 4.610395458539200604e+02
2.194444444444444287e+01 8.000000000000001421e+01 7.540790349731435072e+01 4.602739653331465774e+02 4.610914411152576804e+02
2.197222222222222143e+01 7.999999999999998579e+01 7.540663483702230963e+01 4.603432698525494970e+02 4.611422146762263878e+02
2.200000000000000000e+01 8.000000000000001421e+01 7.540539431323357178e+01 4.604109926295968194e+02 4.611918760635662693e+02
2.202777777777777857e+01 7.999999999999998579e+01 7.540418255398522263e+01 4.604771691973391512e+02 4.612402578533520341e+02
2.205555555555555713e+01 8.000000000000001421e+01 7.540299760092568704e+01 4.605418361978049120e+02 4.612877528854946263e+02
2.208333333333333215e+01 7.999999999999998579e+01 7.540184016781977050e+01 4.606050282371722346e+02 4.613339128537116949e+02
2.211111111111111072e+01 8.000000000000001421e+01 7.540070829084892523e+01 4.606667786826423026e+02 4.613792644479798355e+02
2.213888888888888928e+01 7.999999999999998579e+01 7.539960273995156115e+01 4.607271219935564091e+02 4.614233831964240835e+02
2.216666666666666785e+01 8.000000000000001421e+01 7.539852155066292028e+01 4.607860892226118494e+02 4.614666200300832202e+02
2.219444444444444287e+01 7.999999999999998579e+01 7.539746553081629088e+01 4.608437136851210880e+02 4.615088391861488617e+02
2.222222222222222143e+01 8.000000000000001421e+01 7.539643274548964769e+01 4.609000248892215268e+02 4.615500361902956001e+02
2.225000000000000000e+01 7.999999999999998579e+01 7.539542402952486100e+01 4.609550540579627977e+02 4.615904344983665055e+02
2.227777777777777857e+01 8.000000000000001421e+01 7.539443747979635191e+01 4.610088301452631754e+02 4.616297195138569123e+02
2.230555555555555713e+01 7.999999999999998579e+01 7.539347392844842943e+01 4.610613819479856943e+02 4.616683245996298410e+02
2.233333333333333215e+01 8.000000000000001421e+01 7.539253153069097380e+01 4.611127383860395526e+02 4.617058503827902882e+02
2.236111111111111072e+01 7.999999999999998579e+01 7.539161110928576193e+01 4.611629257946905796e+02 4.617426780479058266e+02
2.238888888888888928e+01 8.000000000000001421e+01 7.539071088023385414e+01 4.612119722754020472e+02 4.617785799204406771e+02
2.241666666666666785e+01 7.999999999999998579e+01 7.538983166591992813e+01 4.612599026749742848e+02 4.618136746077053090e+02
2.244444444444444287e+01 8.000000000000001421e+01 7.538897169384270569e+01 4.613067438978524137e+02 4.618480387808969567e+02
2.247222222222222143e+01 7.999999999999998579e+01 7.538813183267680529e+01 4.613525201743786397e+02 4.618814912835375139e+02
2.250000000000000000e+01 8.000000000000001421e+01 7.538731031513158598e+01 4.613972561193603497e+02 4.619143535859282679e+02
2.252777777777777857e+01 7.999999999999998579e+01 7.538650804155173546e+01 4.614409757627826707e+02 4.619462880018670035e+02
2.255555555555555713e+01 8.000000000000001421e+01 7.538572324277616588e+01 4.614837017119430698e+02 4.619776598765959079e+02
2.258333333333333215e+01 7.999999999999998579e+01 7.538495686657681460e+01 4.615254578473378047e+02 4.620081992108547411e+02
2.261111111111111072e+01 8.000000000000001421e+01 7.538420714163781611e+01 4.615662651712457887e+02 4.620381046852744475e+02
2.263888888888888928e+01 7.999999999999998579e+01 7.538347504903271101e+01 4.616061465350891240e+02 4.620673385781924480e+02
2.266666666666666785e+01 8.000000000000001421e+01 7.538275883802559463e+01 4.616451221819082775e+02 4.620958383264638201e+02
2.269444444444444287e+01 7.999999999999998579e+01 7.538205947581147370e+01 4.616832134496091271e+02 4.621238108599907832e+02
2.272222222222222143e+01 8.000000000000001421e+01 7.538137527000243665e+01 4.617204404706387777e+02 4.621510006322149025e+02
2.275000000000000000e+01 7.999999999999998579e+01 7.538070718352055621e+01 4.617568225789387384e+02 4.621777251168330736e+02
2.277777777777777857e+01 8.000000000000001421e+01 7.538005354211534836e+01 4.617923797612657495e+02 4.622037121597344367e+02
2.280555555555555713e+01 7.999999999999998579e+01 7.537941532469051253e+01 4.618271299312223732e+02 4.622292005703973814e+02
2.283333333333333215e+01 8.000000000000001421e+01 7.537879088509755832e+01 4.618610926545604229e+02 4.622540731273176675e+02
2.286111111111111072e+01 7.999999999999998579e+01 7.537818119671850070e+01 4.618942848964208565e+02 4.622783628193718641e+02
2.288888888888888928e+01 8.000000000000001421e+01 7.537758463298921185e+01 4.619267249156698085e+02 4.623021718788328940e+02
2.291666666666666785e+01 7.999999999999998579e+01 7.537700220793627182e+01 4.619584294939472784e+02 4.623253331912223985e+02
2.294444444444444287e+01 8.000000000000001421e+01 7.537643227933095602e+01 4.619894154200279104e+02 4.623480969962831182e+02
2.297222222222222143e+01 7.999999999999998579e+01 7.537587588648176506e+01 4.620196995200331003e+02 4.623702190802719656e+02
2.300000000000000000e+01 8.000000000000001421e+01 7.537533139100145263e+01 4.620492970694190831e+02 4.623919441671946515e+02
2.302777777777777857e+01 7.999999999999998579e+01 7.537479987028477524e+01 4.620782246013641270e+02 4.624131099647814835e+02
2.305555555555555713e+01 8.000000000000001421e+01 7.537427968048140769e+01 4.621064964286589429e+02 4.624338173039574826e+02
2.308333333333333215e+01 7.999999999999998579e+01 7.537377191148233635e+01 4.621341282898064264e+02 4.624540821570367370e+02
2.311111111111111072e+01 8.000000000000001421e+01 7.537327493928654576e+01 4.621611342343110778e+02 4.624738202316220850e+02
2.313888888888888928e+01 7.999999999999998579e+01 7.537278985447430557e+01 4.621875287641810814e+02 4.624932080307196429e+02
2.316666666666666785e+01 8.000000000000001421e+01 7.537231505874281368e+01 4.622133258602999604e+02 4.625120478459124342e+02
2.319444444444444287e+01 7.999999999999998579e+01 7.537185164150875494e+01 4.622385385855977233e+02 4.625305647222610901e+02
2.322222222222222143e+01 8.000000000000001421e+01 7.537139803534827820e+01 4.622631809738542188e+02 4.625485805300231732e+02
2.325000000000000000e+01 7.999999999999998579e+01 7.537095531853213970e+01 4.622872653054145644e+02 4.625662368747257460e+02
2.327777777777777857e+01 8.000000000000001421e+01 7.537052194516560633e+01 4.623108050694645499e+02 4.625834851837782935e+02
2.330555555555555713e+01 7.999999999999998579e+01 7.537052188422167376e+01 4.623337696960757626e+02 4.626064141702524921e+02
2.333333333333333215e+01 8.000000000000001421e+01 7.536990207560856447e+01 4.623559727742325549e+02 4.626184871111562984e+02
2.336111111111111072e+01 7.999999999999998579e+01 7.536933779026200853e+01 4.623768718914718647e+02 4.626342767647294068e+02
2.338888888888888928e+01 8.000000000000001421e+01 7.536933774304327471e+01 4.623956136012342313e+02 4.626526326243518952e+02
2.341666666666666785e+01 7.999999999999998579e+01 7.536880786965480183e+01 4.624120888070693809e+02 4.626656682826636597e+02
2.344444444444444287e+01 8.000000000000001421e+01 7.536822419791612049e+01 4.624280621473558881e+02 4.626820099850754673e+02
2.347222222222222143e+01 7.999999999999998579e+01 7.536822415772716965e+01 4.624460905455956095e+02 4.626941124905924312e+02
2.350000000000000000e+01 8.000000000000001421e+01 7.536774571731255890e+01 4.624663323547460436e+02 4.627124068516928332e+02
2.352777777777777857e+01 7.999999999999998579e+01 7.536717729436551849e+01 4.624858058550556166e+02 4.627213197402234073e+02
2.355555555555555713e+01 8.000000000000001421e+01 7.536717725991972827e+01 4.625027790870998956e+02 4.627362988366383547e+02
2.358333333333333215e+01 7.999999999999998579e+01 7.536717719620487799e+01 4.625194306013323171e+02 4.627563026666177848e+02
2.361111111111111072e+01 8.000000000000001421e+01 7.536642522121998411e+01 4.625374207802410069e+02 4.627608953997444132e+02
2.363888888888888928e+01 7.999999999999998579e+01 7.536642516704728223e+01 4.625542269941402083e+02 4.627774216638437679e+02
2.366666666666666785e+01 8.000000000000001421e+01 7.536642510497198089e+01 4.625673051292175160e+02 4.627907055400611966e+02
2.369444444444444287e+01 7.999999999999998579e+01 7.536567309907162837e+01 4.625780995181071944e+02 4.627998356757561851e+02
2.372222222222222143e+01 8.000000000000001421e+01 7.536567304002848289e+01 4.625888565665146643e+02 4.628123941469081615e+02
2.375000000000000000e+01 7.999999999999998579e+01 7.536567298308818863e+01 4.626001660711791601e+02 4.628236832375471863e+02
2.377777777777777857e+01 8.000000000000001421e+01 7.536493281841707415e+01 4.626125816179501271e+02 4.628352095551142611e+02
2.380555555555555713e+01 7.999999999999998579e+01 7.536493275990744678e+01 4.626257194402148798e+02 4.628416197140609825e+02
2.383333333333333215e+01 8.000000000000001421e+01 7.536493270926399646e+01 4.626376727815996333e+02 4.628564486019082551e+02
2.386111111111111072e+01 7.999999999999998579e+01 7.536421335689645673e+01 4.626487713886589290e+02 4.628617276126917091e+02
2.388888888888888928e+01 8.000000000000001421e+01 7.536421330205131142e+01 4.626612528612855613e+02 4.628702914718035117e+02
2.391666666666666785e+01 7.999999999999998579e+01 7.536421325732131038e+01 4.626742164479358053e+02 4.628813759803730932e+02
2.394444444444444287e+01 8.000000000000001421e+01 7.536351798064670504e+01 4.626856794324995690e+02 4.628875940853749853e+02
2.397222222222222143e+01 7.999999999999998579e+01 7.536351793116844533e+01 4.626971406850468611e+02 4.628959816459024523e+02


==> tikz/results_plot_compressor/results_pH_fcam_pipe1.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 9.042209729502263826e+01 8.611287233931992091e+01 4.633300508679312770e+02 4.633299999999999841e+02
2.777777777777777624e-02 9.042209729502263826e+01 8.611287233774706351e+01 4.633300508645712057e+02 4.633299999999998704e+02
5.555555555555555247e-02 9.042209729502263826e+01 8.611287233765688143e+01 4.633300508622630218e+02 4.633300000000000409e+02
8.333333333333332871e-02 9.042209729502263826e+01 8.611287233827663101e+01 4.633300508613548914e+02 4.633299999999998704e+02
1.111111111111111049e-01 9.042209729502263826e+01 8.611287233920229767e+01 4.633300508613569377e+02 4.633300000000001546e+02
1.388888888888888951e-01 9.042209729502263826e+01 8.611287234030712057e+01 4.633300508619999505e+02 4.633299999999999841e+02
1.666666666666666574e-01 9.042209729502263826e+01 8.611287234150718461e+01 4.633300508630636614e+02 4.633300000000000978e+02
1.944444444444444475e-01 9.042209729502263826e+01 8.611287234276569791e+01 4.633300508644226170e+02 4.633299999999999841e+02
2.222222222222222099e-01 9.042209729502263826e+01 8.611287234405828883e+01 4.633300508659747834e+02 4.633300000000000978e+02
2.500000000000000000e-01 9.042209729502263826e+01 8.611287234537343238e+01 4.633300508676662162e+02 4.633299999999999841e+02
2.777777777777777901e-01 9.042209729502263826e+01 8.611287234670294310e+01 4.633300508694459268e+02 4.633300000000001546e+02
3.055555555555555802e-01 9.042209729502263826e+01 8.611287234804322566e+01 4.633300508712928831e+02 4.633300000000000409e+02
3.333333333333333148e-01 9.042209729502263826e+01 8.611287234939091206e+01 4.633300508731788909e+02 4.633300000000000409e+02
3.611111111111111049e-01 9.042209729502263826e+01 8.611287235074479440e+01 4.633300508750979247e+02 4.633300000000000409e+02
3.888888888888888951e-01 9.042209729502263826e+01 8.611287235210312474e+01 4.633300508770320789e+02 4.633300000000000409e+02
4.166666666666666852e-01 9.042209729502263826e+01 8.611287235346550517e+01 4.633300508789822629e+02 4.633300000000000409e+02
4.444444444444444198e-01 9.042209729502263826e+01 8.611287235483077040e+01 4.633300508809354596e+02 4.633300000000000409e+02
4.722222222222222099e-01 9.042209729502263826e+01 8.611287235619876412e+01 4.633300508828957049e+02 4.633300000000000409e+02
5.000000000000000000e-01 9.042209729502263826e+01 8.611287235756864789e+01 4.633300508848524260e+02 4.633300000000000409e+02
5.277777777777777901e-01 9.042209729502263826e+01 8.611287235894043590e+01 4.633300508868111933e+02 4.633300000000000409e+02
5.555555555555555802e-01 9.042209729502263826e+01 8.611287236031327552e+01 4.633300508887626847e+02 4.633300000000000409e+02
5.833333333333333703e-01 9.042209729502263826e+01 8.611287236168742254e+01 4.633300508907132667e+02 4.633300000000000409e+02
6.111111111111111605e-01 9.042209729502263826e+01 8.611287236306201009e+01 4.633300508926541852e+02 4.633299999999999841e+02
6.388888888888888395e-01 9.042209729502263826e+01 8.611287236443745030e+01 4.633300508945924321e+02 4.633300000000000978e+02
6.666666666666666297e-01 9.042209729502263826e+01 8.611287236581284787e+01 4.633300508965195377e+02 4.633299999999999841e+02
6.944444444444444198e-01 9.042209729502263826e+01 8.611287236718870020e+01 4.633300508984427211e+02 4.633300000000000978e+02
7.222222222222222099e-01 9.042209729502263826e+01 8.611287236856414040e+01 4.633300509003538536e+02 4.633299999999999841e+02
7.500000000000000000e-01 9.042209729502263826e+01 8.611287236993976535e+01 4.633300509022602682e+02 4.633300000000000978e+02
7.777777777777777901e-01 9.042209729502263826e+01 8.611287237131463712e+01 4.633300509041539499e+02 4.633299999999999841e+02
8.055555555555555802e-01 9.042209729502263826e+01 8.611287237268945205e+01 4.633300509060424588e+02 4.633300000000000978e+02
8.333333333333333703e-01 9.042209729502263826e+01 8.611287237406328643e+01 4.633300509079178369e+02 4.633299999999999841e+02
8.611111111111111605e-01 9.042209729502263826e+01 8.611287237543687922e+01 4.633300509097877580e+02 4.633300000000000978e+02
8.888888888888888395e-01 9.042209729502263826e+01 8.611287237680929252e+01 4.633300509116443209e+02 4.633299999999999841e+02
9.166666666666666297e-01 9.042209729502263826e+01 8.611287237818127949e+01 4.633300509134951994e+02 4.633300000000000978e+02
9.444444444444444198e-01 9.042209729502263826e+01 8.611287237955191642e+01 4.633300509153326630e+02 4.633299999999999841e+02
9.722222222222222099e-01 9.042209729502263826e+01 8.611287238092204177e+01 4.633300509171643853e+02 4.633300000000000978e+02
1.000000000000000000e+00 9.042209729502263826e+01 8.611287238229066077e+01 4.633300509189826357e+02 4.633299999999999841e+02
1.027777777777777679e+00 9.042209729502263826e+01 8.611287238365868291e+01 4.633300509207952018e+02 4.633300000000000978e+02
1.055555555555555580e+00 9.042209729502263826e+01 8.611287238502505659e+01 4.633300509225943529e+02 4.633299999999999841e+02
1.083333333333333259e+00 9.042209729502263826e+01 8.611287238639073394e+01 4.633300509243878196e+02 4.633300000000000978e+02
1.111111111111111160e+00 9.042209729502263826e+01 8.611287238775469177e+01 4.633300509261679849e+02 4.633299999999999841e+02
1.138888888888888840e+00 9.042209729502263826e+01 8.611287238911786801e+01 4.633300509279426365e+02 4.633300000000000978e+02
1.166666666666666741e+00 9.042209729502263826e+01 8.611287239047925368e+01 4.633300509297040435e+02 4.633299999999999841e+02
1.194444444444444420e+00 9.042209729502263826e+01 8.611287239183975828e+01 4.633300509314601072e+02 4.633300000000000978e+02
1.222222222222222321e+00 9.042209729502263826e+01 8.611287239319845810e+01 4.633300509332030970e+02 4.633299999999999841e+02
1.250000000000000000e+00 9.042209729502263826e+01 8.611287239455616316e+01 4.633300509349408571e+02 4.633300000000000978e+02
1.277777777777777679e+00 9.042209729502263826e+01 8.611287239591203502e+01 4.633300509366657707e+02 4.633299999999999841e+02
1.305555555555555580e+00 9.042209729502263826e+01 8.611287239726686948e+01 4.633300509383855683e+02 4.633300000000000978e+02
1.333333333333333259e+00 9.042209729502263826e+01 8.611287239861975706e+01 4.633300509400927467e+02 4.633299999999999841e+02
1.361111111111111160e+00 9.042209729502263826e+01 8.611287239997162146e+01 4.633300509417949229e+02 4.633300000000000978e+02
1.388888888888888840e+00 9.042209729502263826e+01 8.611287240132145371e+01 4.633300509434847072e+02 4.633299999999999841e+02
1.416666666666666741e+00 9.042209729502263826e+01 8.611287240267022014e+01 4.633300509451696030e+02 4.633300000000000978e+02
1.444444444444444420e+00 9.042209729502263826e+01 8.611287240401691179e+01 4.633300509468423911e+02 4.633299999999999841e+02
1.472222222222222321e+00 9.042209729502263826e+01 8.611287240536249499e+01 4.633300509485104044e+02 4.633300000000000978e+02
1.500000000000000000e+00 9.042209729502263826e+01 8.611287240670598919e+01 4.633300509501664806e+02 4.633299999999999841e+02
1.527777777777777679e+00 9.042209729502263826e+01 8.611287240804830390e+01 4.633300509518179524e+02 4.633300000000000978e+02
1.555555555555555580e+00 9.042209729502263826e+01 8.611287240938850118e+01 4.633300509534576577e+02 4.633299999999999841e+02
1.583333333333333259e+00 9.042209729502263826e+01 8.611287241072747634e+01 4.633300509550929291e+02 4.633300000000000978e+02
1.611111111111111160e+00 9.042209729502263826e+01 8.611287241206426302e+01 4.633300509567166614e+02 4.633299999999999841e+02
1.638888888888888840e+00 9.042209729502263826e+01 8.611287241339985599e+01 4.633300509583360167e+02 4.633300000000000978e+02
1.666666666666666741e+00 9.042209729502263826e+01 8.611287241473317522e+01 4.633300509599440602e+02 4.633299999999999841e+02
1.694444444444444420e+00 9.042209729502263826e+01 8.611287241606531495e+01 4.633300509615478404e+02 4.633300000000000978e+02
1.722222222222222321e+00 9.042209729502263826e+01 8.611287241739508147e+01 4.633300509631405362e+02 4.633299999999999841e+02
1.750000000000000000e+00 9.042209729502263826e+01 8.611287241872366849e+01 4.633300509647290824e+02 4.633300000000000978e+02
1.777777777777777679e+00 9.042209729502263826e+01 8.611287242004985387e+01 4.633300509663066578e+02 4.633299999999999841e+02
1.805555555555555580e+00 9.042209729502263826e+01 8.611287242137484554e+01 4.633300509678801973e+02 4.633300000000000978e+02
1.833333333333333259e+00 9.042209729502263826e+01 8.611287242269733611e+01 4.633300509694429365e+02 4.633299999999999841e+02
1.861111111111111160e+00 9.042209729502263826e+01 8.611287242401867559e+01 4.633300509710018105e+02 4.633300000000000978e+02
1.888888888888888840e+00 9.042209729502263826e+01 8.611287242533745712e+01 4.633300509725499978e+02 4.633299999999999841e+02
1.916666666666666741e+00 9.042209729502263826e+01 8.611287242665503072e+01 4.633300509740943767e+02 4.633300000000000978e+02
1.944444444444444420e+00 9.042209729502263826e+01 8.611287242797004637e+01 4.633300509756282395e+02 4.633299999999999841e+02
1.972222222222222321e+00 9.042209729502263826e+01 8.611287242928383989e+01 4.633300509771584075e+02 4.633300000000000978e+02
2.000000000000000000e+00 9.042209729502263826e+01 8.611287243059500440e+01 4.633300509786782300e+02 4.633299999999999841e+02
2.027777777777777679e+00 9.042209729502263826e+01 8.611287243190493257e+01 4.633300509801944145e+02 4.633300000000000978e+02
2.055555555555555358e+00 9.042209729502263826e+01 8.611287243321224594e+01 4.633300509817003672e+02 4.633299999999999841e+02
2.083333333333333481e+00 9.042209729502263826e+01 8.611287243451823770e+01 4.633300509832027956e+02 4.633300000000000978e+02
2.111111111111111160e+00 9.042209729502263826e+01 8.611287243582162887e+01 4.633300509846951059e+02 4.633299999999999841e+02
2.138888888888888840e+00 9.042209729502263826e+01 8.611287243712364159e+01 4.633300509861840055e+02 4.633300000000000978e+02
2.166666666666666519e+00 9.042209729502263826e+01 8.611287243842306793e+01 4.633300509876628439e+02 4.633299999999999841e+02
2.194444444444444642e+00 9.042209729502263826e+01 8.611287243972105898e+01 4.633300509891383285e+02 4.633300000000000978e+02
2.222222222222222321e+00 9.042209729502263826e+01 8.611287244101643523e+01 4.633300509906039224e+02 4.633299999999999841e+02
2.250000000000000000e+00 9.042209729502263826e+01 8.611287244231039040e+01 4.633300509920661625e+02 4.633300000000000978e+02
2.277777777777777679e+00 9.042209729502263826e+01 8.611287244360168813e+01 4.633300509935186824e+02 4.633299999999999841e+02
2.305555555555555358e+00 9.042209729502263826e+01 8.611287244489150794e+01 4.633300509949678485e+02 4.633300000000000978e+02
2.333333333333333481e+00 9.042209729502263826e+01 8.611287244617871295e+01 4.633300509964074649e+02 4.633299999999999841e+02
2.361111111111111160e+00 9.042209729502263826e+01 8.611287244746435476e+01 4.633300509978437844e+02 4.633300000000000978e+02
2.388888888888888840e+00 9.042209729502263826e+01 8.611287244874739599e+01 4.633300509992705543e+02 4.633299999999999841e+02
2.416666666666666519e+00 9.042209729502263826e+01 8.611287245002890245e+01 4.633300510006941408e+02 4.633300000000000978e+02
2.444444444444444642e+00 9.042209729502263826e+01 8.611287245130766621e+01 4.633300510021083483e+02 4.633299999999999841e+02
2.472222222222222321e+00 9.042209729502263826e+01 8.611287245258499468e+01 4.633300510035193156e+02 4.633300000000000978e+02
2.500000000000000000e+00 9.042209729502263826e+01 8.611287245385948097e+01 4.633300510049210175e+02 4.633299999999999841e+02
2.527777777777777679e+00 9.042209729502263826e+01 8.611287245513256039e+01 4.633300510063194793e+02 4.633300000000000978e+02
2.555555555555555358e+00 9.042209729502263826e+01 8.611287245640275501e+01 4.633300510077088461e+02 4.633299999999999841e+02
2.583333333333333481e+00 9.042209729502263826e+01 8.611287245767157117e+01 4.633300510090949729e+02 4.633300000000000978e+02
2.611111111111111160e+00 9.042209729502263826e+01 8.611287245893744569e+01 4.633300510104721184e+02 4.633299999999999841e+02
2.638888888888888840e+00 9.042209729502263826e+01 8.611287246020194175e+01 4.633300510118460238e+02 4.633300000000000978e+02
2.666666666666666519e+00 9.042209729502263826e+01 8.611287246146345353e+01 4.633300510132110048e+02 4.633299999999999841e+02
2.694444444444444642e+00 9.042209729502263826e+01 8.611287246272361529e+01 4.633300510145728595e+02 4.633300000000000978e+02
2.722222222222222321e+00 9.042209729502263826e+01 8.611287246398076434e+01 4.633300510159257897e+02 4.633299999999999841e+02
2.750000000000000000e+00 9.042209729502263826e+01 8.611287246523650651e+01 4.633300510172756503e+02 4.633300000000000978e+02
2.777777777777777679e+00 9.042209729502263826e+01 8.611287246648930704e+01 4.633300510186166434e+02 4.633299999999999841e+02
2.805555555555555358e+00 9.042209729502263826e+01 8.611287246774060122e+01 4.633300510199546807e+02 4.633300000000000978e+02
2.833333333333333481e+00 9.042209729502263826e+01 8.611287246898901060e+01 4.633300510212837935e+02 4.633299999999999841e+02
2.861111111111111160e+00 9.042209729502263826e+01 8.611287247023584257e+01 4.633300510226100641e+02 4.633300000000000978e+02
2.888888888888888840e+00 9.042209729502263826e+01 8.611287247147980395e+01 4.633300510239274672e+02 4.633299999999999841e+02
2.916666666666666519e+00 9.042209729502263826e+01 8.611287247272221634e+01 4.633300510252420281e+02 4.633300000000000978e+02
2.944444444444444642e+00 9.042209729502263826e+01 8.611287247396171551e+01 4.633300510265477783e+02 4.633299999999999841e+02
2.972222222222222321e+00 9.042209729502263826e+01 8.611287247519963728e+01 4.633300510278507431e+02 4.633300000000000978e+02
3.000000000000000000e+00 9.042209729502263826e+01 8.611287247643464582e+01 4.633300510291449541e+02 4.633299999999999841e+02
3.027777777777777679e+00 9.042209729502263826e+01 8.611287247766809116e+01 4.633300510304363797e+02 4.633300000000000978e+02
3.055555555555555358e+00 9.042209729502263826e+01 8.611287247889860907e+01 4.633300510317191652e+02 4.633299999999999841e+02
3.083333333333333481e+00 9.042209729502263826e+01 8.611287248012753537e+01 4.633300510329991653e+02 4.633300000000000978e+02
3.111111111111111160e+00 9.042209729502263826e+01 8.611287248135356265e+01 4.633300510342705820e+02 4.633299999999999841e+02
3.138888888888888840e+00 9.042209729502263826e+01 8.611287248257794147e+01 4.633300510355391566e+02 4.633300000000000978e+02
3.166666666666666519e+00 9.042209729502263826e+01 8.611287248379946391e+01 4.633300510367993184e+02 4.633299999999999841e+02
3.194444444444444642e+00 9.042209729502263826e+01 8.611287248501928104e+01 4.633300510380565811e+02 4.633300000000000978e+02
3.222222222222222321e+00 9.042209729502263826e+01 8.611287248623625601e+01 4.633300510393055447e+02 4.633299999999999841e+02
3.250000000000000000e+00 9.042209729502263826e+01 8.611287248745152567e+01 4.633300510405516093e+02 4.633300000000000978e+02
3.277777777777777679e+00 9.042209729502263826e+01 8.611287248866401001e+01 4.633300510417893747e+02 4.633299999999999841e+02
3.305555555555555358e+00 9.042209729502263826e+01 8.611287248987467535e+01 4.633300510430243548e+02 4.633300000000000978e+02
3.333333333333333481e+00 9.042209729502263826e+01 8.611287249108259800e+01 4.633300510442510358e+02 4.633299999999999841e+02
3.361111111111111160e+00 9.042209729502263826e+01 8.611287249228873009e+01 4.633300510454749315e+02 4.633300000000000978e+02
3.388888888888888840e+00 9.042209729502263826e+01 8.611287249349209105e+01 4.633300510466905848e+02 4.633299999999999841e+02
3.416666666666666519e+00 9.042209729502263826e+01 8.611287249469361882e+01 4.633300510479035097e+02 4.633300000000000978e+02
3.444444444444444642e+00 9.042209729502263826e+01 8.611287249589241810e+01 4.633300510491081923e+02 4.633299999999999841e+02
3.472222222222222321e+00 9.042209729502263826e+01 8.611287249708936997e+01 4.633300510503102032e+02 4.633300000000000978e+02
3.500000000000000000e+00 9.042209729502263826e+01 8.611287249828360757e+01 4.633300510515039150e+02 4.633299999999999841e+02
3.527777777777777679e+00 9.042209729502263826e+01 8.611287249947599776e+01 4.633300510526950688e+02 4.633300000000000978e+02
3.555555555555555358e+00 9.042209729502263826e+01 8.611287250066563104e+01 4.633300510538779804e+02 4.633299999999999841e+02
3.583333333333333481e+00 9.042209729502263826e+01 8.611287250185344533e+01 4.633300510550582771e+02 4.633300000000000978e+02
3.611111111111111160e+00 9.042209729502263826e+01 8.611287250303851692e+01 4.633300510562304453e+02 4.633299999999999841e+02
3.638888888888888840e+00 9.042209729502263826e+01 8.611287250422172690e+01 4.633300510573999986e+02 4.633300000000000978e+02
3.666666666666666519e+00 9.042209729502263826e+01 8.611287250540220839e+01 4.633300510585614802e+02 4.633299999999999841e+02
3.694444444444444642e+00 9.042209729502263826e+01 8.611287250658081405e+01 4.633300510597203470e+02 4.633300000000000978e+02
3.722222222222222321e+00 9.042209729502263826e+01 8.611287250775676227e+01 4.633300510608711988e+02 4.633299999999999841e+02
3.750000000000000000e+00 9.042209729502263826e+01 8.611287250893076362e+01 4.633300510620193791e+02 4.633300000000000978e+02
3.777777777777777679e+00 9.042209729502263826e+01 8.611287251010209332e+01 4.633300510631596580e+02 4.633299999999999841e+02
3.805555555555555358e+00 9.042209729502263826e+01 8.611287251127157560e+01 4.633300510642972654e+02 4.633300000000000978e+02
3.833333333333333481e+00 9.042209729502263826e+01 8.611287251243825835e+01 4.633300510654269715e+02 4.633299999999999841e+02
3.861111111111111160e+00 9.042209729502263826e+01 8.611287251360320738e+01 4.633300510665540628e+02 4.633300000000000978e+02
3.888888888888888840e+00 9.042209729502263826e+01 8.611287251476528581e+01 4.633300510676733097e+02 4.633299999999999841e+02
3.916666666666666519e+00 9.042209729502263826e+01 8.611287251592567316e+01 4.633300510687899418e+02 4.633300000000000978e+02
3.944444444444444642e+00 9.042209729502263826e+01 8.611287251708316148e+01 4.633300510698986727e+02 4.633299999999999841e+02
3.972222222222222321e+00 9.042209729502263826e+01 8.611287251823898714e+01 4.633300510710049025e+02 4.633300000000000978e+02
4.000000000000000000e+00 9.042209729502263826e+01 8.611287251939188536e+01 4.633300510721032310e+02 4.633299999999999841e+02
4.027777777777777679e+00 9.042209729502263826e+01 8.611287252054313512e+01 4.633300510731991153e+02 4.633300000000000978e+02
4.055555555555555358e+00 9.042209729502263826e+01 8.611287252169148587e+01 4.633300510742871552e+02 4.633299999999999841e+02
4.083333333333333037e+00 9.042209729502263826e+01 8.611287252283815974e+01 4.633300510753726940e+02 4.633300000000000978e+02
4.111111111111110716e+00 9.042209729502263826e+01 8.611287252398199143e+01 4.633300510764504452e+02 4.633299999999999841e+02
4.138888888888889284e+00 9.042209729502263826e+01 8.611287252512406099e+01 4.633300510775256953e+02 4.633300000000000978e+02
4.166666666666666963e+00 9.042209729502263826e+01 8.611287252626333100e+01 4.633300510785932147e+02 4.633299999999999841e+02
4.194444444444444642e+00 9.042209729502263826e+01 8.611287252740086728e+01 4.633300510796582898e+02 4.633300000000000978e+02
4.222222222222222321e+00 9.042209729502263826e+01 8.611287252853557561e+01 4.633300510807156343e+02 4.633299999999999841e+02
4.250000000000000000e+00 9.042209729502263826e+01 8.611287252966860706e+01 4.633300510817705344e+02 4.633300000000000978e+02
4.277777777777777679e+00 9.042209729502263826e+01 8.611287253079872528e+01 4.633300510828177039e+02 4.633299999999999841e+02
4.305555555555555358e+00 9.042209729502263826e+01 8.611287253192725188e+01 4.633300510838624291e+02 4.633300000000000978e+02
4.333333333333333037e+00 9.042209729502263826e+01 8.611287253305282263e+01 4.633300510848995941e+02 4.633299999999999841e+02
4.361111111111110716e+00 9.042209729502263826e+01 8.611287253417681598e+01 4.633300510859342012e+02 4.633300000000000978e+02
4.388888888888889284e+00 9.042209729502263826e+01 8.611287253529786767e+01 4.633300510869613049e+02 4.633299999999999841e+02
4.416666666666666963e+00 9.042209729502263826e+01 8.611287253641735617e+01 4.633300510879858507e+02 4.633300000000000978e+02
4.444444444444444642e+00 9.042209729502263826e+01 8.611287253753388882e+01 4.633300510890030068e+02 4.633299999999999841e+02
4.472222222222222321e+00 9.042209729502263826e+01 8.611287253864885827e+01 4.633300510900174913e+02 4.633300000000000978e+02
4.500000000000000000e+00 9.042209729502263826e+01 8.611287253976090028e+01 4.633300510910247567e+02 4.633299999999999841e+02
4.527777777777777679e+00 9.042209729502263826e+01 8.611287254087136489e+01 4.633300510920292936e+02 4.633300000000000978e+02
4.555555555555555358e+00 9.042209729502263826e+01 8.611287254197891627e+01 4.633300510930266682e+02 4.633299999999999841e+02
4.583333333333333037e+00 9.042209729502263826e+01 8.611287254308486183e+01 4.633300510940213144e+02 4.633300000000000978e+02
4.611111111111110716e+00 9.042209729502263826e+01 8.611287254418796522e+01 4.633300510950087983e+02 4.633299999999999841e+02
4.638888888888889284e+00 9.042209729502263826e+01 8.611287254528943436e+01 4.633300510959935536e+02 4.633300000000000978e+02
4.666666666666666963e+00 9.042209729502263826e+01 8.611287254638801869e+01 4.633300510969712604e+02 4.633299999999999841e+02
4.694444444444444642e+00 9.042209729502263826e+01 8.611287254748506825e+01 4.633300510979461819e+02 4.633300000000000978e+02
4.722222222222222321e+00 9.042209729502263826e+01 8.611287254857917617e+01 4.633300510989141117e+02 4.633299999999999841e+02
4.750000000000000000e+00 9.042209729502263826e+01 8.611287254967174931e+01 4.633300510998792561e+02 4.633300000000000978e+02
4.777777777777777679e+00 9.042209729502263826e+01 8.611287255076143765e+01 4.633300511008374656e+02 4.633299999999999841e+02
4.805555555555555358e+00 9.042209729502263826e+01 8.611287255184957701e+01 4.633300511017928898e+02 4.633300000000000978e+02
4.833333333333333037e+00 9.042209729502263826e+01 8.611287255293478893e+01 4.633300511027413791e+02 4.633299999999999841e+02
4.861111111111110716e+00 9.042209729502263826e+01 8.611287255401849450e+01 4.633300511036871399e+02 4.633300000000000978e+02
4.888888888888889284e+00 9.042209729502263826e+01 8.611287255509930105e+01 4.633300511046259658e+02 4.633299999999999272e+02
4.916666666666666963e+00 9.042209729502263826e+01 8.611287255617857284e+01 4.633300511055620632e+02 4.633300000000001546e+02
4.944444444444444642e+00 9.042209729502263826e+01 8.611287255725498824e+01 4.633300511064912826e+02 4.633299999999999272e+02
4.972222222222222321e+00 9.042209729502263826e+01 8.611287255832986887e+01 4.633300511074177734e+02 4.633300000000001546e+02
5.000000000000000000e+00 9.042209729502263826e+01 8.611287255940182206e+01 4.633300511083374431e+02 4.633299999999999272e+02
5.027777777777777679e+00 9.042209729502263826e+01 8.611287256047233996e+01 4.633300511092543275e+02 4.633300000000001546e+02
5.055555555555555358e+00 9.042209729502263826e+01 8.611287256153993042e+01 4.633300511101645043e+02 4.633299999999999272e+02
5.083333333333333037e+00 9.042209729502263826e+01 8.611287256260605716e+01 4.633300511110718958e+02 4.633300000000001546e+02
5.111111111111110716e+00 9.042209729502263826e+01 8.611287256366927068e+01 4.633300511119725797e+02 4.633299999999999272e+02
5.138888888888889284e+00 9.042209729502263826e+01 8.611287256473103469e+01 4.633300511128704784e+02 4.633300000000001546e+02
5.166666666666666963e+00 9.042209729502263826e+01 8.611287256578985705e+01 4.633300511137616695e+02 4.633299999999999272e+02
5.194444444444444642e+00 9.042209729502263826e+01 8.611287256684728675e+01 4.633300511146501890e+02 4.633300000000001546e+02
5.222222222222222321e+00 9.042209729502263826e+01 8.611287256790176059e+01 4.633300511155319441e+02 4.633299999999999272e+02
5.250000000000000000e+00 9.042209729502263826e+01 8.611287256895485598e+01 4.633300511164110276e+02 4.633300000000001546e+02
5.277777777777777679e+00 9.042209729502263826e+01 8.611287257000498130e+01 4.633300511172834604e+02 4.633299999999999272e+02
5.305555555555555358e+00 9.042209729502263826e+01 8.611287257105374238e+01 4.633300511181531647e+02 4.633300000000001546e+02
5.333333333333333037e+00 9.042209729502263826e+01 8.611287257209956181e+01 4.633300511190162752e+02 4.633299999999999272e+02
5.361111111111110716e+00 9.042209729502263826e+01 8.611287257314403121e+01 4.633300511198766571e+02 4.633300000000001546e+02
5.388888888888889284e+00 9.042209729502263826e+01 8.611287257418554475e+01 4.633300511207304453e+02 4.633299999999999272e+02
5.416666666666666963e+00 9.042209729502263826e+01 8.611287257522569405e+01 4.633300511215816186e+02 4.633300000000001546e+02
5.444444444444444642e+00 9.042209729502263826e+01 8.611287257626291591e+01 4.633300511224261413e+02 4.633299999999999272e+02
5.472222222222222321e+00 9.042209729502263826e+01 8.611287257729880196e+01 4.633300511232680492e+02 4.633300000000001546e+02
5.500000000000000000e+00 9.042209729502263826e+01 8.611287257833173214e+01 4.633300511241033064e+02 4.633299999999999272e+02
5.527777777777777679e+00 9.042209729502263826e+01 8.611287257936338335e+01 4.633300511249360625e+02 4.633300000000001546e+02
5.555555555555555358e+00 9.042209729502263826e+01 8.611287258039200765e+01 4.633300511257621679e+02 4.633299999999999272e+02
5.583333333333333037e+00 9.042209729502263826e+01 8.611287258141943823e+01 4.633300511265857153e+02 4.633300000000001546e+02
5.611111111111110716e+00 9.042209729502263826e+01 8.611287258244379927e+01 4.633300511274027258e+02 4.633299999999999272e+02
5.638888888888889284e+00 9.042209729502263826e+01 8.611287258346696660e+01 4.633300511282171215e+02 4.633300000000001546e+02
5.666666666666666963e+00 9.042209729502263826e+01 8.611287258448716386e+01 4.633300511290250370e+02 4.633299999999999272e+02
5.694444444444444642e+00 9.042209729502263826e+01 8.611287258550606794e+01 4.633300511298303945e+02 4.633300000000001546e+02
5.722222222222222321e+00 9.042209729502263826e+01 8.611287258652204457e+01 4.633300511306292151e+02 4.633299999999999272e+02
5.750000000000000000e+00 9.042209729502263826e+01 8.611287258753674223e+01 4.633300511314254777e+02 4.633300000000001546e+02
5.777777777777777679e+00 9.042209729502263826e+01 8.611287258854852666e+01 4.633300511322153170e+02 4.633299999999999272e+02
5.805555555555555358e+00 9.042209729502263826e+01 8.611287258955901791e+01 4.633300511330025984e+02 4.633300000000001546e+02
5.833333333333333037e+00 9.042209729502263826e+01 8.611287259056662435e+01 4.633300511337833996e+02 4.633299999999999272e+02
5.861111111111110716e+00 9.042209729502263826e+01 8.611287259157293761e+01 4.633300511345616997e+02 4.633300000000001546e+02
5.888888888888889284e+00 9.042209729502263826e+01 8.611287259257639448e+01 4.633300511353335764e+02 4.633299999999999272e+02
5.916666666666666963e+00 9.042209729502263826e+01 8.611287259357851553e+01 4.633300511361029521e+02 4.633300000000001546e+02
5.944444444444444642e+00 9.042209729502263826e+01 8.611287259457782284e+01 4.633300511368659045e+02 4.633299999999999272e+02
5.972222222222222321e+00 9.042209729502263826e+01 8.611287259557578011e+01 4.633300511376263557e+02 4.633300000000001546e+02
6.000000000000000000e+00 9.042209729278344810e+01 8.574517389491461472e+01 4.633328141554075046e+02 5.405499999953781298e+02
6.027777777777777679e+00 9.042209726756328791e+01 8.557122357230387877e+01 4.633626983355934499e+02 5.405500000188083050e+02
6.055555555555555358e+00 9.042089113297559777e+01 8.551122551152501217e+01 4.635445197192537421e+02 5.405499999596603402e+02
6.083333333333333037e+00 9.041603446882182027e+01 8.537666069313861783e+01 4.643047707082023976e+02 5.405500000641595761e+02
6.111111111111110716e+00 9.040211062830687183e+01 8.527459670131798930e+01 4.663900695579348508e+02 5.405499999156038484e+02
6.138888888888889284e+00 9.037361647755602689e+01 8.527663397463432204e+01 4.702805240899269279e+02 5.405500000994616130e+02
6.166666666666666963e+00 9.033243241659019418e+01 8.508701287113623835e+01 4.750825804326012189e+02 5.405499998886550657e+02
6.194444444444444642e+00 9.028971149459626133e+01 8.512906844652142979e+01 4.787550408754804039e+02 5.405500001235614036e+02
6.222222222222222321e+00 9.025457740849320487e+01 8.499711394721855129e+01 4.803479212989341249e+02 5.405499998610810053e+02
6.250000000000000000e+00 9.022333908447228623e+01 8.496430294940689976e+01 4.812943497289296033e+02 5.405500001573724376e+02
6.277777777777777679e+00 9.018754516617889294e+01 8.489244872336485059e+01 4.831878382182457585e+02 5.405499998232880898e+02
6.305555555555555358e+00 9.014866494189770663e+01 8.486862422273931372e+01 4.853516765555096981e+02 5.405500001948100817e+02
6.333333333333333037e+00 9.011345056566104006e+01 8.475119892883351724e+01 4.865824627371604834e+02 5.405499997893705313e+02
6.361111111111110716e+00 9.008045066585108884e+01 8.478284863313538722e+01 4.874692799250419171e+02 5.405500002249583531e+02
6.388888888888889284e+00 9.004512347005085360e+01 8.465025747939810685e+01 4.888858785000827538e+02 5.405499997604638338e+02
6.416666666666666963e+00 9.000986823975102880e+01 8.466366200212264914e+01 4.902650691240453966e+02 5.405500002554525736e+02
6.444444444444444642e+00 8.997736337231123116e+01 8.457227495282147345e+01 4.911745712489001789e+02 5.405499997272758037e+02
6.472222222222222321e+00 8.994500327250402449e+01 8.456231490568269749e+01 4.922051003704189043e+02 5.405500002904481107e+02
6.500000000000000000e+00 8.991208458712387142e+01 8.447069018596953072e+01 4.934412994908466317e+02 5.405499996924806965e+02
6.527777777777777679e+00 8.988075838044692034e+01 8.448609834362592608e+01 4.944341352550823672e+02 5.405500003235911208e+02
6.555555555555555358e+00 8.985040694000502981e+01 8.437292716748063981e+01 4.953204201867109759e+02 5.405499996609299842e+02
6.583333333333333037e+00 8.981982256797537900e+01 8.439776919852468495e+01 4.963595256142357357e+02 5.405500003546402468e+02
6.611111111111110716e+00 8.979011919326258351e+01 8.429690351665153969e+01 4.973264257979965919e+02 5.405499996291533762e+02
6.638888888888889284e+00 8.976146863612881077e+01 8.430621968464804183e+01 4.981748651361185125e+02 5.405500003876463779e+02
6.666666666666666963e+00 8.973298910468903955e+01 8.421801911799087748e+01 4.990934924265818040e+02 5.405499995954068027e+02
6.694444444444444642e+00 8.970506512865836157e+01 8.423088292329394733e+01 4.999954083294754810e+02 5.405500004212653948e+02
6.722222222222222321e+00 8.967801941050703363e+01 8.413374854114682933e+01 5.008090768675247659e+02 5.405499995625036718e+02
6.750000000000000000e+00 8.965134882552445106e+01 8.415844524381409997e+01 5.016377056551768305e+02 5.405500004534612799e+02
6.777777777777777679e+00 8.962516454652248399e+01 8.406012409163820109e+01 5.024748763883669085e+02 5.405499995304880940e+02
6.805555555555555358e+00 8.959968893023493308e+01 8.408139785504430108e+01 5.032495198810291299e+02 5.405500004858353122e+02
6.833333333333333037e+00 8.957466546026049059e+01 8.399224472172431888e+01 5.040143235169300624e+02 5.405499994975888285e+02
6.861111111111110716e+00 8.955009169685149573e+01 8.401057786012935935e+01 5.047854005027869562e+02 5.405500005190503998e+02
6.888888888888889284e+00 8.952612106407377723e+01 8.392170849357765405e+01 5.055163435188018184e+02 5.405499994644467279e+02
6.916666666666666963e+00 8.950261300940597664e+01 8.394619918928754032e+01 5.062323420520359036e+02 5.405500005518661055e+02
6.944444444444444642e+00 8.947954750807296875e+01 8.385444507684185567e+01 5.069429871751082715e+02 5.405499994319150119e+02
6.972222222222222321e+00 8.945699321791788350e+01 8.388124847192138134e+01 5.076308037193593350e+02 5.405500005843358622e+02
7.000000000000000000e+00 8.943489993276079986e+01 8.379310843042318879e+01 5.082991076336408582e+02 5.405499993992848431e+02
7.027777777777777679e+00 8.941322885230064799e+01 8.381794360449431736e+01 5.089610682784010010e+02 5.405500006172009080e+02
7.055555555555555358e+00 8.939201934819502071e+01 8.373284139363404677e+01 5.096045556613152598e+02 5.405499993662924680e+02
7.083333333333333037e+00 8.937123765966885003e+01 8.375952388696336470e+01 5.102296462283772485e+02 5.405500006501564485e+02
7.111111111111110716e+00 8.935087071097403566e+01 8.367356230348212875e+01 5.108480769589849615e+02 5.405499993334723285e+02
7.138888888888889284e+00 8.933091740021048111e+01 8.370321067705359042e+01 5.114485828298318211e+02 5.405500006828551705e+02
7.166666666666666963e+00 8.931137279223550252e+01 8.361806408530947010e+01 5.120359300010198922e+02 5.405499993007922512e+02
7.194444444444444642e+00 8.929221325359597472e+01 8.364781200950531570e+01 5.126116219102667628e+02 5.405500007156128959e+02
7.222222222222222321e+00 8.927344484064325059e+01 8.356516381315103104e+01 5.131752023922753096e+02 5.405499992679341403e+02
7.250000000000000000e+00 8.925505207698378740e+01 8.359527219179652491e+01 5.137247240983443817e+02 5.405500007485269407e+02
7.277777777777777679e+00 8.923702865806491502e+01 8.351337111874173047e+01 5.142632079923329229e+02 5.405499992350364664e+02
7.305555555555555358e+00 8.921936266494033418e+01 8.354541670036175560e+01 5.147914764847688502e+02 5.405500007813651564e+02
7.333333333333333037e+00 8.920205668233040797e+01 8.346377703578643548e+01 5.153054005607989438e+02 5.405499992022450897e+02
7.361111111111110716e+00 8.918508960303962851e+01 8.349692346541070265e+01 5.158110878241095634e+02 5.405500008141533499e+02
7.388888888888889284e+00 8.916846455407930705e+01 8.341671499639063825e+01 5.163042972241867119e+02 5.405499991694207438e+02
7.416666666666666963e+00 8.915216907420249015e+01 8.345021454125186722e+01 5.167876255129518768e+02 5.405500008470238527e+02
7.444444444444444642e+00 8.913619974721351014e+01 8.337121822805785598e+01 5.172604541585718607e+02 5.405499991365265942e+02
7.472222222222222321e+00 8.912054279528577183e+01 8.340577789750938109e+01 5.177232339707170468e+02 5.405500008799112948e+02
7.500000000000000000e+00 8.910520272993515789e+01 8.332727609519338330e+01 5.181766417685910255e+02 5.405499991036621168e+02
7.527777777777777679e+00 8.909016090757646111e+01 8.336301543322738894e+01 5.186193786685063287e+02 5.405500009127576959e+02
7.555555555555555358e+00 8.907542021146701927e+01 8.328532975195670929e+01 5.190544561761643081e+02 5.405499990708140103e+02
7.583333333333333037e+00 8.906096842764473820e+01 8.332169618770005570e+01 5.194785610377728062e+02 5.405500009456243333e+02
7.611111111111110716e+00 8.904680456963781410e+01 8.324507581276931489e+01 5.198952810423988922e+02 5.405499990379265682e+02
7.638888888888889284e+00 8.903291596337044211e+01 8.328212714068206424e+01 5.203023972025177954e+02 5.405500009785232578e+02
7.666666666666666963e+00 8.901930549958366612e+01 8.320621395894553984e+01 5.207012471864073859e+02 5.405499990050291217e+02
7.694444444444444642e+00 8.900595818268544690e+01 8.324419988208435939e+01 5.210921183841505808e+02 5.405500010114124052e+02
7.722222222222222321e+00 8.899287697820193443e+01 8.316890572978019236e+01 5.214741074629384912e+02 5.405499989721453176e+02
7.750000000000000000e+00 8.898004904921977243e+01 8.320763447804971236e+01 5.218492788906603437e+02 5.405500010442989378e+02
7.777777777777777679e+00 8.896747605095409028e+01 8.313314822108415569e+01 5.222153844596186900e+02 5.405499989392493490e+02
7.805555555555555358e+00 8.895514546906049702e+01 8.317247448508368279e+01 5.225752450703912473e+02 5.405500010772055930e+02
7.833333333333333037e+00 8.894306030996828838e+01 8.309872086856132967e+01 5.229266192831643139e+02 5.405499989063364410e+02
7.861111111111110716e+00 8.893120698069557761e+01 8.313875651186407367e+01 5.232714125217429455e+02 5.405500011101191831e+02
7.888888888888889284e+00 8.891958941104937253e+01 8.306558920600861029e+01 5.236090098129893704e+02 5.405499988734248973e+02
7.916666666666666963e+00 8.890819438734897062e+01 8.310632604194103124e+01 5.239393225890997883e+02 5.405500011430299310e+02
7.944444444444444642e+00 8.889702530714868089e+01 8.303378997784652427e+01 5.242636488488866462e+02 5.405499988405113072e+02
7.972222222222222321e+00 8.888606995582655657e+01 8.307510803092372953e+01 5.245803428193635227e+02 5.405500011759493191e+02
8.000000000000000000e+00 8.887533152955828086e+01 8.300322403851598096e+01 5.248916951024241371e+02 5.405499988075858937e+02
8.027777777777778567e+00 8.886479793943981065e+01 8.304512086590618480e+01 5.251956944636268645e+02 5.405500012088785979e+02
8.055555555555555358e+00 8.885447287459538757e+01 8.297380322414471721e+01 5.254943031140664971e+02 5.405499987746552506e+02
8.083333333333333925e+00 8.884434426749129443e+01 8.301630405075907504e+01 5.257864517541670466e+02 5.405500012418095821e+02
8.111111111111110716e+00 8.883441584469855457e+01 8.294552347586598273e+01 5.260726856443585575e+02 5.405499987417231296e+02
8.138888888888889284e+00 8.882467604521151827e+01 8.298857320658285630e+01 5.263535379728464250e+02 5.405500012747444316e+02
8.166666666666666075e+00 8.881512854648977395e+01 8.291834708675985155e+01 5.266280289240088450e+02 5.405499987087847558e+02
8.194444444444444642e+00 8.880576207059299065e+01 8.296190541317101008e+01 5.268978712013981749e+02 5.405500013076864434e+02
8.222222222222221433e+00 8.879658033389797822e+01 8.289220125575982934e+01 5.271613855605958179e+02 5.405499986758397881e+02
8.250000000000000000e+00 8.878757192924244634e+01 8.293627359821392986e+01 5.274203992879511134e+02 5.405500013406332300e+02
8.277777777777778567e+00 8.877874152425650323e+01 8.286705063727106335e+01 5.276736733207584393e+02 5.405499986428916372e+02
8.305555555555555358e+00 8.877007764555661140e+01 8.291161834863092395e+01 5.279221178037656728e+02 5.405500013735829725e+02
8.333333333333333925e+00 8.876158434273006037e+01 8.284287120926555303e+01 5.281656989390144190e+02 5.405499986099397347e+02
8.361111111111110716e+00 8.875325077439806876e+01 8.288789827115611786e+01 5.284040092674321158e+02 5.405500014065377172e+02
8.388888888888889284e+00 8.874508162674247558e+01 8.281961531203965876e+01 5.286382083438685413e+02 5.405499985769823752e+02
8.416666666666666075e+00 8.873706567006819057e+01 8.286508850900065681e+01 5.288670001428282603e+02 5.405500014394973505e+02
8.444444444444444642e+00 8.872920767157383182e+01 8.279724039902784227e+01 5.290919782189654370e+02 5.405499985440208093e+02
8.472222222222221433e+00 8.872149702230900914e+01 8.284315035989047260e+01 5.293118890807767229e+02 5.405500014724606217e+02
8.500000000000000000e+00 8.871393792913791287e+01 8.277571961254314203e+01 5.295278224392517359e+02 5.405499985110558328e+02
8.527777777777778567e+00 8.870652011351722876e+01 8.282204311119727436e+01 5.297393659120739358e+02 5.405500015054276446e+02
8.555555555555555358e+00 8.869924844709056799e+01 8.275502024968358228e+01 5.299465668821827649e+02 5.405499984780866498e+02
8.583333333333333925e+00 8.869211248454922725e+01 8.280173830090896558e+01 5.301500726456778239e+02 5.405500015383988739e+02
8.611111111111110716e+00 8.868511695481898016e+01 8.273510504691238054e+01 5.303490079149838721e+02 5.405499984451134878e+02
8.638888888888889284e+00 8.867825124515665891e+01 8.278220690335142251e+01 5.305446348323115444e+02 5.405500015713735138e+02
8.666666666666666075e+00 8.867152110909825069e+01 8.271594466121085532e+01 5.307358411815508816e+02 5.405499984121373700e+02
8.694444444444444642e+00 8.866491570466708083e+01 8.276341534778984510e+01 5.309237277959664425e+02 5.405500016043513369e+02
8.722222222222221433e+00 8.865844041546998255e+01 8.269751232975214350e+01 5.311076791192032260e+02 5.405499983791578416e+02
8.750000000000000000e+00 8.865208491255113188e+01 8.274533460008366603e+01 5.312880384705541701e+02 5.405500016373327981e+02
8.777777777777778567e+00 8.864585452864800175e+01 8.267977790671838534e+01 5.314650589925103077e+02 5.405499983461746751e+02
8.805555555555555358e+00 8.863973936516784136e+01 8.272793913823431922e+01 5.316382444122500601e+02 5.405500016703173287e+02
8.833333333333333925e+00 8.863374473844844204e+01 8.266271331140445966e+01 5.318085172606455444e+02 5.405499983131887802e+02
8.861111111111110716e+00 8.862786047929091637e+01 8.271120174899768074e+01 5.319749615478028772e+02 5.405500017033048152e+02
8.888888888888889284e+00 8.862209216691309166e+01 8.264629403923511575e+01 5.321385981400522951e+02 5.405499982801997021e+02
8.916666666666666075e+00 8.861642999705374280e+01 8.269509582196050701e+01 5.322987237316565370e+02 5.405500017362953713e+02
8.944444444444444642e+00 8.861087938101618988e+01 8.263049514259006401e+01 5.324558784103541029e+02 5.405499982472076681e+02
8.972222222222221433e+00 8.860543061975684509e+01 8.267959778458701692e+01 5.326100067227937416e+02 5.405500017692888832e+02
9.000000000000000000e+00 8.860008938230147635e+01 8.261529181009383649e+01 5.327609325091361825e+02 5.405499982142127919e+02
9.027777777777778567e+00 8.859484578581658809e+01 8.266468453391958349e+01 5.329092554305417480e+02 5.405500018022851236e+02
9.055555555555555358e+00 8.858970576386185769e+01 8.260066133185974024e+01 5.330542980134605386e+02 5.405499981812151873e+02
9.083333333333333925e+00 8.858465957708260419e+01 8.265033291352584399e+01 5.331969249020208963e+02 5.405500018352840925e+02
9.111111111111110716e+00 8.857971304525317180e+01 8.258658212689063305e+01 5.333364510376190992e+02 5.405499981482150815e+02
9.138888888888889284e+00 8.857485655738351227e+01 8.263652133456079696e+01 5.334734924984182953e+02 5.405500018682853351e+02
9.166666666666666075e+00 8.857009615997831986e+01 8.257303265270354586e+01 5.336078057045625656e+02 5.405499981152125883e+02
9.194444444444444642e+00 8.856542215391796447e+01 8.262322943256580743e+01 5.337394460472664832e+02 5.405500019012890789e+02
9.222222222222221433e+00 8.856084066953987133e+01 8.255999244500171130e+01 5.338687452542176288e+02 5.405499980822075941e+02
9.250000000000000000e+00 8.855634221527888883e+01 8.261043714998153575e+01 5.339952515299969491e+02 5.405500019342953237e+02
9.277777777777778567e+00 8.855193285387390745e+01 8.254744225880413921e+01 5.341196500554644899e+02 5.405499980492002123e+02
9.305555555555555358e+00 8.854760317447305340e+01 8.259812517577705648e+01 5.342413300091748170e+02 5.405500019673036149e+02
9.333333333333333925e+00 8.854335930310794822e+01 8.253536333972817829e+01 5.343609155746462420e+02 5.405499980161906706e+02
9.361111111111110716e+00 8.853919198081443653e+01 8.258627530785797433e+01 5.344780493468049372e+02 5.405500020003144073e+02
9.388888888888889284e+00 8.853510734193967835e+01 8.252373753378070376e+01 5.345929539287253647e+02 5.405499979831789688e+02
9.416666666666666075e+00 8.853109615627802498e+01 8.257486996344040620e+01 5.347057410834889879e+02 5.405500020333272460e+02
9.444444444444444642e+00 8.852716469682367517e+01 8.251254761720632303e+01 5.348161679150277905e+02 5.405499979501651069e+02
9.472222222222221433e+00 8.852330370491453948e+01 8.256389207637084837e+01 5.349247263071130192e+02 5.405500020663419036e+02
9.500000000000000000e+00 8.851951954823128688e+01 8.250177705066644762e+01 5.350309277899229983e+02 5.405499979171494260e+02
9.527777777777778567e+00 8.851580305433159879e+01 8.255332537956402916e+01 5.351353361759158815e+02 5.405500020993586077e+02
9.555555555555555358e+00 8.851216064984764387e+01 8.249140981787988380e+01 5.352375614351490185e+02 5.405499978841319262e+02
9.583333333333333925e+00 8.850858312944960460e+01 8.254315430785186436e+01 5.353379162961617794e+02 5.405500021323770170e+02
9.611111111111110716e+00 8.850507704449202606e+01 8.248143056646877369e+01 5.354363590962025228e+02 5.405499978511126073e+02
9.638888888888889284e+00 8.850163330133331385e+01 8.253336379811157997e+01 5.355328124176259053e+02 5.405500021653972453e+02
9.666666666666666075e+00 8.849825837735882317e+01 8.247182461500727868e+01 5.356275963921048060e+02 5.405499978180915832e+02
9.694444444444444642e+00 8.849494327752356071e+01 8.252393938486116554e+01 5.357203496661913960e+02 5.405500021984191790e+02
9.722222222222221433e+00 8.849169455665973771e+01 8.246257780245051094e+01 5.358115504845999340e+02 5.405499977850687401e+02
9.750000000000000000e+00 8.848850326210752826e+01 8.251486722011313191e+01 5.359008196776781006e+02 5.405500022314429316e+02
9.777777777777778567e+00 8.848537592649992689e+01 8.245367649815683819e+01 5.359885115718365114e+02 5.405499977520439643e+02
9.805555555555555358e+00 8.848230372334339222e+01 8.250613397673870963e+01 5.360744792862009263e+02 5.405500022644683895e+02
9.833333333333333925e+00 8.847929321675587744e+01 8.244510764167118566e+01 5.361587746314957030e+02 5.405499977190180516e+02
9.861111111111110716e+00 8.847633562256157802e+01 8.249772681356034809e+01 5.362415668946349570e+02 5.405500022974949843e+02
9.888888888888889284e+00 8.847343753225089813e+01 8.243685867023671676e+01 5.363226240144834946e+02 5.405499976859906610e+02
9.916666666666666075e+00 8.847059019279494407e+01 8.248963340550305645e+01 5.364023172591913635e+02 5.405500023305231707e+02
9.944444444444444642e+00 8.846780030172295994e+01 8.242891748661048723e+01 5.364803183976433729e+02 5.405499976529615651e+02
9.972222222222221433e+00 8.846505908091700121e+01 8.248184191607079185e+01 5.365569745506279560e+02 5.405500023635529487e+02
1.000000000000000000e+01 8.846237328802412492e+01 8.242127247231199760e+01 5.366320870035381176e+02 5.405499976199313323e+02
1.002777777777777857e+01 8.845973415254728422e+01 8.247434095529568765e+01 5.367057889961325827e+02 5.405500023965839773e+02
1.005555555555555536e+01 8.845714851316317606e+01 8.241391247348283855e+01 5.367781369626314927e+02 5.405499975868993943e+02
1.008333333333333393e+01 8.845460767467221785e+01 8.246711956887695294e+01 5.368490077058067982e+02 5.405500024296164838e+02
1.011111111111111072e+01 8.845211841767626026e+01 8.240682675163817805e+01 5.369186698118593313e+02 5.405499975538664330e+02
1.013888888888888928e+01 8.844967212763079090e+01 8.246016723555409556e+01 5.369868589524367053e+02 5.405500024626500135e+02
1.016666666666666607e+01 8.844727567051552342e+01 8.240000497376369992e+01 5.370538910212006840e+02 5.405499975208322212e+02
1.019444444444444464e+01 8.844492039799818883e+01 8.245347382435997474e+01 5.371195475300977478e+02 5.405500024956849074e+02
1.022222222222222143e+01 8.844261318859481946e+01 8.239343721186625658e+01 5.371840129279046323e+02 5.405499974877966451e+02
1.025000000000000000e+01 8.844034554232368350e+01 8.244702960013593440e+01 5.372472564879514039e+02 5.405500025287209382e+02
1.027777777777777857e+01 8.843812426761847689e+01 8.238711392318023741e+01 5.373092484922383392e+02 5.405499974547601596e+02
1.030555555555555536e+01 8.843594088197156111e+01 8.244082520025155247e+01 5.373701589978933271e+02 5.405500025617581059e+02
1.033333333333333393e+01 8.843380232329394630e+01 8.238102592299676985e+01 5.374297984656685685e+02 5.405499974217223098e+02
1.036111111111111072e+01 8.843170008589065390e+01 8.243485162379948861e+01 5.374884294825581037e+02 5.405500025947964104e+02
1.038888888888888928e+01 8.842964113531735393e+01 8.237516438010180764e+01 5.375458459022363513e+02 5.405499973886837779e+02
1.041666666666666607e+01 8.842761699335724757e+01 8.242910020656655945e+01 5.376022478555821635e+02 5.405500026278355108e+02
1.044444444444444464e+01 8.842563466390825511e+01 8.236952079953319128e+01 5.376575529883193667e+02 5.405499973556441091e+02
1.047222222222222143e+01 8.842368567084703557e+01 8.242356261700027176e+01 5.377117965489076141e+02 5.405500026608756343e+02
1.050000000000000000e+01 8.842177709236683825e+01 8.236408701171123425e+01 5.377650704267446145e+02 5.405499973226035308e+02
1.052777777777777857e+01 8.841990046851928753e+01 8.241823084654699016e+01 5.378172520661518092e+02 5.405500026939165537e+02
1.055555555555555536e+01 8.841806285565286316e+01 8.235885516048345778e+01 5.378685471084874052e+02 5.405499972895620431e+02
1.058333333333333393e+01 8.841625588211830689e+01 8.241309718651604044e+01 5.379187759773203652e+02 5.405500027269586099e+02
1.061111111111111072e+01 8.841448659085237693e+01 8.235381768071553665e+01 5.379681354974297847e+02 5.405499972565196458e+02
1.063888888888888928e+01 8.841274664975851749e+01 8.240815421862646417e+01 5.380165134195302699e+02 5.405500027600015756e+02
1.066666666666666607e+01 8.841104313284299110e+01 8.234896730189093716e+01 5.380639917226829994e+02 5.405499972234762254e+02
1.069444444444444464e+01 8.840936773995684916e+01 8.240339481109228359e+01 5.381105970702940340e+02 5.405500027930453371e+02
1.072222222222222143e+01 8.840772754412732581e+01 8.234429702412330698e+01 5.381562695191528292e+02 5.405499971904318954e+02
1.075000000000000000e+01 8.840611424900949089e+01 8.239881209853071198e+01 5.382011543948416374e+02 5.405500028260901217e+02
1.077777777777777857e+01 8.840453500390911756e+01 8.233980011540948851e+01 5.382451116254982253e+02 5.405499971573867697e+02
1.080555555555555536e+01 8.840298151595054321e+01 8.239439947989434643e+01 5.382883154592227584e+02 5.405500028591354749e+02
1.083333333333333393e+01 8.840146093183392395e+01 8.233547010218458695e+01 5.383306476327365999e+02 5.405499971243410755e+02
1.086111111111111072e+01 8.839996500094036946e+01 8.239015060429781556e+01 5.383722131451148698e+02 5.405500028921816238e+02
1.088888888888888928e+01 8.839850090828340967e+01 8.233130075053048813e+01 5.384129947399958382e+02 5.405499970912946992e+02
1.091666666666666607e+01 8.839706040079468607e+01 8.238605935490123500e+01 5.384529806087122097e+02 5.405500029252282275e+02
1.094444444444444464e+01 8.839565067694086054e+01 8.232728606177933273e+01 5.384922639682561112e+02 5.405499970582476408e+02
1.097222222222222143e+01 8.839426352036713297e+01 8.238211984976146596e+01 5.385307437007369344e+02 5.405500029582757406e+02
1.100000000000000000e+01 8.839290613781719230e+01 8.232342026645828525e+01 5.385685659338531650e+02 5.405499970251997865e+02
1.102777777777777857e+01 8.839157034819901071e+01 8.237832642937529215e+01 5.386056178848238005e+02 5.405500029913239359e+02
1.105555555555555536e+01 8.839026336389976279e+01 8.231969781271391184e+01 5.386420142513502469e+02 5.405499969921513639e+02
1.108333333333333393e+01 8.838897702145347068e+01 8.237467364858662222e+01 5.386777073927305537e+02 5.405500030243725860e+02
1.111111111111111072e+01 8.838771855159332347e+01 8.231611335805128249e+01 5.387127232391831058e+02 5.405499969591024865e+02
1.113888888888888928e+01 8.838647981497241801e+01 8.237115626457884332e+01 5.387471090985667388e+02 5.405500030574218044e+02
1.116666666666666607e+01 8.838526805088507388e+01 8.231266175996596246e+01 5.387808035241083644e+02 5.405499969260528133e+02
1.119444444444444464e+01 8.838407513500544610e+01 8.236776923561623676e+01 5.388139180273527700e+02 5.405500030904715913e+02
1.122222222222222143e+01 8.838290834583472133e+01 8.230933807170367800e+01 5.388463575268356180e+02 5.405499968930027990e+02
1.125000000000000000e+01 8.838175955515147564e+01 8.236450770611254768e+01 5.388782311681824240e+02 5.405500031235220604e+02
1.127777777777777857e+01 8.838063606757542345e+01 8.230613752886310408e+01 5.389094782457265183e+02 5.405499968599519889e+02
1.130555555555555536e+01 8.837952976411469308e+01 8.236136700280549405e+01 5.389401468101069668e+02 5.405500031565732115e+02
1.133333333333333393e+01 8.837844795539733411e+01 8.230305554678278668e+01 5.389702509066989933e+02 5.405499968269007240e+02
1.136111111111111072e+01 8.837738255725545855e+01 8.235834262910877612e+01 5.389997613082130101e+02 5.405500031896245900e+02
1.138888888888888928e+01 8.837634088235459728e+01 8.230008771569603709e+01 5.390287577886615509e+02 5.405499967938492318e+02
1.141666666666666607e+01 8.837531486120248303e+01 8.235543026002048350e+01 5.390571653455523347e+02 5.405500032226764233e+02
1.144444444444444464e+01 8.837431182864753509e+01 8.229722979146886530e+01 5.390850817147468206e+02 5.405499967607970575e+02
1.147222222222222143e+01 8.837332372742956466e+01 8.235262572979490869e+01 5.391124416978457248e+02 5.405500032557287113e+02
1.150000000000000000e+01 8.837235789409807296e+01 8.229447768608928016e+01 5.391393069245059451e+02 5.405499967277445421e+02
1.152777777777777857e+01 8.837140630594292645e+01 8.234992502838881023e+01 5.391656659819692550e+02 5.405500032887815678e+02
1.155555555555555536e+01 8.837047629556508355e+01 8.229182746583099117e+01 5.391915171315768021e+02 5.405499966946914583e+02
1.158333333333333393e+01 8.836955984981293000e+01 8.234732429699775480e+01 5.392169097620280809e+02 5.405500033218346516e+02
1.161111111111111072e+01 8.836866433976221913e+01 8.228927534465202598e+01 5.392417922416383362e+02 5.405499966616380334e+02
1.163888888888888928e+01 8.836778173711526563e+01 8.234481982133723932e+01 5.392662441868583301e+02 5.405500033548884176e+02
1.166666666666666607e+01 8.836691942718773873e+01 8.228681767844521744e+01 5.392902058175623097e+02 5.405499966285841538e+02
1.169444444444444464e+01 8.836606941638694934e+01 8.234240802598257858e+01 5.393137413301412835e+02 5.405500033879425246e+02
1.172222222222222143e+01 8.836523909536610688e+01 8.228445095890346295e+01 5.393368252360778570e+02 5.405499965955298194e+02
1.175000000000000000e+01 8.836442045916388111e+01 8.234008546881869961e+01 5.393594738060226064e+02 5.405500034209969726e+02
1.177777777777777857e+01 8.836362092215480857e+01 8.228217180869772562e+01 5.393817130415819747e+02 5.405499965624753713e+02
1.180555555555555536e+01 8.836283250680791923e+01 8.233784883673862964e+01 5.394035115015215069e+02 5.405500034540516481e+02
1.183333333333333393e+01 8.836206261322669775e+01 8.227997697751051476e+01 5.394249307646299485e+02 5.405499965294203548e+02
1.186111111111111072e+01 8.836130329050800469e+01 8.233569494165439551e+01 5.394459197939140722e+02 5.405500034871067783e+02
1.188888888888888928e+01 8.836056194842323919e+01 8.227786333765652671e+01 5.394665402574441941e+02 5.405499964963652246e+02
1.191666666666666607e+01 8.835983063836577855e+01 8.233362071366379098e+01 5.394867585177881892e+02 5.405500035201622495e+02
1.194444444444444464e+01 8.835911678208107389e+01 8.227582787560677957e+01 5.395066038894710800e+02 5.405499964633095260e+02
1.197222222222222143e+01 8.835841244614357493e+01 8.233162319653416716e+01 5.395260829211890723e+02 5.405500035532179481e+02
1.200000000000000000e+01 8.835774934756398125e+01 8.302557673955597295e+01 5.395413818384500928e+02 3.861099964409812628e+02
1.202777777777777857e+01 8.835774928752684332e+01 8.341936024587410259e+01 5.395245172981362884e+02 3.861100035480999395e+02
1.205555555555555536e+01 8.835860459199649597e+01 8.347490553705959826e+01 5.392673681474927889e+02 3.861099964774185764e+02
1.208333333333333393e+01 8.836539555219314934e+01 8.381179130357357110e+01 5.381274988879114289e+02 3.861100034937584837e+02
1.211111111111111072e+01 8.838784531691905499e+01 8.395407696949195042e+01 5.348350017144462072e+02 3.861099965299541736e+02
1.213888888888888928e+01 8.843700035544985383e+01 8.399542750379154654e+01 5.282962754272156189e+02 3.861100034567209605e+02
1.216666666666666607e+01 8.851333195568173551e+01 8.434802030189860034e+01 5.195115634899707402e+02 3.861099965496640607e+02
1.219444444444444464e+01 8.859865945225568851e+01 8.428618230642595677e+01 5.119917483851610882e+02 3.861100034431988774e+02
1.222222222222222143e+01 8.867172484738988203e+01 8.450965426937752056e+01 5.083181990584145069e+02 3.861099965701774863e+02
1.225000000000000000e+01 8.873495224952976912e+01 8.464046824951229553e+01 5.064175800366261342e+02 3.861100034097284492e+02
1.227777777777777857e+01 8.880670004687254959e+01 8.470213537203451892e+01 5.027614273746181084e+02 3.861099966132404120e+02
1.230555555555555536e+01 8.888706307663629502e+01 8.482101864985266104e+01 4.981357847110888883e+02 3.861100033670666676e+02
1.233333333333333393e+01 8.896043763500051682e+01 8.500881075207720983e+01 4.954288069988608640e+02 3.861099966473237828e+02
1.236111111111111072e+01 8.902763787302730236e+01 8.496727935303984225e+01 4.937952753556150469e+02 3.861100033419426154e+02
1.238888888888888928e+01 8.910022518364736754e+01 8.521074629421485724e+01 4.909545121805804797e+02 3.861099966688902327e+02
1.241666666666666607e+01 8.917425019735971148e+01 8.522302244872940946e+01 4.879801277380322517e+02 3.861100033166972025e+02
1.244444444444444464e+01 8.924182437714563321e+01 8.533884137475185128e+01 4.862107625168853247e+02 3.861099967015169341e+02
1.247222222222222143e+01 8.930866266617145754e+01 8.543557982274420226e+01 4.843141474606348424e+02 3.861100032791276249e+02
1.250000000000000000e+01 8.937800786596670832e+01 8.554954340340617591e+01 4.817380212262455075e+02 3.861099967387639254e+02
1.252777777777777857e+01 8.944393584395849928e+01 8.556315267128331925e+01 4.797060194018848165e+02 3.861100032463946263e+02
1.255555555555555536e+01 8.950699067008827114e+01 8.576057734882611783e+01 4.780451083738749958e+02 3.861099967663426469e+02
1.258333333333333393e+01 8.957124979261223530e+01 8.573753927198461611e+01 4.759203369005865625e+02 3.861100032206109631e+02
1.261111111111111072e+01 8.963396048063309252e+01 8.589465796166369671e+01 4.738884451409309122e+02 3.861099967943167144e+02
1.263888888888888928e+01 8.969378982786111010e+01 8.593750132168258915e+01 4.722242837325637197e+02 3.861100031887347654e+02
1.266666666666666607e+01 8.975353095132184933e+01 8.604285049081651948e+01 4.703667191113434569e+02 3.861099968290060360e+02
1.269444444444444464e+01 8.981240881321568281e+01 8.607830570589469232e+01 4.684366168733757831e+02 3.861100031542953275e+02
1.272222222222222143e+01 8.986897781025473364e+01 8.622558541418759148e+01 4.667752296943673969e+02 3.861099968607538813e+02
1.275000000000000000e+01 8.992479951181195474e+01 8.620953708144659799e+01 4.650714964384565633e+02 3.861100031252555027e+02
1.277777777777777857e+01 8.997984342720411632e+01 8.637005035058720637e+01 4.632694752977187704e+02 3.861099968888283911e+02
1.280555555555555536e+01 9.003309370829941827e+01 8.637281317492495702e+01 4.616338781560187385e+02 3.861100030959472633e+02
1.283333333333333393e+01 9.008530398855511123e+01 8.649136012183954847e+01 4.600280946163608746e+02 3.861099969204137778e+02
1.286111111111111072e+01 9.013670927832070845e+01 8.651663591083135429e+01 4.583576081742310180e+02 3.861100030629396542e+02
1.288888888888888928e+01 9.018666732603385583e+01 8.663582510215066179e+01 4.567709312470007603e+02 3.861099969531970260e+02
1.291666666666666607e+01 9.023551281831402093e+01 8.663246442539990255e+01 4.552438756555724808e+02 3.861100030315985805e+02
1.294444444444444464e+01 9.028348099393441828e+01 8.677483576693398959e+01 4.536810285344509452e+02 3.861099969829964493e+02
1.297222222222222143e+01 9.033025657188018442e+01 8.676053763140275521e+01 4.521666959415396150e+02 3.861100030022635110e+02
1.300000000000000000e+01 9.037591919487226733e+01 8.688734156886344806e+01 4.507107260398316271e+02 3.861099970130716201e+02
1.302777777777777857e+01 9.042067371857072544e+01 8.689165324282832614e+01 4.492412777681958573e+02 3.861100029709957084e+02
1.305555555555555536e+01 9.046437340244153802e+01 8.700215849958169656e+01 4.478078959418759268e+02 3.861099970451397212e+02
1.308333333333333393e+01 9.050703056939244107e+01 8.700130008601509246e+01 4.464196069313065323e+02 3.861100029390687496e+02
1.311111111111111072e+01 9.054876273119135988e+01 8.712353117511827350e+01 4.450394500676886196e+02 3.861099970762150519e+02
1.313888888888888928e+01 9.058954687772748571e+01 8.710586146755170489e+01 4.436811143030660105e+02 3.861100029088045176e+02
1.316666666666666607e+01 9.062934014461023935e+01 8.722973437421100584e+01 4.423658343474488674e+02 3.861099971062250802e+02
1.319444444444444464e+01 9.066824889208483285e+01 8.721691637006466635e+01 4.410650881246626795e+02 3.861100028783882294e+02
1.322222222222222143e+01 9.070625872118512234e+01 8.732649732336589921e+01 4.397828484995838494e+02 3.861099971373399740e+02
1.325000000000000000e+01 9.074335123337976938e+01 8.731868227632453738e+01 4.385403557870732811e+02 3.861100028468613914e+02
1.327777777777777857e+01 9.077958851212153490e+01 8.742756627745582421e+01 4.373124750521715214e+02 3.861099971687650054e+02
1.330555555555555536e+01 9.081499444122047748e+01 8.740935841005730822e+01 4.361076511548225767e+02 3.861100028158987811e+02
1.333333333333333393e+01 9.084952601627307445e+01 8.752387668802342091e+01 4.349317714714823069e+02 3.861099971992572364e+02
1.336111111111111072e+01 9.088326231396465005e+01 8.750135668605710748e+01 4.337778547919349990e+02 3.861100027855300141e+02
1.338888888888888928e+01 9.091620248368582224e+01 8.760947801622910447e+01 4.326434440942441029e+02 3.861099972298733292e+02
1.341666666666666607e+01 9.094833476053327104e+01 8.759149774426101942e+01 4.315358253617071682e+02 3.861100027545439275e+02
1.344444444444444464e+01 9.097970473601441199e+01 8.769356182785921305e+01 4.304515317005790394e+02 3.861099972610904274e+02
1.347222222222222143e+01 9.101033706611190155e+01 8.767249101624483387e+01 4.293840337945273973e+02 3.861100027233914602e+02
1.350000000000000000e+01 9.104020176642559647e+01 8.777716830293176997e+01 4.283447030812984622e+02 3.861099972919674315e+02
1.352777777777777857e+01 9.106936213457761653e+01 8.774981121822852970e+01 4.273235409085249898e+02 3.861100026927622366e+02
1.355555555555555536e+01 9.109781377822065451e+01 8.785365584810743655e+01 4.263240202603170701e+02 3.861099973225303756e+02
1.358333333333333393e+01 9.112556349121270216e+01 8.782690024265616557e+01 4.253464054592400885e+02 3.861100026620645735e+02
1.361111111111111072e+01 9.115263642283439083e+01 8.792520375850475034e+01 4.243893079749074104e+02 3.861099973534435321e+02
1.363888888888888928e+01 9.117905553534284024e+01 8.789883001634430570e+01 4.234524754500809536e+02 3.861100026310331259e+02
1.366666666666666607e+01 9.120480823859355723e+01 8.799606197901142934e+01 4.225348930722012710e+02 3.861099973844318356e+02
1.369444444444444464e+01 9.122993864369652783e+01 8.796537244872986605e+01 4.216396977094906333e+02 3.861100026001944343e+02
1.372222222222222143e+01 9.125444090595757984e+01 8.806333819273011443e+01 4.207604508985243115e+02 3.861099974151255196e+02
1.375000000000000000e+01 9.127833707829152843e+01 8.803047371255455289e+01 4.199033021828652750e+02 3.861100025695343447e+02
1.377777777777777857e+01 9.130163578250513012e+01 8.812541351057019767e+01 4.190636435547802989e+02 3.861099974458667248e+02
1.380555555555555536e+01 9.132435811248974744e+01 8.809307485390351644e+01 4.182426618425495235e+02 3.861100025386785433e+02
1.383333333333333393e+01 9.134650399210370608e+01 8.818530173987379328e+01 4.174404427199478391e+02 3.861099974767893741e+02
1.386111111111111072e+01 9.136810283061160476e+01 8.815104389837526355e+01 4.166553265131311719e+02 3.861100025077822693e+02
1.388888888888888928e+01 9.138914949817095135e+01 8.824329227294410316e+01 4.158892400498485244e+02 3.861099975075952671e+02
1.391666666666666607e+01 9.140967310845769589e+01 8.820626427978565687e+01 4.151383228546267219e+02 3.861100024770542518e+02
1.394444444444444464e+01 9.142967134116187822e+01 8.829738242698529405e+01 4.144069988359680679e+02 3.861099975383049809e+02
1.397222222222222143e+01 9.144916765949247406e+01 8.825981995319794748e+01 4.136901869530111071e+02 3.861100024463001432e+02
1.400000000000000000e+01 9.146816334483391131e+01 8.834842199365189686e+01 4.129910761673691582e+02 3.861099975691262216e+02
1.402777777777777857e+01 9.148668178398199302e+01 8.831019766138113880e+01 4.123078652520222249e+02 3.861100024154452512e+02
1.405555555555555536e+01 9.150471892611386693e+01 8.839778985680084133e+01 4.116399379584557892e+02 3.861099975999630942e+02
1.408333333333333393e+01 9.152230377755064694e+01 8.835747027721343727e+01 4.109885617902905324e+02 3.861100023846581735e+02
1.411111111111111072e+01 9.153942956406997666e+01 8.844458871763626462e+01 4.103509955770286979e+02 3.861099976307042425e+02
1.413888888888888928e+01 9.155612145159132353e+01 8.840295269368475317e+01 4.097301764548147389e+02 3.861100023539263475e+02
1.416666666666666607e+01 9.157237844319965347e+01 8.848842423283240066e+01 4.091220577978826327e+02 3.861099976614626712e+02
1.419444444444444464e+01 9.158822127736013385e+01 8.844631950538065723e+01 4.085300440665824340e+02 3.861100023231326190e+02
1.422222222222222143e+01 9.160364760584681676e+01 8.853033572681147234e+01 4.079510464057792092e+02 3.861099976922749875e+02
1.425000000000000000e+01 9.161868230178110650e+01 8.848698489142418566e+01 4.073861005614502915e+02 3.861100022923313873e+02
1.427777777777777857e+01 9.163331863485591100e+01 8.857042952382855105e+01 4.068352216983465723e+02 3.861099977230458649e+02
1.430555555555555536e+01 9.164758153625085413e+01 8.852563713612741481e+01 4.062965011634972257e+02 3.861100022615853504e+02
1.433333333333333393e+01 9.166146663803340289e+01 8.860813593372121488e+01 4.057722425115077840e+02 3.861099977537866152e+02
1.436111111111111072e+01 9.167499520886875075e+01 8.856264525698827583e+01 4.052590764909782024e+02 3.861100022308304460e+02
1.438888888888888928e+01 9.168816361229870893e+01 8.864381249721284917e+01 4.047599701299397452e+02 3.861099977845619264e+02
1.441666666666666607e+01 9.170099441809861673e+01 8.859757676498681178e+01 4.042717604377525049e+02 3.861100022000460967e+02
1.444444444444444464e+01 9.171348072809969665e+01 8.867793350773429495e+01 4.037962965084477673e+02 3.861099978153388292e+02
1.447222222222222143e+01 9.172564678368784996e+01 8.863053344621712881e+01 4.033323529455756216e+02 3.861100021692860764e+02
1.450000000000000000e+01 9.173748533162445540e+01 8.871025119987119467e+01 4.028793933529539686e+02 3.861099978460839566e+02
1.452777777777777857e+01 9.174901853108323735e+01 8.866197851657769036e+01 4.024386130114204434e+02 3.861100021385439049e+02
1.455555555555555536e+01 9.176024080525075988e+01 8.874070699553278985e+01 4.020074561511928550e+02 3.861099978768343703e+02
1.458333333333333393e+01 9.177117297833599707e+01 8.869184095722719974e+01 4.015884815883844681e+02 3.861100021077830320e+02
1.461111111111111072e+01 9.178180866827386808e+01 8.876968178388831632e+01 4.011786203193192364e+02 3.861099979075999613e+02
1.463888888888888928e+01 9.179216969563772466e+01 8.871998939515759730e+01 4.007800539965961093e+02 3.861100020770221022e+02
1.466666666666666607e+01 9.180224832259916923e+01 8.879724088621142641e+01 4.003909344253111158e+02 3.861099979383504888e+02
1.469444444444444464e+01 9.181206598582132017e+01 8.874669431214012150e+01 4.000116356143880694e+02 3.861100020462798739e+02
1.472222222222222143e+01 9.182161565294923378e+01 8.882324786042650544e+01 3.996424057031246662e+02 3.861099979690908413e+02
1.475000000000000000e+01 9.183091730740947867e+01 8.877210570560639269e+01 3.992816188790224032e+02 3.861100020155353150e+02
1.477777777777777857e+01 9.183996393676667935e+01 8.884786589965928272e+01 3.989311598886027923e+02 3.861099979998413119e+02
1.480555555555555536e+01 9.184877598696947132e+01 8.879612308324793446e+01 3.985883676059012259e+02 3.861100019847828548e+02
1.483333333333333393e+01 9.185734486859404058e+01 8.887128007699763543e+01 3.982554593461923673e+02 3.861099980305905319e+02
1.486111111111111072e+01 9.186569166591374369e+01 8.881882409894741670e+01 3.979302110768181251e+02 3.861100019540396033e+02
1.488888888888888928e+01 9.187380745370901991e+01 8.889344352427784202e+01 3.976137338749472860e+02 3.861099980613286675e+02
1.491666666666666607e+01 9.188171236883120230e+01 8.884039129947973379e+01 3.973054241226607814e+02 3.861100019233026046e+02
1.494444444444444464e+01 9.188939794574532982e+01 8.891437775562863521e+01 3.970045680649459996e+02 3.861099980920679968e+02
1.497222222222222143e+01 9.189688379426324616e+01 8.886083097298099176e+01 3.967123102659600704e+02 3.861100018925604900e+02
1.500000000000000000e+01 9.190416090317755504e+01 8.893423902695154482e+01 3.964265687565628014e+02 3.861099981228109641e+02
1.502777777777777857e+01 9.191124908309635089e+01 8.888013636109333504e+01 3.961493069333499761e+02 3.861100018618196259e+02
1.505555555555555536e+01 9.191813889311686125e+01 8.895307534703957231e+01 3.958782981202280666e+02 3.861099981535480765e+02
1.508333333333333393e+01 9.192484960491634638e+01 8.889842737468477196e+01 3.956150103990750040e+02 3.861100018310855262e+02
1.511111111111111072e+01 9.193137208210643507e+01 8.897087383211156464e+01 3.953582818637046330e+02 3.861099981842812667e+02
1.513888888888888928e+01 9.193772492954249742e+01 8.891577805336868323e+01 3.951081562429566247e+02 3.861100018003511423e+02
1.516666666666666607e+01 9.194389881165044187e+01 8.898771813861449687e+01 3.948650492684988649e+02 3.861099982150171286e+02
1.519444444444444464e+01 9.194991245048733219e+01 8.893218330070426703e+01 3.946275488736485499e+02 3.861100017696152236e+02
1.522222222222222143e+01 9.195575580397948556e+01 8.900369277721557637e+01 3.943972072225029706e+02 3.861099982457515125e+02
1.525000000000000000e+01 9.196144772225630959e+01 8.894769691210603924e+01 3.941719859526025402e+02 3.861100017388831134e+02
1.527777777777777857e+01 9.196697786172298095e+01 8.901880694332221822e+01 3.939534975678331534e+02 3.861099982764816900e+02
1.530555555555555536e+01 9.197236475693431146e+01 8.896240179330939668e+01 3.937402271992374381e+02 3.861100017081535611e+02
1.533333333333333393e+01 9.197759784746729395e+01 8.903309374754860528e+01 3.935328038107151087e+02 3.861099983072117539e+02
1.536111111111111072e+01 9.198269566160580268e+01 8.897632201321744105e+01 3.933310091127868304e+02 3.861100016774229289e+02
1.538888888888888928e+01 9.198764744313216113e+01 8.904662664676614270e+01 3.931341060536864802e+02 3.861099983379422724e+02
1.541666666666666607e+01 9.199247148442016453e+01 8.898947895645694928e+01 3.929431194944592107e+02 3.861100016466933766e+02
1.544444444444444464e+01 9.199715658382396555e+01 8.905944144574506538e+01 3.927563983975692850e+02 3.861099983686702330e+02
1.547222222222222143e+01 9.200172087762214801e+01 8.900193313493844016e+01 3.925754424371154414e+02 3.861100016159666666e+02
1.550000000000000000e+01 9.200615352913906975e+01 8.907155515504486232e+01 3.923986475951840021e+02 3.861099983993964315e+02
1.552777777777777857e+01 9.201047195693341507e+01 8.901372749427225983e+01 3.922269979593821176e+02 3.861100015852403544e+02
1.555555555555555536e+01 9.201466523206144643e+01 8.908301526405941217e+01 3.920597988665848561e+02 3.861099984301230279e+02
1.558333333333333393e+01 9.201875085129674403e+01 8.902487946136189123e+01 3.918969019695968541e+02 3.861100015545139286e+02
1.561111111111111072e+01 9.202271746085351367e+01 8.909386687153740070e+01 3.917388069416767280e+02 3.861099984608487148e+02
1.563888888888888928e+01 9.202658249258438161e+01 8.903542521696675749e+01 3.915843199341368859e+02 3.861100015237893217e+02
1.566666666666666607e+01 9.203033447151602786e+01 8.910413023260082355e+01 3.914346951201080174e+02 3.861099984915724690e+02
1.569444444444444464e+01 9.203399064360705495e+01 8.904540843565408181e+01 3.912884038873051509e+02 3.861100014930659086e+02
1.572222222222222143e+01 9.203753933311467961e+01 8.911383335056315502e+01 3.911466003757028602e+02 3.861099985222958253e+02
1.575000000000000000e+01 9.204099778033513246e+01 8.905485262081272424e+01 3.910082774706613691e+02 3.861100014623426091e+02
1.577777777777777857e+01 9.204435399792382100e+01 8.912301573519036424e+01 3.908737623485081372e+02 3.861099985530188405e+02
1.580555555555555536e+01 9.204762518213838973e+01 8.906378047210014870e+01 3.907430594909835122e+02 3.861100014316202191e+02
1.583333333333333393e+01 9.205079925229469495e+01 8.913170348398479348e+01 3.906154784919880854e+02 3.861099985837404915e+02
1.586111111111111072e+01 9.205389312207648800e+01 8.907222627425575467e+01 3.904919074798069119e+02 3.861100014008990797e+02
1.588888888888888928e+01 9.205689477099528517e+01 8.913991643340011706e+01 3.903710584096933758e+02 3.861099986144612899e+02
1.591666666666666607e+01 9.205982083319076992e+01 8.908021734445409834e+01 3.902540650027293623e+02 3.861100013701784519e+02
1.594444444444444464e+01 9.206265923265591766e+01 8.914768357897631290e+01 3.901397884535863341e+02 3.861099986451818040e+02
1.597222222222222143e+01 9.206542650562121821e+01 8.908777235349657531e+01 3.900288709161743554e+02 3.861100013394582788e+02
1.600000000000000000e+01 9.206811041987107558e+01 8.915503200570390163e+01 3.899209346067009960e+02 3.861099986759014655e+02
1.602777777777777857e+01 9.207072738889914376e+01 8.909491563997393371e+01 3.898157357324272994e+02 3.861100013087390153e+02
1.605555555555555713e+01 9.207326508759494743e+01 8.916198017383463537e+01 3.897137801898311977e+02 3.861099987066203312e+02
1.608333333333333215e+01 9.207573985869358069e+01 8.910167290613887303e+01 3.896140948512283444e+02 3.861100012780204906e+02
1.611111111111111072e+01 9.207813916395555509e+01 8.916854872740879046e+01 3.895176677265815215e+02 3.861099987373387421e+02
1.613888888888888928e+01 9.208047938416015654e+01 8.910806269661205192e+01 3.894233715844515018e+02 3.861100012473022502e+02
1.616666666666666785e+01 9.208274777456935567e+01 8.917476122010968709e+01 3.893320221974126412e+02 3.861099987680566983e+02
1.619444444444444287e+01 9.208496066872305619e+01 8.911410295716136432e+01 3.892429664348322831e+02 3.861100012165845214e+02
1.622222222222222143e+01 9.208710520450081560e+01 8.918063613743547080e+01 3.891563411520510840e+02 3.861099987987740292e+02
1.625000000000000000e+01 9.208919761323515729e+01 8.911981475852344659e+01 3.890722777671580275e+02 3.861100011858675884e+02
1.627777777777777857e+01 9.209122500068534123e+01 8.918618961226290764e+01 3.889901619058158531e+02 3.861099988294907348e+02
1.630555555555555713e+01 9.209320343141777698e+01 8.912521620857806681e+01 3.889107396710641069e+02 3.861100011551509965e+02
1.633333333333333215e+01 9.209511997021996876e+01 8.919144024280797112e+01 3.888330215613933660e+02 3.861099988602070994e+02
1.636111111111111072e+01 9.209699057045547477e+01 8.913032224224077993e+01 3.887578511585612091e+02 3.861100011244348593e+02
1.638888888888888928e+01 9.209880228493375398e+01 8.919640535450881202e+01 3.886844368048645606e+02 3.861099988909229523e+02
1.641666666666666785e+01 9.210057090365718580e+01 8.913514921875044195e+01 3.886131816080622912e+02 3.861100010937194043e+02
1.644444444444444287e+01 9.210228342632458975e+01 8.920109906818859713e+01 3.885439106284374589e+02 3.861099989216381800e+02
1.647222222222222143e+01 9.210395560348977995e+01 8.913971337013238383e+01 3.884763468720689161e+02 3.861100010630042334e+02
1.650000000000000000e+01 9.210557431029376119e+01 8.920553586034780835e+01 3.884109621927811418e+02 3.861099989523531804e+02
1.652777777777777857e+01 9.210715526870576753e+01 8.914402817305190752e+01 3.883469758986533975e+02 3.861100010322894605e+02
1.655555555555555713e+01 9.210868523884616366e+01 8.920973067007480495e+01 3.882851570430980246e+02 3.861099989830677259e+02
1.658333333333333215e+01 9.211017994718864088e+01 8.914810660181939284e+01 3.882246835348695981e+02 3.861100010015751423e+02
1.661111111111111072e+01 9.211162599836148956e+01 8.921369635295154410e+01 3.881661220547437097e+02 3.861099990137818736e+02
1.663888888888888928e+01 9.211303911419690849e+01 8.915196221688962908e+01 3.881090660582276541e+02 3.861100009708611651e+02
1.666666666666666785e+01 9.211440581940803440e+01 8.921744469936457733e+01 3.880535346016453673e+02 3.861099990444956802e+02
1.669444444444444287e+01 9.211574175972377532e+01 8.915560721227666363e+01 3.879997202521286113e+02 3.861100009401475290e+02
1.672222222222222143e+01 9.211703345995314862e+01 8.922098794516220721e+01 3.879470955736838391e+02 3.861099990752092026e+02
1.675000000000000000e+01 9.211829643115559918e+01 8.915905244534936003e+01 3.878962724168973750e+02 3.861100009094341203e+02
1.677777777777777857e+01 9.211951717789990823e+01 8.922433752901537218e+01 3.878465000520656645e+02 3.861099991059223839e+02
1.680555555555555713e+01 9.212071114636238178e+01 8.916230893101746346e+01 3.877983977325149567e+02 3.861100008787211664e+02
1.683333333333333215e+01 9.212186482456594661e+01 8.922750354956698970e+01 3.877514251667531653e+02 3.861099991366351674e+02
1.686111111111111072e+01 9.212299355109023224e+01 8.916538730021244419e+01 3.877058215115079634e+02 3.861100008480086103e+02
1.688888888888888928e+01 9.212408379276283199e+01 8.923049595849010984e+01 3.876615385470307729e+02 3.861099991673476097e+02
1.691666666666666785e+01 9.212515085353014399e+01 8.916829699442602930e+01 3.876182991347409370e+02 3.861100008172962816e+02
1.694444444444444287e+01 9.212618111052222503e+01 8.923332453406743525e+01 3.875765220274111584e+02 3.861099991980598247e+02
1.697222222222222143e+01 9.212718986393585396e+01 8.917104704074681365e+01 3.875355900163011711e+02 3.861100007865841803e+02
1.700000000000000000e+01 9.212816340431930939e+01 8.923599811210868893e+01 3.874960930660629970e+02 3.861099992287717555e+02
1.702777777777777857e+01 9.212911703699224120e+01 8.917364639268437543e+01 3.874574395213986122e+02 3.861100007558724201e+02
1.705555555555555713e+01 9.213003696214677518e+01 8.923852494255147860e+01 3.874200142506821862e+02 3.861099992594834021e+02
1.708333333333333215e+01 9.213093847600298147e+01 8.917610328690452093e+01 3.873835784319543336e+02 3.861100007251608872e+02
1.711111111111111072e+01 9.213180772730804335e+01 8.924091318063763367e+01 3.873480826192452469e+02 3.861099992901947076e+02
1.713888888888888928e+01 9.213265995657668839e+01 8.917842531206397894e+01 3.873137393143908298e+02 3.861100006944496954e+02
1.716666666666666785e+01 9.213348130368441957e+01 8.924317047899080535e+01 3.872801071051231929e+02 3.861099993209058425e+02
1.719444444444444287e+01 9.213428694080620573e+01 8.918061989230753284e+01 3.872476780208866103e+02 3.861100006637386173e+02
1.722222222222222143e+01 9.213506300895095080e+01 8.924530385071575722e+01 3.872158889674093984e+02 3.861099993516168070e+02
1.725000000000000000e+01 9.213582459953272519e+01 8.918269410482977833e+01 3.871851877282383043e+02 3.861100006330278802e+02
1.727777777777777857e+01 9.213655785556568389e+01 8.924732005883971908e+01 3.871552138260204856e+02 3.861099993823274872e+02
1.730555555555555713e+01 9.213727782096894714e+01 8.918465444058838898e+01 3.871260961555512381e+02 3.861100006023172000e+02
1.733333333333333215e+01 9.213797060325488530e+01 8.924922561542740596e+01 3.870978609935692702e+02 3.861099994130379969e+02
1.736111111111111072e+01 9.213865122288765974e+01 8.918650708022241247e+01 3.870702498108053078e+02 3.861100005716069177e+02
1.738888888888888928e+01 9.213930573595993678e+01 8.925102653738586866e+01 3.870436213373384362e+02 3.861099994437481655e+02
1.741666666666666785e+01 9.213994917648555827e+01 8.918825799757033224e+01 3.870174941830830448e+02 3.861100005408968059e+02
1.744444444444444287e+01 9.214056751718540283e+01 8.925272848720830154e+01 3.869923140388018510e+02 3.861099994744581636e+02
1.747222222222222143e+01 9.214117580497222093e+01 8.918991276228958043e+01 3.869676615819752215e+02 3.861100005101869215e+02
1.750000000000000000e+01 9.214175996540379288e+01 8.925433693420964687e+01 3.869437903753667456e+02 3.861099995051679912e+02
1.752777777777777857e+01 9.214233502228627515e+01 8.919147657921826067e+01 3.869205731285339880e+02 3.861100004794770939e+02
1.755555555555555713e+01 9.214288687264381394e+01 8.925585702418602807e+01 3.868979242924345385e+02 3.861099995358777619e+02
1.758333333333333215e+01 9.214343051469469970e+01 8.919295445239869480e+01 3.868760523348290690e+02 3.861100004487675506e+02
1.761111111111111072e+01 9.214395183741191886e+01 8.925729355293900369e+01 3.868545953384900713e+02 3.861099995665871347e+02
1.763888888888888928e+01 9.214446577755465739e+01 8.919435112654548448e+01 3.868339415418657268e+02 3.861100004180582346e+02
1.766666666666666785e+01 9.214495824759301001e+01 8.925865109802616360e+01 3.868136740058111513e+02 3.861099995972963939e+02
1.769444444444444287e+01 9.214544412528287864e+01 8.919567102207896880e+01 3.867941106115093817e+02 3.861100003873489754e+02
1.772222222222222143e+01 9.214590931681786401e+01 8.925993402339840088e+01 3.867750183739285035e+02 3.861099996280054825e+02
1.775000000000000000e+01 9.214636867132298903e+01 8.919691833409363824e+01 3.867564532530823840e+02 3.861100003566400574e+02
1.777777777777777857e+01 9.214680807744606739e+01 8.926114640761896624e+01 3.867384820502576872e+02 3.861099996587144574e+02
1.780555555555555713e+01 9.214724237526699824e+01 8.919809707155408773e+01 3.867208743772057460e+02 3.861100003259311393e+02
1.783333333333333215e+01 9.214765740546610573e+01 8.926229210186012608e+01 3.867039289090737952e+02 3.861099996894232618e+02
1.786111111111111072e+01 9.214806802033679389e+01 8.919921099582022350e+01 3.866872749281648680e+02 3.861100002952223917e+02
1.788888888888888928e+01 9.214846001324558245e+01 8.926337478153259042e+01 3.866712441322831637e+02 3.861099997201318388e+02
1.791666666666666785e+01 9.214884824277500286e+01 8.920026364448249012e+01 3.866555443922311497e+02 3.861100002645138716e+02
1.794444444444444287e+01 9.214884829714996783e+01 8.926439759064166424e+01 3.866358287367809794e+02 3.861099997508404158e+02
1.797222222222222143e+01 9.214940194101514237e+01 8.920125599096643043e+01 3.866242673064867290e+02 3.861100002338055788e+02
1.800000000000000000e+01 9.214988503018602728e+01 8.890955619516907404e+01 3.866135217834745390e+02 4.633299997789500253e+02
1.802777777777777857e+01 9.214988503895290251e+01 8.869628563595796322e+01 3.866380947062738755e+02 4.633300002161174120e+02
1.805555555555555713e+01 9.214876363189132746e+01 8.871698622008688062e+01 3.868749533392565354e+02 4.633299997813527398e+02
1.808333333333333215e+01 9.214291248291605996e+01 8.852335425594641549e+01 3.879049211332605296e+02 4.633300002237567696e+02
1.811111111111111072e+01 9.212505648160005478e+01 8.850532382059485315e+01 3.907425837605244396e+02 4.633299997740203366e+02
1.813888888888888928e+01 9.208921257740438193e+01 8.844826037736275737e+01 3.959355599039554932e+02 4.633300002230444647e+02
1.816666666666666785e+01 9.203964996899848927e+01 8.832645985146558587e+01 4.020767916084153057e+02 4.633299997835495674e+02
1.819444444444444287e+01 9.199214920307379373e+01 8.832202999730584736e+01 4.062230136433806251e+02 4.633300002099593939e+02
1.822222222222222143e+01 9.195790437782611093e+01 8.825476384463706836e+01 4.072819481819196312e+02 4.633299997935182546e+02
1.825000000000000000e+01 9.192893000911443835e+01 8.816161602397038166e+01 4.076875980877588290e+02 4.633300002064483465e+02
1.827777777777777857e+01 9.189225297879511345e+01 8.817048799907712464e+01 4.097931774050709350e+02 4.633299997922076159e+02
1.830555555555555713e+01 9.185171644936933433e+01 8.807774870751643448e+01 4.123304565909348298e+02 4.633300002078896682e+02
1.833333333333333215e+01 9.181777121714901568e+01 8.803229006593795702e+01 4.133592529290660309e+02 4.633299997945867972e+02
1.836111111111111072e+01 9.178701089962682147e+01 8.801135922427589264e+01 4.139683006323569998e+02 4.633300002010550429e+02
1.838888888888888928e+01 9.175221571347758243e+01 8.793856374530862752e+01 4.155851490125199348e+02 4.633299998033336919e+02
1.841666666666666785e+01 9.171781095171654385e+01 8.789739768846969525e+01 4.171788098009197938e+02 4.633300001938579271e+02
1.844444444444444287e+01 9.168804527741743016e+01 8.787882224840116407e+01 4.179976498272077947e+02 4.633299998071718164e+02
1.847222222222222143e+01 9.165818667869187664e+01 8.780006260588851319e+01 4.190907258886290947e+02 4.633300001924948788e+02
1.850000000000000000e+01 9.162697830124113807e+01 8.778492466997143140e+01 4.205898142547547991e+02 4.633299998085163907e+02
1.852777777777777857e+01 9.159830974981488794e+01 8.773986177181409118e+01 4.216294326508339623e+02 4.633300001891299189e+02
1.855555555555555713e+01 9.157096898933815510e+01 8.769025532791128796e+01 4.224896522952003011e+02 4.633299998141725951e+02
1.858333333333333215e+01 9.154268522867431557e+01 8.766210280429844204e+01 4.236750213474360294e+02 4.633300001825700178e+02
1.861111111111111072e+01 9.151564500924325785e+01 8.762790931231857883e+01 4.247525536974683291e+02 4.633299998198712615e+02
1.863888888888888928e+01 9.149020600350810639e+01 8.757440711386013277e+01 4.256064901212845371e+02 4.633300001785809172e+02
1.866666666666666785e+01 9.146451606580978932e+01 8.756185068194319854e+01 4.266155164176477683e+02 4.633299998226312368e+02
1.869444444444444287e+01 9.143938965122407581e+01 8.751057121466530475e+01 4.276145667603389029e+02 4.633300001757844484e+02
1.872222222222222143e+01 9.141553191531912148e+01 8.748294643021834815e+01 4.284359289338008239e+02 4.633299998264871533e+02
1.875000000000000000e+01 9.139190596500692720e+01 8.745189936808010600e+01 4.293166533786310310e+02 4.633300001707733600e+02
1.877777777777777857e+01 9.136871505151401607e+01 8.741910076458549383e+01 4.302340503479695144e+02 4.633299998319257611e+02
1.880555555555555713e+01 9.134647515638222615e+01 8.738212493871836273e+01 4.310280552782103882e+02 4.633300001658100200e+02
1.883333333333333215e+01 9.132462168137911362e+01 8.736501031908906612e+01 4.318124403220292606e+02 4.633299998360039353e+02
1.886111111111111072e+01 9.130316831844915271e+01 8.732003061528466503e+01 4.326381975968848792e+02 4.633300001623243816e+02
1.888888888888888928e+01 9.128246511558653253e+01 8.730349184530471973e+01 4.333912466561957899e+02 4.633299998395485204e+02
1.891666666666666785e+01 9.126222590299791193e+01 8.726877532668979143e+01 4.341163193062497498e+02 4.633300001582304617e+02
1.894444444444444287e+01 9.124236910530112254e+01 8.724457477413071160e+01 4.348579964736168222e+02 4.633299998442122387e+02
1.897222222222222143e+01 9.122310578945965176e+01 8.721420133896019422e+01 4.355587008059063123e+02 4.633300001533797285e+02
1.900000000000000000e+01 9.120432648422591626e+01 8.719542250242443515e+01 4.362320724759734958e+02 4.633299998488086544e+02
1.902777777777777857e+01 9.118593745891266167e+01 8.715933783251909972e+01 4.369074543755187960e+02 4.633300001492204387e+02
1.905555555555555713e+01 9.116802988940742125e+01 8.714634751123659839e+01 4.375568255137470146e+02 4.633299998526822492e+02
1.908333333333333215e+01 9.115058333322092210e+01 8.711216321483250624e+01 4.381778519935661507e+02 4.633300001453075083e+02
1.911111111111111072e+01 9.113352857580873945e+01 8.709591899919085733e+01 4.387992938071756726e+02 4.633299998568751903e+02
1.913888888888888928e+01 9.111689513397888618e+01 8.706735217221269352e+01 4.393981849076695312e+02 4.633300001408331923e+02
1.916666666666666785e+01 9.110068020513659803e+01 8.705089289178282286e+01 4.399739365283372194e+02 4.633299998614373294e+02
1.919444444444444287e+01 9.108484287340635888e+01 8.702129868484914255e+01 4.405447090505437586e+02 4.633300001364044078e+02
1.922222222222222143e+01 9.106938895791448374e+01 8.700942521461269052e+01 4.410980731526285581e+02 4.633299998656435719e+02
1.925000000000000000e+01 9.105432111379438709e+01 8.697868828931227370e+01 4.416326343450025433e+02 4.633300001323364654e+02
1.927777777777777857e+01 9.103960208831644252e+01 8.696741122582746186e+01 4.421566497777768063e+02 4.633299998697388560e+02
1.930555555555555713e+01 9.102523880211157348e+01 8.693994644629266588e+01 4.426698395954479679e+02 4.633300001280970264e+02
1.933333333333333215e+01 9.101123183500051539e+01 8.692743504142424626e+01 4.431638131267786775e+02 4.633299998741182435e+02
1.936111111111111072e+01 9.099754877902941530e+01 8.690151346630834439e+01 4.436488383343233863e+02 4.633300001236797243e+02
1.938888888888888928e+01 9.098419275743553669e+01 8.689105460164073236e+01 4.441222825220474988e+02 4.633299998784640366e+02
1.941666666666666785e+01 9.097116805843343457e+01 8.686427012272740456e+01 4.445804230529971619e+02 4.633300001194443212e+02
1.944444444444444287e+01 9.095844301756832806e+01 8.685572689063766916e+01 4.450295210173064220e+02 4.633299998826338992e+02
1.947222222222222143e+01 9.094602140778263788e+01 8.683006328085497216e+01 4.454662815223419443e+02 4.633300001152571781e+02
1.950000000000000000e+01 9.093390407624892191e+01 8.682119360266145236e+01 4.458923625578713654e+02 4.633299998868944840e+02
1.952777777777777857e+01 9.092206779809168893e+01 8.679741255335649441e+01 4.463067232861671982e+02 4.633300001109287791e+02
1.955555555555555713e+01 9.091051082400359462e+01 8.678907153276387021e+01 4.467124220876791583e+02 4.633299998912394813e+02
1.958333333333333215e+01 9.089923550289429954e+01 8.676546908244598910e+01 4.471063653770051474e+02 4.633300001066204459e+02
1.961111111111111072e+01 9.088822092905776628e+01 8.675874938364997035e+01 4.474909021126837843e+02 4.633299998954929606e+02
1.963888888888888928e+01 9.087746756801010406e+01 8.673537994620997438e+01 4.478667985904285729e+02 4.633300001023980599e+02
1.966666666666666785e+01 9.086697111868059551e+01 8.672921465134656671e+01 4.482316037358992276e+02 4.633299998997254079e+02
1.969444444444444287e+01 9.085672004643248556e+01 8.670712180497174870e+01 4.485891051492148449e+02 4.633300000981286644e+02
1.972222222222222143e+01 9.084671017315257302e+01 8.670110765703753941e+01 4.489364074179028421e+02 4.633299999040283410e+02
1.975000000000000000e+01 9.083693823196968253e+01 8.667978698522291836e+01 4.492761690229786495e+02 4.633300000938183985e+02
1.977777777777777857e+01 9.082739376397653075e+01 8.667472051128169142e+01 4.496066723123044540e+02 4.633299999083195644e+02
1.980555555555555713e+01 9.081807498452363347e+01 8.665359320364046880e+01 4.499296952465732033e+02 4.633300000895543462e+02
1.983333333333333215e+01 9.080897443593531193e+01 8.664937699210179289e+01 4.502446870204902893e+02 4.633299999125687805e+02
1.986111111111111072e+01 9.080008717233916116e+01 8.662893528249719566e+01 4.505513433120666491e+02 4.633300000852993321e+02
1.988888888888888928e+01 9.079140829788056521e+01 8.662500636091266415e+01 4.508517205175608069e+02 4.633299999168427235e+02
1.991666666666666785e+01 9.078293279629515666e+01 8.660539125666055327e+01 4.511433374059843118e+02 4.633300000810089045e+02
1.994444444444444287e+01 9.077465440813622877e+01 8.660196869754656745e+01 4.514291644406777095e+02 4.633299999211363343e+02
1.997222222222222143e+01 9.076657111235100217e+01 8.658273562084247033e+01 4.517070274205974556e+02 4.633300000767251845e+02
2.000000000000000000e+01 9.075867481087850308e+01 8.658005777327099395e+01 4.519788437249089839e+02 4.633299999254066392e+02
2.002777777777777857e+01 9.075096374605573146e+01 8.656122603125942305e+01 4.522437525473858955e+02 4.633300000724617007e+02
2.005555555555555713e+01 9.074343195984138788e+01 8.655899938502500390e+01 4.525021350158610858e+02 4.633299999296734768e+02
2.008333333333333215e+01 9.073607575162995431e+01 8.654080765481413096e+01 4.527548956758420218e+02 4.633300000681853703e+02
2.011111111111111072e+01 9.072889014331593671e+01 8.653893314747602972e+01 4.530005600850271321e+02 4.633299999339579927e+02
2.013888888888888928e+01 9.072187264515159200e+01 8.652122640846988588e+01 4.532414978088908697e+02 4.633300000638994334e+02
2.016666666666666785e+01 9.071501688890097626e+01 8.651989000496445215e+01 4.534755346038681409e+02 4.633299999382388137e+02
2.019444444444444287e+01 9.070832135288651443e+01 8.650252012118301082e+01 4.537048298201147531e+02 4.633300000596252630e+02
2.022222222222222143e+01 9.070178049399144982e+01 8.650167040648568673e+01 4.539281015695797805e+02 4.633299999425098008e+02
2.025000000000000000e+01 9.069539161214105150e+01 8.648475263479228659e+01 4.541461884290106923e+02 4.633300000553524001e+02
2.027777777777777857e+01 9.068915036224785808e+01 8.648424079888957294e+01 4.543593068598581795e+02 4.633299999467876660e+02
2.030555555555555713e+01 9.068305423741216487e+01 8.646778728798354052e+01 4.545667449756250562e+02 4.633300000510704422e+02
2.033333333333333215e+01 9.067709823122174839e+01 8.646766266026018855e+01 4.547701067907574384e+02 4.633299999510701355e+02
2.036111111111111072e+01 9.067128114561000984e+01 8.645155097451680604e+01 4.549676587815150697e+02 4.633300000467904738e+02
2.038888888888888928e+01 9.066559724651790475e+01 8.645185456681156211e+01 4.551614329919202646e+02 4.633299999553469206e+02
2.041666666666666785e+01 9.066004548296561438e+01 8.643608448365934294e+01 4.553499005264978905e+02 4.633300000425152234e+02
2.044444444444444287e+01 9.065462118655410961e+01 8.643672997804645775e+01 4.555343065291945663e+02 4.633299999596233079e+02
2.047222222222222143e+01 9.064932288944095262e+01 8.642134671797512624e+01 4.557143008430410305e+02 4.633300000382363351e+02
2.050000000000000000e+01 9.064414565344151242e+01 8.642230362949987921e+01 4.558897427622359828e+02 4.633299999639041289e+02
2.052777777777777857e+01 9.063908883104512881e+01 8.640725519612453809e+01 4.560616233866150537e+02 4.633300000339552298e+02
2.055555555555555713e+01 9.063414752524944618e+01 8.640855875619253368e+01 4.562286895470863897e+02 4.633299999681840973e+02
2.058333333333333215e+01 9.062932073118997778e+01 8.639380140856077617e+01 4.563926332700360149e+02 4.633300000296767394e+02
2.061111111111111072e+01 9.062460426129503333e+01 8.639542624073057198e+01 4.565519807137941370e+02 4.633299999724618488e+02
2.063888888888888928e+01 9.061999691614111896e+01 8.638097980153763444e+01 4.567081300821295144e+02 4.633300000253984194e+02
2.066666666666666785e+01 9.061549480378765509e+01 8.638288110165673572e+01 4.568603319113688030e+02 4.633299999767415329e+02
2.069444444444444287e+01 9.061109679741332457e+01 8.636873724469174363e+01 4.570089397331838654e+02 4.633300000211176553e+02
2.072222222222222143e+01 9.060679901689024973e+01 8.637091969271274650e+01 4.571543737111551309e+02 4.633299999810223539e+02
2.075000000000000000e+01 9.060260069426117013e+01 8.635703970341431557e+01 4.572958648238810042e+02 4.633300000168375732e+02
2.077777777777777857e+01 9.059849787623684847e+01 8.635950358386946846e+01 4.574347128307477419e+02 4.633299999853018107e+02
2.080555555555555713e+01 9.059448995827045792e+01 8.634588048656297588e+01 4.575696278482144521e+02 4.633300000125582869e+02
2.083333333333333215e+01 9.059057309143032910e+01 8.634859597490027738e+01 4.577019873697445860e+02 4.633299999895814949e+02
2.086111111111111072e+01 9.058674680756699615e+01 8.633523244637493121e+01 4.578308419237505404e+02 4.633300000082779206e+02
2.088888888888888928e+01 9.058300729679513097e+01 8.633818537177968722e+01 4.579568700437063171e+02 4.633299999938623728e+02
2.091666666666666785e+01 9.057935428397972544e+01 8.632506036867540899e+01 4.580800384316441409e+02 4.633300000039969291e+02
2.094444444444444287e+01 9.057578403277246082e+01 8.632825202794698782e+01 4.582000294192690717e+02 4.633299999981430233e+02
2.097222222222222143e+01 9.057229626399345079e+01 8.631534826638231550e+01 4.583177134803163426e+02 4.633299999997166765e+02
2.100000000000000000e+01 9.056888748064963579e+01 8.631876469306780564e+01 4.584320855954547369e+02 4.633300000024232759e+02
2.102777777777777857e+01 9.056555740542032140e+01 8.630608046732103844e+01 4.585443730774491087e+02 4.633299999954361397e+02
2.105555555555555713e+01 9.056230266933164330e+01 8.630970427044873361e+01 4.586535758656377766e+02 4.633300000067041537e+02
2.108333333333333215e+01 9.055912303205685987e+01 8.629723048152541764e+01 4.587605573809125872e+02 4.633299999911550913e+02
2.111111111111111072e+01 9.055601527342308543e+01 8.630105681519934535e+01 4.588649546206269747e+02 4.633300000109853727e+02
2.113888888888888928e+01 9.055297922790813914e+01 8.628877776332588212e+01 4.589668220921132615e+02 4.633299999868738723e+02
2.116666666666666785e+01 9.055001172574644386e+01 8.629280028856521767e+01 4.590666315444373708e+02 4.633300000152664211e+02
2.119444444444444287e+01 9.054711268152530579e+01 8.628070869687822153e+01 4.591636972574441984e+02 4.633299999825928808e+02
2.122222222222222143e+01 9.054427899055157525e+01 8.628491417656972828e+01 4.592590123559839981e+02 4.633300000195475832e+02
2.125000000000000000e+01 9.054151073821401496e+01 8.627300488913573417e+01 4.593516522122013725e+02 4.633299999783114913e+02
2.127777777777777857e+01 9.053880474805750111e+01 8.627738460593548098e+01 4.594425299959654012e+02 4.633300000238290863e+02
2.130555555555555713e+01 9.053616129846415106e+01 8.626564689098235306e+01 4.595310835980616844e+02 4.633299999740299313e+02
2.133333333333333215e+01 9.053357720544428844e+01 8.627019586784763305e+01 4.596176404862958975e+02 4.633300000281105895e+02
2.136111111111111072e+01 9.053105283019617389e+01 8.625862051874351266e+01 4.597023354508072543e+02 4.633299999697484282e+02
2.138888888888888928e+01 9.052858510313492957e+01 8.626333013209119827e+01 4.597847935390232692e+02 4.633300000323921495e+02
2.141666666666666785e+01 9.052617439036909275e+01 8.625191188226206407e+01 4.598657378077341491e+02 4.633299999654668113e+02
2.144444444444444287e+01 9.052381775471047831e+01 8.625677316224141578e+01 4.599443985675623026e+02 4.633300000366738800e+02
2.147222222222222143e+01 9.052151550809067260e+01 8.624550495977290154e+01 4.600216364005974015e+02 4.633299999611849103e+02
2.150000000000000000e+01 9.051926489602459469e+01 8.625051222958373387e+01 4.600968039739432811e+02 4.633300000409558379e+02
2.152777777777777857e+01 9.051706621462234637e+01 8.623938578524106902e+01 4.601704021082991858e+02 4.633299999569030092e+02
2.155555555555555713e+01 9.051491677906733457e+01 8.624453304431533240e+01 4.602423056454691164e+02 4.633300000452377390e+02
2.158333333333333215e+01 9.051281697429008943e+01 8.623354240294341366e+01 4.603124126736972812e+02 4.633299999526211082e+02
2.161111111111111072e+01 9.051076414225444466e+01 8.623882222424781219e+01 4.603811753140618634e+02 4.633300000495196400e+02
2.163888888888888928e+01 9.050875873117487913e+01 8.622796201235487956e+01 4.604480226597580099e+02 4.633299999483391503e+02
2.166666666666666785e+01 9.050679807720776182e+01 8.623336835575031500e+01 4.605136903312444474e+02 4.633300000538017684e+02
2.169444444444444287e+01 9.050488279450662787e+01 8.622263202903943125e+01 4.605775394121629915e+02 4.633299999440570218e+02
2.172222222222222143e+01 9.050301018894496963e+01 8.622815987744780841e+01 4.606401503852857786e+02 4.633300000580839537e+02
2.175000000000000000e+01 9.050118094008817593e+01 8.621754152766563095e+01 4.607012221979807123e+02 4.633299999397747797e+02
2.177777777777777857e+01 9.049939237792222002e+01 8.622318511295182475e+01 4.607608685617755100e+02 4.633300000623661958e+02
2.180555555555555713e+01 9.049764523612104483e+01 8.621267992749633891e+01 4.608192983505389293e+02 4.633299999354924807e+02
2.183333333333333215e+01 9.049593694841014724e+01 8.621843362601218530e+01 4.608761493393387241e+02 4.633300000666485516e+02
2.186111111111111072e+01 9.049426821691631062e+01 8.620803647977182038e+01 4.609319928828069806e+02 4.633299999312100113e+02
2.188888888888888928e+01 9.049263655951664020e+01 8.621389563055126359e+01 4.609862640513044880e+02 4.633300000709310211e+02
2.191666666666666785e+01 9.049104268580026655e+01 8.620360128228971064e+01 4.610395458562788917e+02 4.633299999269275986e+02
2.194444444444444287e+01 9.048948419677714128e+01 8.620956124589979197e+01 4.610914411128990196e+02 4.633300000752135475e+02
2.197222222222222143e+01 9.048796180442685966e+01 8.619936518800905390e+01 4.611422146785851055e+02 4.633299999226450154e+02
2.200000000000000000e+01 9.048647317588020655e+01 8.620542114806983136e+01 4.611918760612078358e+02 4.633300000794961306e+02
2.202777777777777857e+01 9.048501906478234957e+01 8.619531912700934129e+01 4.612402578557105812e+02 4.633299999183623754e+02
2.205555555555555713e+01 9.048359712111076192e+01 8.620146675520565793e+01 4.612877528831363634e+02 4.633300000837788275e+02
2.208333333333333215e+01 9.048220820138372744e+01 8.619145436177851138e+01 4.613339128560699578e+02 4.633299999140797354e+02
2.211111111111111072e+01 9.048084994901869038e+01 8.619768969560759331e+01 4.613792644456217431e+02 4.633300000880614675e+02
2.213888888888888928e+01 9.047952328794188759e+01 8.618776282839517933e+01 4.614233831987821759e+02 4.633299999097969817e+02
2.216666666666666785e+01 9.047822586079547591e+01 8.619408183807712476e+01 4.614666200277254120e+02 4.633300000923441644e+02
2.219444444444444287e+01 9.047695863697960306e+01 8.618423677257321458e+01 4.615088391885066699e+02 4.633299999055142280e+02
2.222222222222222143e+01 9.047571929458753459e+01 8.619063559706606270e+01 4.615500361879379625e+02 4.633300000966270318e+02
2.225000000000000000e+01 9.047450883542984457e+01 8.618086863861522318e+01 4.615904345007241432e+02 4.633299999012313606e+02
2.227777777777777857e+01 9.047332497575558818e+01 8.618734376532741237e+01 4.616297195114995588e+02 4.633300001009098423e+02
2.230555555555555713e+01 9.047216871413817785e+01 8.617765131332926387e+01 4.616683246019871945e+02 4.633299998969485500e+02
2.233333333333333215e+01 9.047103783682912592e+01 8.618419933219593077e+01 4.617058503804331622e+02 4.633300001051927097e+02
2.236111111111111072e+01 9.046993333114296831e+01 8.617457807039160400e+01 4.617426780502628390e+02 4.633299998926656826e+02
2.238888888888888928e+01 9.046885305628057949e+01 8.618119563491801216e+01 4.617785799180838353e+02 4.633300001094756340e+02
2.241666666666666785e+01 9.046779799910395070e+01 8.617164240452640911e+01 4.618136746100621508e+02 4.633299998883827016e+02
2.244444444444444287e+01 9.046676603261121841e+01 8.617832639196973332e+01 4.618480387785403423e+02 4.633300001137586719e+02
2.247222222222222143e+01 9.046575819921221751e+01 8.616883809058217025e+01 4.618814912858940716e+02 4.633299998840997205e+02
2.250000000000000000e+01 9.046477237815786054e+01 8.617558555407858023e+01 4.619143535835719376e+02 4.633300001180415961e+02
2.252777777777777857e+01 9.046380964986211382e+01 8.616615925287938182e+01 4.619462880042232769e+02 4.633299998798167394e+02
2.255555555555555713e+01 9.046286789133137063e+01 8.617296731999684312e+01 4.619776598742399187e+02 4.633300001223246340e+02
2.258333333333333215e+01 9.046194823989219458e+01 8.616360026620284884e+01 4.620081992132107302e+02 4.633299998755337015e+02
2.261111111111111072e+01 9.046104856996535659e+01 8.617046619255917506e+01 4.620381046829186857e+02 4.633300001266076151e+02
2.263888888888888928e+01 9.046017005883922479e+01 8.616115572113362475e+01 4.620673385805481530e+02 4.633299998712507204e+02
2.266666666666666785e+01 9.045931060563071924e+01 8.616807692903941529e+01 4.620958383241083993e+02 4.633300001308906531e+02
2.269444444444444287e+01 9.045847137097376844e+01 8.615882048002097804e+01 4.621238108623461471e+02 4.633299998669676256e+02
2.272222222222222143e+01 9.045765032400295524e+01 8.616579449129788770e+01 4.621510006298597091e+02 4.633300001351737478e+02
2.275000000000000000e+01 9.045684862022464756e+01 8.615658965085081888e+01 4.621777251191881533e+02 4.633299998626845309e+02
2.277777777777777857e+01 9.045606425053844646e+01 8.616361408015771417e+01 4.622037121573795275e+02 4.633300001394568426e+02
2.280555555555555713e+01 9.045529838962860936e+01 8.615445854396985226e+01 4.622292005727522906e+02 4.633299998584013792e+02
2.283333333333333215e+01 9.045454906211703872e+01 8.616153113058167889e+01 4.622540731249629857e+02 4.633300001437400510e+02
2.286111111111111072e+01 9.045381743606219516e+01 8.615242267630101480e+01 4.622783628217265459e+02 4.633299998541181708e+02
2.288888888888888928e+01 9.045310155958701159e+01 8.615954126977078431e+01 4.623021718764784396e+02 4.633300001480233163e+02
2.291666666666666785e+01 9.045240264952353471e+01 8.615047778578926341e+01 4.623253331935767960e+02 4.633299998498348486e+02
2.294444444444444287e+01 9.045171873519709038e+01 8.615764031753150221e+01 4.623480969939290048e+02 4.633300001523065816e+02
2.297222222222222143e+01 9.045105106377815218e+01 8.614861979626309108e+01 4.623702190826259653e+02 4.633299998455516402e+02
2.300000000000000000e+01 9.045039766920172042e+01 8.615582429108815177e+01 4.623919441648408792e+02 4.633300001565898469e+02
2.302777777777777857e+01 9.044975984434174165e+01 8.614684480629989594e+01 4.624131099671351990e+02 4.633299998412682612e+02
2.305555555555555713e+01 9.044913561657766365e+01 8.615408938874769262e+01 4.624338173016039377e+02 4.633300001608732259e+02
2.308333333333333215e+01 9.044852629377882636e+01 8.614514909843094870e+01 4.624540821593902251e+02 4.633299998369849391e+02
2.311111111111111072e+01 9.044792992714383217e+01 8.615243197300333122e+01 4.624738202292687674e+02 4.633300001651564912e+02
2.313888888888888928e+01 9.044734782536920648e+01 8.614352912470280899e+01 4.624932080330729036e+02 4.633299998327016169e+02
2.316666666666666785e+01 9.044677807049134799e+01 8.615084857151325082e+01 4.625120478435594578e+02 4.633300001694399839e+02
2.319444444444444287e+01 9.044622196981052298e+01 8.614198149282889005e+01 4.625305647246138960e+02 4.633299998284181811e+02
2.322222222222222143e+01 9.044567764241790542e+01 8.614933587609006338e+01 4.625485805276705378e+02 4.633300001737233629e+02
2.325000000000000000e+01 9.044514638223860459e+01 8.614050296325220302e+01 4.625662368770782678e+02 4.633299998241348021e+02
2.327777777777777857e+01 9.044462633419867359e+01 8.614789071865061487e+01 4.625834851814258855e+02 4.633300001780067419e+02
2.330555555555555713e+01 9.044462626106597725e+01 8.613909078035810296e+01 4.626064141740100126e+02 4.633299998198513094e+02
2.333333333333333215e+01 9.044388249073026032e+01 8.614651260807184485e+01 4.626184871074127045e+02 4.633300001822900640e+02
2.336111111111111072e+01 9.044320534831443581e+01 8.613775222342582083e+01 4.626342767684702153e+02 4.633299998155673052e+02
2.338888888888888928e+01 9.044320529165193534e+01 8.614522555616275667e+01 4.626526326216984444e+02 4.633300001865728746e+02
2.341666666666666785e+01 9.044256944358573946e+01 8.613652796402695344e+01 4.626656682853313782e+02 4.633299998112839830e+02
2.344444444444444287e+01 9.044186903749933037e+01 8.614405702163021772e+01 4.626820099824028034e+02 4.633300001908571630e+02
2.347222222222222143e+01 9.044186898927262064e+01 8.613538410940616075e+01 4.626941124941915859e+02 4.633299998070010020e+02
2.350000000000000000e+01 9.044129486077504509e+01 8.614291037085271796e+01 4.627124068481069799e+02 4.633300001951400873e+02
2.352777777777777857e+01 9.044061275323862503e+01 8.613424513469776400e+01 4.627213197438026668e+02 4.633299998027170545e+02
2.355555555555555713e+01 9.044061271190368245e+01 8.614181064982363978e+01 4.627362988338550167e+02 4.633300001994240915e+02
2.358333333333333215e+01 9.044061263544581664e+01 8.613318519690523090e+01 4.627563026708812686e+02 4.633299997984339029e+02
2.361111111111111072e+01 9.043971026546404346e+01 8.614076348878640488e+01 4.627608953954887738e+02 4.633300002037067316e+02
2.363888888888888928e+01 9.043971020045665909e+01 8.613215498643785395e+01 4.627774216693484277e+02 4.633299997941497850e+02
2.366666666666666785e+01 9.043971012596642822e+01 8.613978803310843091e+01 4.627907055360008144e+02 4.633300002079901674e+02
2.369444444444444287e+01 9.043880771888591141e+01 8.613124710504315829e+01 4.627998356798273107e+02 4.633299997898659512e+02
2.372222222222222143e+01 9.043880764803424199e+01 8.613892688133935849e+01 4.628123941441957072e+02 4.633300002122737169e+02
2.375000000000000000e+01 9.043880757970575246e+01 8.613041610569182183e+01 4.628236832415878439e+02 4.633299997855833112e+02
2.377777777777777857e+01 9.043791938210053161e+01 8.613811374740333804e+01 4.628352095510836648e+02 4.633300002165569254e+02
2.380555555555555713e+01 9.043791931188884803e+01 8.612960964669437658e+01 4.628416197194360393e+02 4.633299997812991364e+02
2.383333333333333215e+01 9.043791925111685259e+01 8.613732754131156355e+01 4.628564485977183836e+02 4.633300002208409865e+02
2.386111111111111072e+01 9.043705602827571965e+01 8.612885785412350970e+01 4.628617276168889703e+02 4.633299997770162690e+02
2.388888888888888928e+01 9.043705596246158507e+01 8.613658803729778413e+01 4.628702914688661849e+02 4.633300002251235696e+02
2.391666666666666785e+01 9.043705590878553835e+01 8.612811737067163165e+01 4.628813759843596358e+02 4.633299997727329469e+02
2.394444444444444287e+01 9.043622157677609152e+01 8.613586943133672946e+01 4.628875940813934449e+02 4.633300002294077444e+02
2.397222222222222143e+01 9.043622151740206050e+01 8.612742140895608145e+01 4.628959816510206338e+02 4.633299997684489995e+02


==> tikz/results_plot_compressor/results_pH_fcav_pipe0.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545361262618826e+02 4.067545300395585741e+02
2.777777777777777624e-02 8.000000000000000000e+01 7.644257376262852688e+01 4.067545351241826097e+02 4.067545300372395332e+02
5.555555555555555247e-02 8.000000000000000000e+01 7.644257376262852688e+01 4.067545342067406295e+02 4.067545300357122073e+02
8.333333333333332871e-02 8.000000000000000000e+01 7.644257376262852688e+01 4.067545344604258730e+02 4.067545300352373943e+02
1.111111111111111049e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545349288184298e+02 4.067545300354429969e+02
1.388888888888888951e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545355044744610e+02 4.067545300361058480e+02
1.666666666666666574e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545360508847239e+02 4.067545300370538826e+02
1.944444444444444475e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545365673137781e+02 4.067545300381925131e+02
2.222222222222222099e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545370429672289e+02 4.067545300394486389e+02
2.500000000000000000e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545374835301573e+02 4.067545300407868467e+02
2.777777777777777901e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545378906370956e+02 4.067545300421734851e+02
3.055555555555555802e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545382677060957e+02 4.067545300435972990e+02
3.333333333333333148e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545386170019128e+02 4.067545300450404397e+02
3.611111111111111049e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545389408681444e+02 4.067545300465015430e+02
3.888888888888888951e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545392412906722e+02 4.067545300479690127e+02
4.166666666666666852e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545395201396445e+02 4.067545300494455205e+02
4.444444444444444198e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545397790656807e+02 4.067545300509222557e+02
4.722222222222222099e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545400196248124e+02 4.067545300524035383e+02
5.000000000000000000e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545402432092487e+02 4.067545300538816946e+02
5.277777777777777901e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545404511026277e+02 4.067545300553618972e+02
5.555555555555555802e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545406444821197e+02 4.067545300568370408e+02
5.833333333333333703e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545408244230885e+02 4.067545300583127528e+02
6.111111111111111605e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545409919294457e+02 4.067545300597821551e+02
6.388888888888888395e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545411478956225e+02 4.067545300612511028e+02
6.666666666666666297e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545412931802389e+02 4.067545300627129450e+02
6.944444444444444198e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545414285529546e+02 4.067545300641736503e+02
7.222222222222222099e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545415547263588e+02 4.067545300656267386e+02
7.500000000000000000e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545416723644394e+02 4.067545300670781785e+02
7.777777777777777901e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545417820712714e+02 4.067545300685217740e+02
8.055555555555555802e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545418844118217e+02 4.067545300699633231e+02
8.333333333333333703e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545419799202477e+02 4.067545300713968572e+02
8.611111111111111605e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545420690699984e+02 4.067545300728281177e+02
8.888888888888888395e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545421523020082e+02 4.067545300742512495e+02
9.166666666666666297e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545422300495943e+02 4.067545300756719939e+02
9.444444444444444198e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545423026751337e+02 4.067545300770846097e+02
9.722222222222222099e-01 8.000000000000000000e+01 7.644257376262852688e+01 4.067545423705661847e+02 4.067545300784947813e+02
1.000000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545424340145246e+02 4.067545300798968242e+02
1.027777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545424933653635e+02 4.067545300812963660e+02
1.055555555555555580e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545425488801811e+02 4.067545300826878929e+02
1.083333333333333259e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545426008280742e+02 4.067545300840769187e+02
1.111111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545426494556295e+02 4.067545300854579864e+02
1.138888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545426949892544e+02 4.067545300868366667e+02
1.166666666666666741e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545427376527982e+02 4.067545300882073889e+02
1.194444444444444420e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545427776281031e+02 4.067545300895758373e+02
1.222222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545428151077544e+02 4.067545300909363846e+02
1.250000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545428502585310e+02 4.067545300922947717e+02
1.277777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545428832378889e+02 4.067545300936453145e+02
1.305555555555555580e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545429141967475e+02 4.067545300949938110e+02
1.333333333333333259e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545429432574906e+02 4.067545300963345198e+02
1.361111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545429705750735e+02 4.067545300976732392e+02
1.388888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545429962312937e+02 4.067545300990043415e+02
1.416666666666666741e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545430203749106e+02 4.067545301003335112e+02
1.444444444444444420e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545430430757278e+02 4.067545301016551775e+02
1.472222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545430644477733e+02 4.067545301029749680e+02
1.500000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545430845735268e+02 4.067545301042873689e+02
1.527777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545431035324555e+02 4.067545301055979508e+02
1.555555555555555580e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545431214045948e+02 4.067545301069012567e+02
1.583333333333333259e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545431382641823e+02 4.067545301082028004e+02
1.611111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545431541665266e+02 4.067545301094971251e+02
1.638888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545431691897306e+02 4.067545301107897444e+02
1.666666666666666741e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545431833765974e+02 4.067545301120752583e+02
1.694444444444444420e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545431967833451e+02 4.067545301133591806e+02
1.722222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432094666467e+02 4.067545301146359975e+02
1.750000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432214752736e+02 4.067545301159113365e+02
1.777777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432328261654e+02 4.067545301171795700e+02
1.805555555555555580e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432436070314e+02 4.067545301184464392e+02
1.833333333333333259e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432538012165e+02 4.067545301197062031e+02
1.861111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432634826739e+02 4.067545301209647164e+02
1.888888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432726611807e+02 4.067545301222161243e+02
1.916666666666666741e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432813800517e+02 4.067545301234663384e+02
1.944444444444444420e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432896658895e+02 4.067545301247095608e+02
1.972222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545432975375093e+02 4.067545301259515895e+02
2.000000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433050387942e+02 4.067545301271866833e+02
2.027777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433121680958e+02 4.067545301284206403e+02
2.055555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433189633854e+02 4.067545301296477191e+02
2.083333333333333481e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433254353497e+02 4.067545301308736612e+02
2.111111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433316080334e+02 4.067545301320927251e+02
2.138888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433374957611e+02 4.067545301333107659e+02
2.166666666666666519e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433431146762e+02 4.067545301345219286e+02
2.194444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433484833666e+02 4.067545301357321250e+02
2.222222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433536121777e+02 4.067545301369355002e+02
2.250000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433585207775e+02 4.067545301381379090e+02
2.277777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433632086542e+02 4.067545301393334398e+02
2.305555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433677022402e+02 4.067545301405281748e+02
2.333333333333333481e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433720021038e+02 4.067545301417159749e+02
2.361111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433761270033e+02 4.067545301429030360e+02
2.388888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433800767682e+02 4.067545301440832191e+02
2.416666666666666519e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433838657232e+02 4.067545301452626632e+02
2.444444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433875034746e+02 4.067545301464352860e+02
2.472222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433909990038e+02 4.067545301476071131e+02
2.500000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433943505486e+02 4.067545301487722327e+02
2.527777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545433975705578e+02 4.067545301499365564e+02
2.555555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434006756864e+02 4.067545301510941727e+02
2.583333333333333481e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434036662186e+02 4.067545301522509931e+02
2.611111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434065290237e+02 4.067545301534011628e+02
2.638888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434092886580e+02 4.067545301545505367e+02
2.666666666666666519e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434119492143e+02 4.067545301556933168e+02
2.694444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434145098397e+02 4.067545301568353011e+02
2.722222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434169828127e+02 4.067545301579706916e+02
2.750000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434193628466e+02 4.067545301591053430e+02
2.777777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434216589229e+02 4.067545301602334007e+02
2.805555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434238788289e+02 4.067545301613607762e+02
2.833333333333333481e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434260156867e+02 4.067545301624815011e+02
2.861111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434280870040e+02 4.067545301636016006e+02
2.888888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434300781153e+02 4.067545301647151064e+02
2.916666666666666519e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434320089157e+02 4.067545301658279300e+02
2.944444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434338720156e+02 4.067545301669342166e+02
2.972222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434356719625e+02 4.067545301680398779e+02
3.000000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434374111437e+02 4.067545301691389454e+02
3.027777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434391028039e+02 4.067545301702374445e+02
3.055555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434407239782e+02 4.067545301713293497e+02
3.083333333333333481e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434423047936e+02 4.067545301724206865e+02
3.111111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434438245024e+02 4.067545301735054863e+02
3.138888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434453105031e+02 4.067545301745897177e+02
3.166666666666666519e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434467281780e+02 4.067545301756674689e+02
3.194444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434481206144e+02 4.067545301767445949e+02
3.222222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434494566621e+02 4.067545301778152975e+02
3.250000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434507583195e+02 4.067545301788853749e+02
3.277777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434520246772e+02 4.067545301799490858e+02
3.305555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434532395348e+02 4.067545301810121146e+02
3.333333333333333481e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434544210821e+02 4.067545301820688906e+02
3.361111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434555701149e+02 4.067545301831249276e+02
3.388888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434566793574e+02 4.067545301841747118e+02
3.416666666666666519e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434577561991e+02 4.067545301852238140e+02
3.444444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434588066655e+02 4.067545301862666633e+02
3.472222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434598185921e+02 4.067545301873088306e+02
3.500000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434608021537e+02 4.067545301883447451e+02
3.527777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434617539968e+02 4.067545301893800342e+02
3.555555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434626852625e+02 4.067545301904091275e+02
3.583333333333333481e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434635770221e+02 4.067545301914375386e+02
3.611111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434644562761e+02 4.067545301924597538e+02
3.638888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434652973313e+02 4.067545301934813438e+02
3.666666666666666519e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434661214472e+02 4.067545301944967377e+02
3.694444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434669131623e+02 4.067545301955115065e+02
3.722222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434676951572e+02 4.067545301965201361e+02
3.750000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434684415682e+02 4.067545301975280836e+02
3.777777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434691766104e+02 4.067545301985300057e+02
3.805555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434698771487e+02 4.067545301995311888e+02
3.833333333333333481e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434705748448e+02 4.067545302005264034e+02
3.861111111111111160e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434712368433e+02 4.067545302015208790e+02
3.888888888888888840e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434718832098e+02 4.067545302025093861e+02
3.916666666666666519e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434725069526e+02 4.067545302034971542e+02
3.944444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434731192131e+02 4.067545302044789537e+02
3.972222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434737175469e+02 4.067545302054600711e+02
4.000000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434742872317e+02 4.067545302064352200e+02
4.027777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434748465709e+02 4.067545302074097435e+02
4.055555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434753834002e+02 4.067545302083782417e+02
4.083333333333333037e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434759209115e+02 4.067545302093461714e+02
4.111111111111110716e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434764230095e+02 4.067545302103080758e+02
4.138888888888889284e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434769252211e+02 4.067545302112694117e+02
4.166666666666666963e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434774075375e+02 4.067545302122247790e+02
4.194444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434778783715e+02 4.067545302131795211e+02
4.222222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434783265819e+02 4.067545302141284083e+02
4.250000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434787729164e+02 4.067545302150766133e+02
4.277777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434791937282e+02 4.067545302160189635e+02
4.305555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434796071504e+02 4.067545302169607453e+02
4.333333333333333037e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434800128419e+02 4.067545302178965585e+02
4.361111111111110716e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434803994908e+02 4.067545302188318601e+02
4.388888888888889284e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434807779543e+02 4.067545302197612500e+02
4.416666666666666963e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434811469249e+02 4.067545302206901283e+02
4.444444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434815070848e+02 4.067545302216130949e+02
4.472222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434818479180e+02 4.067545302225355499e+02
4.500000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434821847152e+02 4.067545302234521500e+02
4.527777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434825038342e+02 4.067545302243682386e+02
4.555555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434828258522e+02 4.067545302252784154e+02
4.583333333333333037e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434831305897e+02 4.067545302261881375e+02
4.611111111111110716e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434834246407e+02 4.067545302270920047e+02
4.638888888888889284e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434837158496e+02 4.067545302279953603e+02
4.666666666666666963e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434839904033e+02 4.067545302288929179e+02
4.694444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434842616032e+02 4.067545302297900207e+02
4.722222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434845226850e+02 4.067545302306812687e+02
4.750000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434847724550e+02 4.067545302315721187e+02
4.777777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434850178481e+02 4.067545302324571139e+02
4.805555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434852489734e+02 4.067545302333417112e+02
4.833333333333333037e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434854812925e+02 4.067545302342204536e+02
4.861111111111110716e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434856992301e+02 4.067545302350988550e+02
4.888888888888889284e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434859180205e+02 4.067545302359714015e+02
4.916666666666666963e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434861250442e+02 4.067545302368436069e+02
4.944444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434863295100e+02 4.067545302377099574e+02
4.972222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434865155016e+02 4.067545302385759669e+02
5.000000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434867105314e+02 4.067545302394362352e+02
5.027777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434868854954e+02 4.067545302402960488e+02
5.055555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434870621079e+02 4.067545302411502348e+02
5.083333333333333037e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434872287160e+02 4.067545302420039093e+02
5.111111111111110716e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434873903218e+02 4.067545302428520131e+02
5.138888888888889284e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434875490855e+02 4.067545302436995485e+02
5.166666666666666963e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434876996637e+02 4.067545302445416269e+02
5.194444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434878488777e+02 4.067545302453830800e+02
5.222222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434879818913e+02 4.067545302462190762e+02
5.250000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434881206461e+02 4.067545302470545607e+02
5.277777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434882483733e+02 4.067545302478845315e+02
5.305555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434883726898e+02 4.067545302487139907e+02
5.333333333333333037e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434884954716e+02 4.067545302495379929e+02
5.361111111111110716e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434886077373e+02 4.067545302503614835e+02
5.388888888888889284e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434887207421e+02 4.067545302511794603e+02
5.416666666666666963e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434888283467e+02 4.067545302519970392e+02
5.444444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434889246394e+02 4.067545302528090474e+02
5.472222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434890218417e+02 4.067545302536207146e+02
5.500000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434891232503e+02 4.067545302544268111e+02
5.527777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434892104481e+02 4.067545302552325666e+02
5.555555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434892915068e+02 4.067545302560327514e+02
5.583333333333333037e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434893742140e+02 4.067545302568326520e+02
5.611111111111110716e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434894530558e+02 4.067545302576269819e+02
5.638888888888889284e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434895261565e+02 4.067545302584210276e+02
5.666666666666666963e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434895906737e+02 4.067545302592095027e+02
5.694444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434896602501e+02 4.067545302599977504e+02
5.722222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434897222094e+02 4.067545302607803706e+02
5.750000000000000000e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434897891141e+02 4.067545302615628202e+02
5.777777777777777679e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434898393637e+02 4.067545302623396992e+02
5.805555555555555358e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434898970598e+02 4.067545302631163509e+02
5.833333333333333037e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434899470251e+02 4.067545302638874318e+02
5.861111111111110716e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434899907946e+02 4.067545302646583991e+02
5.888888888888889284e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434900463306e+02 4.067545302654237389e+02
5.916666666666666963e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434900828809e+02 4.067545302661889650e+02
5.944444444444444642e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434901213071e+02 4.067545302669486205e+02
5.972222222222222321e+00 8.000000000000000000e+01 7.644257376262852688e+01 4.067545434901600174e+02 4.067545302677081054e+02
6.000000000000000000e+00 8.000000000000000000e+01 7.644257376084567568e+01 4.067545421491071806e+02 4.067573699536743561e+02
6.027777777777777679e+00 8.000000000000000000e+01 7.644257374093729140e+01 4.067545178682851201e+02 4.067882141586214857e+02
6.055555555555555358e+00 8.000000000000000000e+01 7.644161867804868393e+01 4.067544045562727320e+02 4.069638265015823890e+02
6.083333333333333037e+00 8.000000000000000000e+01 7.643778188638215454e+01 4.067542225832987128e+02 4.077076876128442677e+02
6.111111111111110716e+00 8.000000000000000000e+01 7.642681864561423311e+01 4.067552049239545227e+02 4.097547134762992869e+02
6.138888888888889284e+00 8.000000000000000000e+01 7.640447627265713493e+01 4.067642256326882375e+02 4.135809078145349531e+02
6.166666666666666963e+00 8.000000000000000000e+01 7.637240880092859641e+01 4.068049774669461840e+02 4.183146711465551562e+02
6.194444444444444642e+00 8.000000000000000000e+01 7.633952888821974625e+01 4.069376746709957047e+02 4.219446490897096851e+02
6.222222222222222321e+00 8.000000000000000000e+01 7.631289420883649655e+01 4.072783342996431770e+02 4.235203195436069450e+02
6.250000000000000000e+00 8.000000000000000000e+01 7.628930299274549043e+01 4.079874265614943170e+02 4.244367379776956000e+02
6.277777777777777679e+00 8.000000000000000000e+01 7.626199620185147410e+01 4.091899255204916699e+02 4.262831848096228100e+02
6.305555555555555358e+00 8.000000000000000000e+01 7.623230395744170096e+01 4.108435504513693672e+02 4.284059475412354345e+02
6.333333333333333037e+00 8.000000000000000000e+01 7.620565703731928409e+01 4.126818412722724929e+02 4.296147375817267289e+02
6.361111111111110716e+00 8.000000000000000000e+01 7.618080249009119598e+01 4.143700269199914601e+02 4.304795284139046316e+02
6.388888888888889284e+00 8.000000000000000000e+01 7.615412569362231920e+01 4.157893589950890600e+02 4.318735668521339903e+02
6.416666666666666963e+00 8.000000000000000000e+01 7.612766289526624064e+01 4.171244334767150690e+02 4.332463994959324509e+02
6.444444444444444642e+00 8.000000000000000000e+01 7.610356397683877105e+01 4.185939594425395853e+02 4.341561055149348931e+02
6.472222222222222321e+00 8.000000000000000000e+01 7.607968620342414567e+01 4.201559564633438413e+02 4.351853904358977729e+02
6.500000000000000000e+00 8.000000000000000000e+01 7.605546444547692886e+01 4.216059067120117447e+02 4.364168476042916041e+02
6.527777777777777679e+00 8.000000000000000000e+01 7.603260098094578723e+01 4.229042955997617810e+02 4.374008212688389676e+02
6.555555555555555358e+00 8.000000000000000000e+01 7.601055587678393977e+01 4.242023763583852656e+02 4.382674086626664689e+02
6.583333333333333037e+00 8.000000000000000000e+01 7.598837801189777963e+01 4.255566246784500208e+02 4.392857592943311715e+02
6.611111111111110716e+00 8.000000000000000000e+01 7.596698915450184586e+01 4.268538077031804505e+02 4.402342832553911762e+02
6.638888888888889284e+00 8.000000000000000000e+01 7.594650851948928505e+01 4.280457087355732142e+02 4.410589097813609101e+02
6.666666666666666963e+00 8.000000000000000000e+01 7.592620734538176919e+01 4.292222488942571772e+02 4.419511486485442902e+02
6.694444444444444642e+00 8.000000000000000000e+01 7.590638700653668991e+01 4.304160867903875669e+02 4.428214456236433989e+02
6.722222222222222321e+00 8.000000000000000000e+01 7.588730790667828785e+01 4.315557676704163441e+02 4.436002688764004347e+02
6.750000000000000000e+00 8.000000000000000000e+01 7.586857574183224528e+01 4.326293054958776452e+02 4.443918936429618043e+02
6.777777777777777679e+00 8.000000000000000000e+01 7.585027266088363262e+01 4.336958295866310777e+02 4.451916442155458640e+02
6.805555555555555358e+00 8.000000000000000000e+01 7.583256025604818262e+01 4.347527400169177554e+02 4.459231542438367342e+02
6.833333333333333037e+00 8.000000000000000000e+01 7.581523358234458954e+01 4.357576437066787207e+02 4.466412269132502502e+02
6.861111111111110716e+00 8.000000000000000000e+01 7.579829736375224059e+01 4.367270013351489411e+02 4.473665813870517241e+02
6.888888888888889284e+00 8.000000000000000000e+01 7.578186794359743317e+01 4.376893687877692969e+02 4.480476040831038631e+02
6.916666666666666963e+00 8.000000000000000000e+01 7.576582612483291257e+01 4.386240760907658114e+02 4.487120452532554964e+02
6.944444444444444642e+00 8.000000000000000000e+01 7.575015401049346053e+01 4.395191854216585625e+02 4.493684577167899192e+02
6.972222222222222321e+00 8.000000000000000000e+01 7.573490701895160271e+01 4.403967486083825520e+02 4.500010885151327216e+02
7.000000000000000000e+00 8.000000000000000000e+01 7.572004471360327216e+01 4.412581469366642750e+02 4.506120187675999773e+02
7.027777777777777679e+00 8.000000000000000000e+01 7.570552971335922621e+01 4.420879427737559695e+02 4.512153036469413792e+02
7.055555555555555358e+00 8.000000000000000000e+01 7.569139036293753975e+01 4.428938029482065417e+02 4.517985535301259006e+02
7.083333333333333037e+00 8.000000000000000000e+01 7.567760281765342256e+01 4.436851163339550226e+02 4.523612467329615470e+02
7.111111111111110716e+00 8.000000000000000000e+01 7.566415405206974754e+01 4.444530733187429519e+02 4.529178446143912993e+02
7.138888888888889284e+00 8.000000000000000000e+01 7.565103722092619876e+01 4.451966228465110476e+02 4.534535423417837023e+02
7.166666666666666963e+00 8.000000000000000000e+01 7.563824962390899032e+01 4.459242704573340461e+02 4.539759335546103216e+02
7.194444444444444642e+00 8.000000000000000000e+01 7.562577271284341407e+01 4.466336507750841065e+02 4.544855149212897345e+02
7.222222222222222321e+00 8.000000000000000000e+01 7.561360684400968069e+01 4.473211046845350438e+02 4.549822956014794499e+02
7.250000000000000000e+00 8.000000000000000000e+01 7.560173890687030962e+01 4.479916931745665920e+02 4.554639506175762449e+02
7.277777777777777679e+00 8.000000000000000000e+01 7.559016356665733838e+01 4.486464844259785991e+02 4.559336765819375614e+02
7.305555555555555358e+00 8.000000000000000000e+01 7.557886976891020936e+01 4.492823753406271976e+02 4.563934478658612193e+02
7.333333333333333037e+00 8.000000000000000000e+01 7.556785784485937540e+01 4.499015670595216534e+02 4.568370156980861339e+02
7.361111111111110716e+00 8.000000000000000000e+01 7.555711000930871535e+01 4.505061646057251323e+02 4.572730012854743222e+02
7.388888888888889284e+00 8.000000000000000000e+01 7.554662807910877120e+01 4.510943995970057472e+02 4.576952262676117016e+02
7.416666666666666963e+00 8.000000000000000000e+01 7.553640106807522159e+01 4.516668828482411300e+02 4.581077528511692094e+02
7.444444444444444642e+00 8.000000000000000000e+01 7.552642475790369758e+01 4.522255600687270771e+02 4.585091674045332297e+02
7.472222222222222321e+00 8.000000000000000000e+01 7.551668752094150250e+01 4.527697759994660487e+02 4.589001707409372557e+02
7.500000000000000000e+00 8.000000000000000000e+01 7.550719270844764708e+01 4.532995139331969767e+02 4.592820686865875928e+02
7.527777777777777679e+00 8.000000000000000000e+01 7.549792371473810704e+01 4.538161919301424518e+02 4.596523498618372514e+02
7.555555555555555358e+00 8.000000000000000000e+01 7.548888238820340746e+01 4.543198330758433485e+02 4.600157430979756441e+02
7.583333333333333037e+00 8.000000000000000000e+01 7.548005871944037892e+01 4.548102875989529821e+02 4.603671796951510942e+02
7.611111111111110716e+00 8.000000000000000000e+01 7.547145065180917811e+01 4.552884961670876578e+02 4.607119737805644490e+02
7.638888888888889284e+00 8.000000000000000000e+01 7.546304762802448352e+01 4.557547811729257319e+02 4.610466226537698731e+02
7.666666666666666963e+00 8.000000000000000000e+01 7.545485143737856504e+01 4.562090603301047054e+02 4.613732215120714386e+02
7.694444444444444642e+00 8.000000000000000000e+01 7.544684956856369240e+01 4.566519490324803883e+02 4.616920962812912421e+02
7.722222222222222321e+00 8.000000000000000000e+01 7.543904360321975844e+01 4.570838472953481642e+02 4.620017059486560811e+02
7.750000000000000000e+00 8.000000000000000000e+01 7.543142308176776112e+01 4.575047900146155371e+02 4.623053053952596088e+02
7.777777777777777679e+00 8.000000000000000000e+01 7.542398869669679584e+01 4.579151827994032828e+02 4.625992307964448287e+02
7.805555555555555358e+00 8.000000000000000000e+01 7.541673009034998643e+01 4.583154213516277764e+02 4.628878696073280139e+02
7.833333333333333037e+00 8.000000000000000000e+01 7.540964919748728335e+01 4.587056205057700140e+02 4.631675871210017021e+02
7.861111111111110716e+00 8.000000000000000000e+01 7.540273477775187416e+01 4.590860742862815300e+02 4.634413808434191537e+02
7.888888888888889284e+00 8.000000000000000000e+01 7.539598976835689825e+01 4.594571386444687278e+02 4.637081365157200139e+02
7.916666666666666963e+00 8.000000000000000000e+01 7.538940301679795652e+01 4.598189696934463200e+02 4.639676933767811420e+02
7.944444444444444642e+00 8.000000000000000000e+01 7.538297715794374199e+01 4.601718132170069566e+02 4.642220205066564063e+02
7.972222222222222321e+00 8.000000000000000000e+01 7.537670210325444486e+01 4.605159658764628716e+02 4.644684356572560091e+02
8.000000000000000000e+00 8.000000000000000000e+01 7.537058004838607417e+01 4.608516138633553396e+02 4.647105308130688854e+02
8.027777777777778567e+00 8.000000000000000000e+01 7.536460121496043030e+01 4.611789659232588861e+02 4.649449907119451950e+02
8.055555555555555358e+00 8.000000000000000000e+01 7.535876827418074697e+01 4.614982774044451048e+02 4.651749608278401524e+02
8.083333333333333925e+00 8.000000000000000000e+01 7.535307156888589475e+01 4.618097417289403097e+02 4.653985630184180877e+02
8.111111111111110716e+00 8.000000000000000000e+01 7.534751357164581975e+01 4.621135418281255625e+02 4.656167064393786177e+02
8.138888888888889284e+00 8.000000000000000000e+01 7.534208498266750098e+01 4.624099071807946757e+02 4.658300961193490934e+02
8.166666666666666075e+00 8.000000000000000000e+01 7.533678862231771234e+01 4.626990164034471604e+02 4.660371497607711717e+02
8.194444444444444642e+00 8.000000000000000000e+01 7.533161535609706050e+01 4.629810464599087823e+02 4.662405500350289458e+02
8.222222222222221433e+00 8.000000000000000000e+01 7.532656822805654429e+01 4.632561942072726993e+02 4.664374971386929474e+02
8.250000000000000000e+00 8.000000000000000000e+01 7.532163796298158331e+01 4.635246344107357004e+02 4.666309569056034547e+02
8.277777777777778567e+00 8.000000000000000000e+01 7.531682804784126972e+01 4.637865332817555100e+02 4.668187446787030126e+02
8.305555555555555358e+00 8.000000000000000000e+01 7.531212888657329074e+01 4.640420600192166489e+02 4.670024051200763893e+02
8.333333333333333925e+00 8.000000000000000000e+01 7.530754463720151648e+01 4.642913794784013817e+02 4.671817086864525663e+02
8.361111111111110716e+00 8.000000000000000000e+01 7.530306594674286202e+01 4.645346371052683025e+02 4.673560371151887125e+02
8.388888888888889284e+00 8.000000000000000000e+01 7.529869643645432120e+01 4.647719972881915282e+02 4.675271414200844333e+02
8.416666666666666075e+00 8.000000000000000000e+01 7.529442736168724082e+01 4.650036105038421397e+02 4.676928773737967617e+02
8.444444444444444642e+00 8.000000000000000000e+01 7.529026250224984551e+01 4.652296169697747814e+02 4.678558296061469264e+02
8.472222222222221433e+00 8.000000000000000000e+01 7.528619310497518313e+01 4.654501601366617365e+02 4.680137984720647637e+02
8.500000000000000000e+00 8.000000000000000000e+01 7.528222298718488048e+01 4.656653751594181472e+02 4.681686447488552858e+02
8.527777777777778567e+00 8.000000000000000000e+01 7.527834380619117383e+01 4.658753986725704976e+02 4.683194964475466691e+02
8.555555555555555358e+00 8.000000000000000000e+01 7.527455919509975502e+01 4.660803577891217060e+02 4.684665061642822934e+02
8.583333333333333925e+00 8.000000000000000000e+01 7.527086104770246777e+01 4.662803841605277171e+02 4.686105813184031490e+02
8.611111111111110716e+00 8.000000000000000000e+01 7.526725327547804056e+01 4.664755952781172255e+02 4.687502907114096615e+02
8.638888888888889284e+00 8.000000000000000000e+01 7.526372749640424331e+01 4.666661127223716221e+02 4.688876698991796843e+02
8.666666666666666075e+00 8.000000000000000000e+01 7.526028807300123447e+01 4.668520555848418212e+02 4.690207515910292955e+02
8.694444444444444642e+00 8.000000000000000000e+01 7.525692662761612439e+01 4.670335344437500567e+02 4.691514417000833532e+02
8.722222222222221433e+00 8.000000000000000000e+01 7.525364755876157119e+01 4.672106625495899266e+02 4.692785045044561230e+02
8.750000000000000000e+00 8.000000000000000000e+01 7.525044258262985863e+01 4.673835441378158748e+02 4.694026347379362392e+02
8.777777777777778567e+00 8.000000000000000000e+01 7.524731627811593171e+01 4.675522886400194125e+02 4.695240549493094591e+02
8.805555555555555358e+00 8.000000000000000000e+01 7.524426044439888983e+01 4.677169942594750864e+02 4.696419883312296406e+02
8.833333333333333925e+00 8.000000000000000000e+01 7.524127966576263304e+01 4.678777625624283587e+02 4.697578920038334900e+02
8.861111111111110716e+00 8.000000000000000000e+01 7.523836595112116754e+01 4.680346900010631543e+02 4.698701586597462665e+02
8.888888888888889284e+00 8.000000000000000000e+01 7.523552379134477519e+01 4.681878703350652700e+02 4.699805449552801520e+02
8.916666666666666075e+00 8.000000000000000000e+01 7.523274547144420410e+01 4.683373977256180183e+02 4.700876846320759341e+02
8.944444444444444642e+00 8.000000000000000000e+01 7.523003544607756510e+01 4.684833577589741935e+02 4.701926030088581001e+02
8.972222222222221433e+00 8.000000000000000000e+01 7.522738611047233803e+01 4.686258416305949481e+02 4.702950045690432148e+02
9.000000000000000000e+00 8.000000000000000000e+01 7.522480201885485940e+01 4.687649312196570577e+02 4.703946767473190107e+02
9.027777777777778567e+00 8.000000000000000000e+01 7.522227559469678226e+01 4.689007124030142677e+02 4.704925120130192795e+02
9.055555555555555358e+00 8.000000000000000000e+01 7.521981153960359734e+01 4.690332641004728771e+02 4.705873353378977413e+02
9.083333333333333925e+00 8.000000000000000000e+01 7.521740224061640845e+01 4.691626648218446576e+02 4.706806212492188592e+02
9.111111111111110716e+00 8.000000000000000000e+01 7.521505257479088868e+01 4.692889926011001194e+02 4.707710558354175987e+02
9.138888888888889284e+00 8.000000000000000000e+01 7.521275490902941385e+01 4.694123197692257463e+02 4.708597974034390745e+02
9.166666666666666075e+00 8.000000000000000000e+01 7.521051425217446251e+01 4.695327222684709341e+02 4.709462216259450429e+02
9.194444444444444642e+00 8.000000000000000000e+01 7.520832299872117233e+01 4.696502675005243646e+02 4.710305401988297263e+02
9.222222222222221433e+00 8.000000000000000000e+01 7.520618623996239194e+01 4.697650279384660621e+02 4.711131607919684825e+02
9.250000000000000000e+00 8.000000000000000000e+01 7.520409645181720748e+01 4.698770689711694217e+02 4.711933360809127294e+02
9.277777777777778567e+00 8.000000000000000000e+01 7.520205869343848804e+01 4.699864571984641657e+02 4.712721997799449127e+02
9.305555555555555358e+00 8.000000000000000000e+01 7.520006562466217304e+01 4.700932569650934738e+02 4.713486066435975772e+02
9.333333333333333925e+00 8.000000000000000000e+01 7.519812225692191987e+01 4.701975291311039769e+02 4.714237041436765026e+02
9.361111111111110716e+00 8.000000000000000000e+01 7.519622135972534238e+01 4.702993370337688930e+02 4.714966927557303507e+02
9.388888888888889284e+00 8.000000000000000000e+01 7.519436796006311852e+01 4.703987370831157477e+02 4.715680767064996530e+02
9.416666666666666075e+00 8.000000000000000000e+01 7.519255493735639106e+01 4.704957903333748845e+02 4.716378742051666109e+02
9.444444444444444642e+00 8.000000000000000000e+01 7.519078734869766834e+01 4.705905508032261650e+02 4.717057285039813905e+02
9.472222222222221433e+00 8.000000000000000000e+01 7.518905806669023661e+01 4.706830752027564699e+02 4.717724137271346194e+02
9.500000000000000000e+00 8.000000000000000000e+01 7.518737229138342570e+01 4.707734167681707049e+02 4.718370290601976649e+02
9.527777777777778567e+00 8.000000000000000000e+01 7.518572285314871806e+01 4.708616271389860231e+02 4.719005975787745797e+02
9.555555555555555358e+00 8.000000000000000000e+01 7.518411507073508915e+01 4.709477589565184417e+02 4.719622835216602539e+02
9.583333333333333925e+00 8.000000000000000000e+01 7.518254176635244335e+01 4.710318595169688365e+02 4.720227483375921338e+02
9.611111111111110716e+00 8.000000000000000000e+01 7.518100833169735608e+01 4.711139801956729229e+02 4.720817363323363338e+02
9.638888888888889284e+00 8.000000000000000000e+01 7.517950762529257247e+01 4.711941659454036540e+02 4.721392062200844180e+02
9.666666666666666075e+00 8.000000000000000000e+01 7.517804506173463608e+01 4.712724649312431211e+02 4.721956035321177296e+02
9.694444444444444642e+00 8.000000000000000000e+01 7.517661360220243694e+01 4.713489209867230443e+02 4.722502929333729753e+02
9.722222222222221433e+00 8.000000000000000000e+01 7.517521861740247857e+01 4.714235782484867627e+02 4.723041113041974199e+02
9.750000000000000000e+00 8.000000000000000000e+01 7.517385316945124885e+01 4.714964806539396704e+02 4.723562803791764395e+02
9.777777777777778567e+00 8.000000000000000000e+01 7.517252262353291314e+01 4.715676682129261508e+02 4.724075143416987999e+02
9.805555555555555358e+00 8.000000000000000000e+01 7.517122011614802091e+01 4.716371838694369103e+02 4.724573863310383217e+02
9.833333333333333925e+00 8.000000000000000000e+01 7.516995102720370880e+01 4.717050650653624757e+02 4.725060915595614119e+02
9.861111111111110716e+00 8.000000000000000000e+01 7.516870853403783315e+01 4.717713528679290107e+02 4.725537938787795156e+02
9.888888888888889284e+00 8.000000000000000000e+01 7.516749805891693370e+01 4.718360837007721784e+02 4.726001177937162083e+02
9.916666666666666075e+00 8.000000000000000000e+01 7.516631278072412670e+01 4.718992952701862578e+02 4.726456826835720904e+02
9.944444444444444642e+00 8.000000000000000000e+01 7.516515820845313556e+01 4.719610238140656406e+02 4.726898348459653221e+02
9.972222222222221433e+00 8.000000000000000000e+01 7.516402748770492792e+01 4.720213033822651596e+02 4.727332536938876046e+02
1.000000000000000000e+01 8.000000000000000000e+01 7.516292621662103102e+01 4.720801700768424780e+02 4.727754381879435073e+02
1.002777777777777857e+01 8.000000000000000000e+01 7.516184753773757166e+01 4.721376554441234248e+02 4.728167320165624119e+02
1.005555555555555536e+01 8.000000000000000000e+01 7.516079709061598635e+01 4.721937942757584210e+02 4.728570867280230345e+02
1.008333333333333393e+01 8.000000000000000000e+01 7.515976805428780949e+01 4.722486167390766241e+02 4.728963495012534963e+02
1.011111111111111072e+01 8.000000000000000000e+01 7.515876606943213289e+01 4.723021551345448756e+02 4.729349267209694858e+02
1.013888888888888928e+01 8.000000000000000000e+01 7.515778438296560182e+01 4.723544394910732649e+02 4.729723186495651817e+02
1.016666666666666607e+01 8.000000000000000000e+01 7.515682861666071801e+01 4.724054989652251493e+02 4.730091164639510453e+02
1.019444444444444464e+01 8.000000000000000000e+01 7.515589208114404585e+01 4.724553636159249095e+02 4.730448153649262508e+02
1.022222222222222143e+01 8.000000000000000000e+01 7.515498039217661130e+01 4.725040600647972155e+02 4.730798354736700162e+02
1.025000000000000000e+01 8.000000000000000000e+01 7.515408691676086050e+01 4.725516177435480358e+02 4.731139803046680186e+02
1.027777777777777857e+01 8.000000000000000000e+01 7.515321728199549511e+01 4.725980618292308577e+02 4.731472764182421997e+02
1.030555555555555536e+01 8.000000000000000000e+01 7.515236487010758992e+01 4.726434199901070201e+02 4.731799358326986749e+02
1.033333333333333393e+01 8.000000000000000000e+01 7.515153534891847187e+01 4.726877170987690420e+02 4.732116233721980620e+02
1.036111111111111072e+01 8.000000000000000000e+01 7.515072208887220029e+01 4.727309782355713423e+02 4.732428069955186629e+02
1.038888888888888928e+01 8.000000000000000000e+01 7.514993082727086460e+01 4.727732283489995666e+02 4.732730340534376410e+02
1.041666666666666607e+01 8.000000000000000000e+01 7.514915491795439095e+01 4.728144900665624846e+02 4.733027363759696300e+02
1.044444444444444464e+01 8.000000000000000000e+01 7.514840014614985364e+01 4.728547882281624766e+02 4.733316350146416767e+02
1.047222222222222143e+01 8.000000000000000000e+01 7.514765986876102488e+01 4.728941440167610040e+02 4.733598812450342166e+02
1.050000000000000000e+01 8.000000000000000000e+01 7.514693988874215336e+01 4.729325810574577531e+02 4.733875305941637066e+02
1.052777777777777857e+01 8.000000000000000000e+01 7.514623360262460494e+01 4.729701198664824346e+02 4.734143988273240780e+02
1.055555555555555536e+01 8.000000000000000000e+01 7.514554681314207585e+01 4.730067820112982986e+02 4.734408221060082269e+02
1.058333333333333393e+01 8.000000000000000000e+01 7.514487294951064200e+01 4.730425882519672882e+02 4.734664295200098536e+02
1.061111111111111072e+01 8.000000000000000000e+01 7.514421781191352068e+01 4.730775580608959103e+02 4.734916215644366844e+02
1.063888888888888928e+01 8.000000000000000000e+01 7.514357488240533200e+01 4.731117122269262723e+02 4.735160875130368936e+02
1.066666666666666607e+01 8.000000000000000000e+01 7.514294993756435304e+01 4.731450685054780365e+02 4.735400559691324816e+02
1.069444444444444464e+01 8.000000000000000000e+01 7.514233650098233852e+01 4.731776469723945411e+02 4.735634643615294408e+02
1.072222222222222143e+01 8.000000000000000000e+01 7.514174036565594861e+01 4.732094647470694326e+02 4.735862574617615905e+02
1.075000000000000000e+01 8.000000000000000000e+01 7.514115506073329698e+01 4.732405404754817937e+02 4.736086433917716363e+02
1.077777777777777857e+01 8.000000000000000000e+01 7.514058641174904096e+01 4.732708913176981014e+02 4.736303494013486670e+02
1.080555555555555536e+01 8.000000000000000000e+01 7.514002793891062026e+01 4.733005340047229765e+02 4.736517132088186486e+02
1.083333333333333393e+01 8.000000000000000000e+01 7.513948550498446366e+01 4.733294858957553402e+02 4.736724346320132781e+02
1.086111111111111072e+01 8.000000000000000000e+01 7.513895262784387796e+01 4.733577621041501402e+02 4.736927749015216591e+02
1.088888888888888928e+01 8.000000000000000000e+01 7.513895255494328751e+01 4.733853275324836432e+02 4.737272054465873339e+02
1.091666666666666607e+01 8.000000000000000000e+01 7.513819740481075371e+01 4.734119520819440368e+02 4.737336591810588970e+02
1.094444444444444464e+01 8.000000000000000000e+01 7.513751653812124687e+01 4.734369785240911028e+02 4.737504512230815976e+02
1.097222222222222143e+01 8.000000000000000000e+01 7.513751648025409224e+01 4.734593862720599873e+02 4.737801182681711225e+02
1.100000000000000000e+01 8.000000000000000000e+01 7.513686477401685693e+01 4.734790762509810520e+02 4.737895873412833794e+02
1.102777777777777857e+01 8.000000000000000000e+01 7.513616240818747372e+01 4.734981802441984087e+02 4.738075014290146214e+02
1.105555555555555536e+01 8.000000000000000000e+01 7.513616235848142821e+01 4.735196517880739293e+02 4.738257303614005878e+02
1.108333333333333393e+01 8.000000000000000000e+01 7.513557108292147291e+01 4.735435509894613801e+02 4.738477405332428702e+02
1.111111111111111072e+01 8.000000000000000000e+01 7.513489047439135504e+01 4.735664383523982224e+02 4.738509238771134164e+02
1.113888888888888928e+01 8.000000000000000000e+01 7.513489043055781735e+01 4.735865619911827480e+02 4.738775220672368960e+02
1.116666666666666607e+01 8.000000000000000000e+01 7.513434415272722333e+01 4.736065474121082275e+02 4.738909790491959484e+02
1.119444444444444464e+01 8.000000000000000000e+01 7.513369587514554837e+01 4.736282287814094047e+02 4.738961912237551246e+02
1.122222222222222143e+01 8.000000000000000000e+01 7.513369583689460285e+01 4.736493087409368741e+02 4.739217738275571605e+02
1.125000000000000000e+01 8.000000000000000000e+01 7.513369576410663342e+01 4.736682897784287434e+02 4.739444077528225989e+02
1.127777777777777857e+01 8.000000000000000000e+01 7.513285296743649155e+01 4.736870707268366232e+02 4.739448182245785119e+02
1.130555555555555536e+01 8.000000000000000000e+01 7.513285290602959776e+01 4.737056669092123116e+02 4.739619348221994528e+02
1.133333333333333393e+01 8.000000000000000000e+01 7.513285283496908562e+01 4.737209864896475437e+02 4.739883828117743860e+02
1.136111111111111072e+01 8.000000000000000000e+01 7.513200758007653235e+01 4.737326751236211066e+02 4.739807570219444983e+02
1.138888888888888928e+01 8.000000000000000000e+01 7.513200751332126970e+01 4.737439153556099996e+02 4.740061423930042679e+02
1.141666666666666607e+01 8.000000000000000000e+01 7.513200744741536141e+01 4.737566473012438450e+02 4.740190622355834194e+02
1.144444444444444464e+01 8.000000000000000000e+01 7.513117911206974497e+01 4.737705453102225874e+02 4.740235174755961225e+02
1.147222222222222143e+01 8.000000000000000000e+01 7.513117904481951825e+01 4.737845060365792165e+02 4.740367613521123076e+02
1.150000000000000000e+01 8.000000000000000000e+01 7.513117898553596774e+01 4.737974283174461334e+02 4.740535677254462712e+02
1.152777777777777857e+01 8.000000000000000000e+01 7.513036802648490209e+01 4.738099079816806238e+02 4.740567426666571009e+02
1.155555555555555536e+01 8.000000000000000000e+01 7.513036796308460907e+01 4.738234771331062234e+02 4.740632557142977817e+02
1.158333333333333393e+01 8.000000000000000000e+01 7.513036790981395541e+01 4.738373159391041440e+02 4.740869709318333207e+02
1.161111111111111072e+01 8.000000000000000000e+01 7.512958615905031934e+01 4.738499509895963797e+02 4.740797011616232908e+02
1.163888888888888928e+01 8.000000000000000000e+01 7.512958610039774499e+01 4.738626516093859209e+02 4.740957207730170921e+02
1.166666666666666607e+01 8.000000000000000000e+01 7.512958605258272371e+01 4.738762430507584895e+02 4.741091037386685798e+02
1.169444444444444464e+01 8.000000000000000000e+01 7.512883471706705052e+01 4.738891054737948139e+02 4.741084393276698279e+02
1.172222222222222143e+01 8.000000000000000000e+01 7.512883466468844063e+01 4.739012352616184103e+02 4.741199938208465028e+02
1.175000000000000000e+01 8.000000000000000000e+01 7.512883462043168947e+01 4.739139994674677041e+02 4.741322782351755905e+02
1.177777777777777857e+01 8.000000000000000000e+01 7.512812770173343324e+01 4.739266501187030372e+02 4.741360211442382706e+02
1.180555555555555536e+01 8.000000000000000000e+01 7.512812765363783285e+01 4.739384737003061332e+02 4.741396557686319397e+02
1.183333333333333393e+01 8.000000000000000000e+01 7.512812761222373581e+01 4.739504981346098589e+02 4.741599727134960176e+02
1.186111111111111072e+01 8.000000000000000000e+01 7.512745960165831605e+01 4.739625588511208321e+02 4.741548331011515529e+02
1.188888888888888928e+01 8.000000000000000000e+01 7.512745955791491781e+01 4.739738415369168365e+02 4.741655519881645091e+02
1.191666666666666607e+01 8.000000000000000000e+01 7.512745951838230951e+01 4.739850233885572379e+02 4.741800307392817899e+02
1.194444444444444464e+01 8.000000000000000000e+01 7.512683584419318095e+01 4.739963053959043577e+02 4.741770368866775129e+02
1.197222222222222143e+01 8.000000000000000000e+01 7.512683580299204777e+01 4.740070537233675054e+02 4.741886729890374568e+02
1.200000000000000000e+01 8.000000000000000000e+01 7.512683577930168610e+01 4.740175960638424044e+02 4.741938167681639129e+02
1.202777777777777857e+01 8.000000000000000000e+01 7.512683572655434716e+01 4.740281198723401985e+02 4.741681471163645369e+02
1.205555555555555536e+01 8.000000000000000000e+01 7.512776460813850576e+01 4.740379474838173905e+02 4.738852902755326681e+02
1.208333333333333393e+01 8.000000000000000000e+01 7.513356214549939693e+01 4.740466876378672509e+02 4.727475751877157109e+02
1.211111111111111072e+01 8.000000000000000000e+01 7.515163343796362483e+01 4.740525383014665977e+02 4.694558853719427134e+02
1.213888888888888928e+01 8.000000000000000000e+01 7.519089861373402073e+01 4.740479965071947959e+02 4.629145387396656020e+02
1.216666666666666607e+01 8.000000000000000000e+01 7.525126593579594214e+01 4.740083297660393669e+02 4.541336912545752398e+02
1.219444444444444464e+01 8.000000000000000000e+01 7.531775770257245028e+01 4.738618925410499969e+02 4.466071348329721218e+02
1.222222222222222143e+01 8.000000000000000000e+01 7.537373816308411278e+01 4.734524381979842929e+02 4.429763650050057322e+02
1.225000000000000000e+01 8.000000000000000000e+01 7.542177984097205012e+01 4.725375509681583708e+02 4.411368490238094751e+02
1.227777777777777857e+01 8.000000000000000000e+01 7.547698358596790058e+01 4.708797657858045227e+02 4.375327767526912339e+02
1.230555555555555536e+01 8.000000000000001421e+01 7.553909209502305089e+01 4.684295378274268273e+02 4.329073475071793951e+02
1.233333333333333393e+01 7.999999999999998579e+01 7.559510655077265540e+01 4.654631932529334222e+02 4.302200404408625900e+02
1.236111111111111072e+01 8.000000000000001421e+01 7.564605833799618040e+01 4.624648987801706426e+02 4.286357231306434983e+02
1.238888888888888928e+01 7.999999999999998579e+01 7.570150583950928080e+01 4.597432787040967810e+02 4.257981526827336438e+02
1.241666666666666607e+01 8.000000000000001421e+01 7.575780223176643347e+01 4.571612341778870245e+02 4.228040677813127104e+02
1.244444444444444464e+01 7.999999999999998579e+01 7.580845245353414441e+01 4.543785487381038024e+02 4.210233164971575093e+02
1.247222222222222143e+01 8.000000000000001421e+01 7.585834324671871798e+01 4.513622648538221256e+02 4.191266795126239231e+02
1.250000000000000000e+01 7.999999999999998579e+01 7.591006532520303551e+01 4.484311074044788938e+02 4.165025105770303071e+02
1.252777777777777857e+01 8.000000000000001421e+01 7.595871806269234128e+01 4.457454093890876834e+02 4.144485549230267907e+02
1.255555555555555536e+01 7.999999999999998579e+01 7.600488172338140203e+01 4.430845649261416384e+02 4.127961792107020642e+02
1.258333333333333393e+01 8.000000000000001421e+01 7.605193283291180251e+01 4.402869962718864372e+02 4.106553041600800498e+02
1.261111111111111072e+01 7.999999999999998579e+01 7.609751713751946056e+01 4.375352754585987327e+02 4.086112052517409552e+02
1.263888888888888928e+01 8.000000000000001421e+01 7.614053109946158315e+01 4.349781665097696077e+02 4.069519792444299924e+02
1.266666666666666607e+01 7.999999999999998579e+01 7.618337441257440901e+01 4.324632811122949079e+02 4.051058848232327705e+02
1.269444444444444464e+01 8.000000000000001421e+01 7.622541590893469277e+01 4.298820410023253658e+02 4.031716297621069884e+02
1.272222222222222143e+01 7.999999999999998579e+01 7.626542074024243334e+01 4.273765182348912504e+02 4.015435093289252109e+02
1.275000000000000000e+01 8.000000000000001421e+01 7.630470833535001418e+01 4.250131781452549831e+02 3.998694297508126283e+02
1.277777777777777857e+01 7.999999999999998579e+01 7.634325968801310580e+01 4.226615704182450486e+02 3.980889333570264057e+02
1.280555555555555536e+01 8.000000000000001421e+01 7.638023564726339032e+01 4.202988908899808962e+02 3.965013255212745662e+02
1.283333333333333393e+01 7.999999999999998579e+01 7.641629710994052971e+01 4.180373247513289243e+02 3.949478972443590123e+02
1.286111111111111072e+01 8.000000000000001421e+01 7.645162792559735010e+01 4.158601498294884209e+02 3.933327217432228622e+02
1.288888888888888928e+01 7.999999999999998579e+01 7.648567878831632072e+01 4.136809794206213269e+02 3.918034251246833719e+02
1.291666666666666607e+01 8.000000000000001421e+01 7.651876585112229634e+01 4.115435185284381419e+02 3.903569814162913758e+02
1.294444444444444464e+01 7.999999999999998579e+01 7.655109645231944171e+01 4.094994751629300822e+02 3.888660630235379472e+02
1.297222222222222143e+01 8.000000000000001421e+01 7.658238931370132718e+01 4.074914309802113621e+02 3.874369373958430742e+02
1.300000000000000000e+01 7.999999999999998579e+01 7.661272303752721768e+01 4.055012818139039723e+02 3.860765236466847909e+02
1.302777777777777857e+01 8.000000000000001421e+01 7.664228385454053694e+01 4.035815918332585852e+02 3.846995849851259663e+02
1.305555555555555536e+01 7.999999999999998579e+01 7.667095847402984532e+01 4.017207237606295962e+02 3.833738798399826351e+02
1.308333333333333393e+01 8.000000000000001421e+01 7.669874828311533577e+01 3.998808931986777679e+02 3.820937518233818651e+02
1.311111111111111072e+01 7.999999999999998579e+01 7.672575754978269913e+01 3.980888051057653456e+02 3.808321556351045274e+02
1.313888888888888928e+01 8.000000000000001421e+01 7.675198757647592629e+01 3.963591404920542232e+02 3.795901571368762575e+02
1.316666666666666607e+01 7.999999999999998579e+01 7.677739881840442138e+01 3.946613259005048349e+02 3.784064449787683770e+02
1.319444444444444464e+01 8.000000000000001421e+01 7.680207686686323143e+01 3.929987350980411520e+02 3.772358802800782200e+02
1.322222222222222143e+01 7.999999999999998579e+01 7.682602508764409777e+01 3.913920208169299144e+02 3.760875023319573529e+02
1.325000000000000000e+01 8.000000000000001421e+01 7.684923255087353766e+01 3.898251186487873952e+02 3.749905517350884452e+02
1.327777777777777857e+01 7.999999999999998579e+01 7.687174889671162248e+01 3.882892093813445058e+02 3.739044664697252074e+02
1.330555555555555536e+01 8.000000000000001421e+01 7.689360194011941019e+01 3.868004407302125855e+02 3.728522055090581375e+02
1.333333333333333393e+01 7.999999999999998579e+01 7.691475954986428576e+01 3.853544017782144806e+02 3.718266745981327404e+02
1.336111111111111072e+01 8.000000000000001421e+01 7.693529192571276099e+01 3.839392984059069249e+02 3.708336360688090849e+02
1.338888888888888928e+01 7.999999999999998579e+01 7.695520260552693514e+01 3.825640984336732799e+02 3.698572595554536520e+02
1.341666666666666607e+01 8.000000000000001421e+01 7.697447972425058538e+01 3.812307399965013133e+02 3.689142355394185415e+02
1.344444444444444464e+01 7.999999999999998579e+01 7.699317309734237824e+01 3.799291743787308064e+02 3.679984920656820009e+02
1.347222222222222143e+01 8.000000000000001421e+01 7.701130237734457751e+01 3.786623818979384737e+02 3.670979346938314052e+02
1.350000000000000000e+01 7.999999999999998579e+01 7.702884188086663642e+01 3.774345756740168554e+02 3.662345585613219896e+02
1.352777777777777857e+01 8.000000000000001421e+01 7.704585314774608662e+01 3.762389511143577465e+02 3.653846224077800571e+02
1.355555555555555536e+01 7.999999999999998579e+01 7.706233461971405063e+01 3.750748760762210736e+02 3.645654149899499430e+02
1.358333333333333393e+01 8.000000000000001421e+01 7.707828897453266848e+01 3.739462850318982987e+02 3.637642664778632593e+02
1.361111111111111072e+01 7.999999999999998579e+01 7.709374489264115482e+01 3.728493020872783745e+02 3.629895228757196151e+02
1.363888888888888928e+01 8.000000000000001421e+01 7.710872378554401507e+01 3.717817087649909809e+02 3.622348369540175668e+02
1.366666666666666607e+01 7.999999999999998579e+01 7.712321290814287522e+01 3.707461927065738223e+02 3.615000109771720531e+02
1.369444444444444464e+01 8.000000000000001421e+01 7.713725491633637432e+01 3.697409391858407730e+02 3.607922884450538845e+02
1.372222222222222143e+01 7.999999999999998579e+01 7.715084590371279205e+01 3.687633824586893638e+02 3.600959266541977968e+02
1.375000000000000000e+01 8.000000000000001421e+01 7.716400452204558746e+01 3.678149902484030918e+02 3.594292404205499452e+02
1.377777777777777857e+01 7.999999999999998579e+01 7.717674140122862525e+01 3.668950267414414839e+02 3.587743827225237396e+02
1.380555555555555536e+01 8.000000000000001421e+01 7.718907354137158450e+01 3.660011933838179061e+02 3.581437858637172553e+02
1.383333333333333393e+01 7.999999999999998579e+01 7.720100444054369859e+01 3.651340066669803832e+02 3.575291989391000129e+02
1.386111111111111072e+01 8.000000000000001421e+01 7.721255783118472493e+01 3.642931865978258088e+02 3.569330630105362729e+02
1.388888888888888928e+01 7.999999999999998579e+01 7.722373131215022113e+01 3.634769401186406981e+02 3.563571153619902816e+02
1.391666666666666607e+01 8.000000000000001421e+01 7.723455009685571326e+01 3.626851464647255057e+02 3.557930768071989291e+02
1.394444444444444464e+01 7.999999999999998579e+01 7.724501372230257346e+01 3.619176997310278807e+02 3.552534563455143939e+02
1.397222222222222143e+01 8.000000000000001421e+01 7.725514035681844405e+01 3.611731972122778984e+02 3.547221474400760144e+02
1.400000000000000000e+01 7.999999999999998579e+01 7.726493435366080575e+01 3.604512094172537218e+02 3.542137385564876695e+02
1.402777777777777857e+01 8.000000000000001421e+01 7.727441442881685418e+01 3.597516073607060889e+02 3.537162833194697669e+02
1.405555555555555536e+01 7.999999999999998579e+01 7.728357676530525566e+01 3.590732897365773511e+02 3.532360519515776787e+02
1.408333333333333393e+01 8.000000000000001421e+01 7.729244801679148225e+01 3.584157286569874827e+02 3.527709439396027733e+02
1.411111111111111072e+01 7.999999999999998579e+01 7.730102125163162441e+01 3.577787020393982402e+02 3.523174514690211367e+02
1.413888888888888928e+01 8.000000000000001421e+01 7.730931757616355071e+01 3.571613738305461538e+02 3.518828349280735210e+02
1.416666666666666607e+01 7.999999999999998579e+01 7.731733756287879089e+01 3.565631311847386655e+02 3.514553429571496963e+02
1.419444444444444464e+01 8.000000000000001421e+01 7.732509705353609775e+01 3.559837237449404483e+02 3.510479259517702531e+02
1.422222222222222143e+01 7.999999999999998579e+01 7.733259498858971881e+01 3.554224583509073909e+02 3.506473974718526847e+02
1.425000000000000000e+01 8.000000000000001421e+01 7.733985148913360774e+01 3.548787156753571708e+02 3.502633815302120865e+02
1.427777777777777857e+01 7.999999999999998579e+01 7.734686142263917930e+01 3.543522336169974665e+02 3.498898246484981769e+02
1.430555555555555536e+01 8.000000000000001421e+01 7.735364407059469727e+01 3.538424036206421874e+02 3.495273158359620425e+02
1.433333333333333393e+01 7.999999999999998579e+01 7.736019736732214369e+01 3.533486706387569711e+02 3.491791457019214135e+02
1.436111111111111072e+01 8.000000000000001421e+01 7.736653659857147147e+01 3.528707024407489143e+02 3.488374674137193665e+02
1.438888888888888928e+01 7.999999999999998579e+01 7.737266010989674214e+01 3.524080110912203736e+02 3.485122585338107797e+02
1.441666666666666607e+01 8.000000000000001421e+01 7.737858517192177032e+01 3.519600547836032547e+02 3.481917099505845385e+02
1.444444444444444464e+01 7.999999999999998579e+01 7.738430584022376024e+01 3.515264911913739070e+02 3.478863285428986956e+02
1.447222222222222143e+01 8.000000000000001421e+01 7.738984199901534566e+01 3.511069106321348841e+02 3.475874183141015692e+02
1.450000000000000000e+01 7.999999999999998579e+01 7.739518669417695662e+01 3.507007931766380580e+02 3.472994200793435766e+02
1.452777777777777857e+01 8.000000000000001421e+01 7.740035781919188196e+01 3.503078251181573819e+02 3.470215463201578245e+02
1.455555555555555536e+01 7.999999999999998579e+01 7.740535036715695583e+01 3.499276046043693782e+02 3.467498928105285358e+02
1.458333333333333393e+01 8.000000000000001421e+01 7.741018051279557710e+01 3.495596967380104161e+02 3.464912615619347207e+02
1.461111111111111072e+01 7.999999999999998579e+01 7.741484264079808497e+01 3.492037574833573785e+02 3.462360399094808940e+02
1.463888888888888928e+01 8.000000000000001421e+01 7.741935372004476790e+01 3.488594419778357292e+02 3.459940732124986198e+02
1.466666666666666607e+01 7.999999999999998579e+01 7.742370718966532195e+01 3.485263590970133123e+02 3.457558601615994576e+02
1.469444444444444464e+01 8.000000000000001421e+01 7.742791912360092965e+01 3.482041627106671626e+02 3.455281364928197831e+02
1.472222222222222143e+01 7.999999999999998579e+01 7.743198427001260598e+01 3.478925653938838423e+02 3.453069536747810275e+02
1.475000000000000000e+01 8.000000000000001421e+01 7.743591663620334486e+01 3.475911819661634468e+02 3.450920779361264294e+02
1.477777777777777857e+01 7.999999999999998579e+01 7.743971133902591930e+01 3.472997190775557215e+02 3.448868727868533028e+02
1.480555555555555536e+01 8.000000000000001421e+01 7.744338290437541161e+01 3.470178744570103504e+02 3.446845960994381244e+02
1.483333333333333393e+01 7.999999999999998579e+01 7.744692437962825693e+01 3.467453269948410934e+02 3.444934077344142906e+02
1.486111111111111072e+01 8.000000000000001421e+01 7.745035182467957213e+01 3.464817879296301157e+02 3.443042246991450952e+02
1.488888888888888928e+01 7.999999999999998579e+01 7.745365728138702366e+01 3.462269809323437357e+02 3.441248314485864057e+02
1.491666666666666607e+01 8.000000000000001421e+01 7.745685613076176423e+01 3.459806378744221433e+02 3.439491554057073017e+02
1.494444444444444464e+01 7.999999999999998579e+01 7.745994081540804643e+01 3.457424617983796793e+02 3.437799300295022249e+02
1.497222222222222143e+01 8.000000000000001421e+01 7.746292640517901873e+01 3.455122275958848377e+02 3.436173532025233612e+02
1.500000000000000000e+01 7.999999999999998579e+01 7.746580457078890447e+01 3.452896560652613402e+02 3.434577310212796419e+02
1.502777777777777857e+01 8.000000000000001421e+01 7.746859069842005852e+01 3.450745054733673669e+02 3.433068872744501050e+02
1.505555555555555536e+01 7.999999999999998579e+01 7.747127630889558247e+01 3.448665459507154196e+02 3.431571747935674921e+02
1.508333333333333393e+01 8.000000000000001421e+01 7.747387579371586241e+01 3.446655387072082704e+02 3.430161934173323743e+02
1.511111111111111072e+01 7.999999999999998579e+01 7.747638159011968639e+01 3.444712670851521352e+02 3.428769422013539270e+02
1.513888888888888928e+01 8.000000000000001421e+01 7.747880690884964849e+01 3.442834985736449198e+02 3.427441585138702180e+02
1.516666666666666607e+01 7.999999999999998579e+01 7.748114441545436648e+01 3.441020439530857402e+02 3.426154463724522543e+02
1.519444444444444464e+01 8.000000000000001421e+01 7.748340733983535245e+01 3.439266734075774821e+02 3.424899979267256072e+02
1.522222222222222143e+01 7.999999999999998579e+01 7.748558759809094454e+01 3.437572075965468912e+02 3.423710499460848951e+02
1.525000000000000000e+01 8.000000000000001421e+01 7.748769879262434301e+01 3.435934454979274051e+02 3.422529787731718898e+02
1.527777777777777857e+01 7.999999999999998579e+01 7.748973234775752417e+01 3.434351985038748012e+02 3.421423376950058923e+02
1.530555555555555536e+01 8.000000000000001421e+01 7.749170184176148268e+01 3.432822958700077152e+02 3.420321849800921541e+02
1.533333333333333393e+01 7.999999999999998579e+01 7.749359835155847520e+01 3.431345478630564685e+02 3.419282802944408672e+02
1.536111111111111072e+01 8.000000000000001421e+01 7.749543566632975455e+01 3.429918010699456090e+02 3.418264294895096782e+02
1.538888888888888928e+01 7.999999999999998579e+01 7.749720419421215922e+01 3.428538716387183740e+02 3.417282085933578060e+02
1.541666666666666607e+01 8.000000000000001421e+01 7.749891800782496887e+01 3.427206204329769434e+02 3.416343752487680376e+02
1.544444444444444464e+01 7.999999999999998579e+01 7.750056731071664728e+01 3.425918765153344339e+02 3.415416044584201813e+02
1.547222222222222143e+01 8.000000000000001421e+01 7.750216565840207750e+01 3.424674981338583279e+02 3.414547804677176828e+02
1.550000000000000000e+01 7.999999999999998579e+01 7.750370375058177785e+01 3.423473431733306143e+02 3.413678586622721696e+02
1.552777777777777857e+01 8.000000000000001421e+01 7.750519438628566604e+01 3.422312612916860530e+02 3.412866889573201092e+02
1.555555555555555536e+01 7.999999999999998579e+01 7.750662858846956738e+01 3.421191311773839061e+02 3.412061375178579965e+02
1.558333333333333393e+01 8.000000000000001421e+01 7.750801880880803196e+01 3.420108037168878923e+02 3.411294849762527406e+02
1.561111111111111072e+01 7.999999999999998579e+01 7.750935600398040037e+01 3.419061708216648867e+02 3.410554014374499729e+02
1.563888888888888928e+01 8.000000000000001421e+01 7.751065255353354644e+01 3.418050917873326853e+02 3.409827809097845943e+02
1.566666666666666607e+01 7.999999999999998579e+01 7.751189923034790752e+01 3.417074605522007573e+02 3.409145859590260557e+02
1.569444444444444464e+01 8.000000000000001421e+01 7.751310842126548550e+01 3.416131560640542943e+02 3.408461945995380802e+02
1.572222222222222143e+01 7.999999999999998579e+01 7.751427055575553027e+01 3.415220639550935289e+02 3.407828134904930266e+02
1.575000000000000000e+01 8.000000000000001421e+01 7.751539833021604409e+01 3.414340862970986450e+02 3.407191724998632480e+02
1.577777777777777857e+01 7.999999999999998579e+01 7.751648159200013311e+01 3.413491036681348874e+02 3.406595020549005426e+02
1.580555555555555536e+01 8.000000000000001421e+01 7.751753334792756789e+01 3.412670325372038747e+02 3.406009500991999062e+02
1.583333333333333393e+01 7.999999999999998579e+01 7.751854313711989164e+01 3.411877572757006192e+02 3.405443217917192555e+02
1.586111111111111072e+01 8.000000000000001421e+01 7.751952387421482626e+01 3.411111991500077352e+02 3.404906568837736245e+02
1.588888888888888928e+01 7.999999999999998579e+01 7.752046520099503368e+01 3.410372557643993900e+02 3.404370351249224314e+02
1.591666666666666607e+01 8.000000000000001421e+01 7.752137966845707240e+01 3.409658423278364126e+02 3.403875019512808535e+02
1.594444444444444464e+01 7.999999999999998579e+01 7.752225715065607403e+01 3.408968771657133630e+02 3.403373095926158385e+02
1.597222222222222143e+01 8.000000000000001421e+01 7.752310980555368758e+01 3.408302677672593859e+02 3.402909231634204730e+02
1.600000000000000000e+01 7.999999999999998579e+01 7.752392772534115295e+01 3.407659486696186946e+02 3.402446179764618819e+02
1.602777777777777857e+01 8.000000000000001421e+01 7.752472276253149630e+01 3.407038252803641853e+02 3.402006122767282932e+02
1.605555555555555713e+01 7.999999999999998579e+01 7.752548509790885589e+01 3.406438397008557786e+02 3.401582817027194210e+02
1.608333333333333215e+01 8.000000000000001421e+01 7.752622645416926161e+01 3.405859059338450265e+02 3.401164091788616020e+02
1.611111111111111072e+01 7.999999999999998579e+01 7.752693688062103661e+01 3.405299628628056894e+02 3.400776137534713826e+02
1.613888888888888928e+01 8.000000000000001421e+01 7.752762825485872611e+01 3.404759405461996380e+02 3.400381349769292001e+02
1.616666666666666785e+01 7.999999999999998579e+01 7.752829023002544773e+01 3.404237692511206888e+02 3.400020773269874326e+02
1.619444444444444287e+01 8.000000000000001421e+01 7.752893499143176825e+01 3.403733960444844229e+02 3.399654603089244347e+02
1.622222222222222143e+01 7.999999999999998579e+01 7.752955182830373815e+01 3.403247455982349834e+02 3.399313610731567223e+02
1.625000000000000000e+01 8.000000000000001421e+01 7.753015306733657042e+01 3.402777751293529036e+02 3.398978879980128340e+02
1.627777777777777857e+01 7.999999999999998579e+01 7.753072786789655879e+01 3.402324122440909377e+02 3.398653340895450015e+02
1.630555555555555713e+01 8.000000000000001421e+01 7.753128848577598831e+01 3.401886139969291776e+02 3.398348472476118332e+02
1.633333333333333215e+01 7.999999999999998579e+01 7.753182413014793894e+01 3.401463201394111593e+02 3.398039129280007842e+02
1.636111111111111072e+01 8.000000000000001421e+01 7.753234683011515926e+01 3.401054803307927159e+02 3.397758379131430502e+02
1.638888888888888928e+01 7.999999999999998579e+01 7.753284599848910830e+01 3.400660498320876854e+02 3.397469203893350596e+02
1.641666666666666785e+01 8.000000000000001421e+01 7.753333334023461987e+01 3.400279702422487844e+02 3.397205401830481151e+02
1.644444444444444287e+01 7.999999999999998579e+01 7.753379848306897770e+01 3.399912090963933338e+02 3.396940214149644817e+02
1.647222222222222143e+01 8.000000000000001421e+01 7.753425289962426348e+01 3.399557064890882998e+02 3.396688207652412643e+02
1.650000000000000000e+01 7.999999999999998579e+01 7.753468626890563087e+01 3.399214329121321043e+02 3.396447668001724765e+02
1.652777777777777857e+01 8.000000000000001421e+01 7.753511003996187867e+01 3.398883359041233803e+02 3.396206427519959448e+02
1.655555555555555713e+01 7.999999999999998579e+01 7.753551374037797927e+01 3.398563806666626874e+02 3.395987101370217260e+02
1.658333333333333215e+01 8.000000000000001421e+01 7.753590897629803180e+01 3.398255281273060859e+02 3.395759354407962292e+02
1.661111111111111072e+01 7.999999999999998579e+01 7.753628500306452054e+01 3.397957349246091212e+02 3.395555270509710226e+02
1.663888888888888928e+01 8.000000000000001421e+01 7.753665363420014955e+01 3.397669749613878025e+02 3.395345005548696236e+02
1.666666666666666785e+01 7.999999999999998579e+01 7.753700388251569109e+01 3.397391997538081796e+02 3.395150651376379187e+02
1.669444444444444287e+01 8.000000000000001421e+01 7.753734767799571159e+01 3.397123891694532745e+02 3.394960084260807207e+02
1.672222222222222143e+01 7.999999999999998579e+01 7.753767393400904950e+01 3.396864978703285374e+02 3.394772987546595004e+02
1.675000000000000000e+01 8.000000000000001421e+01 7.753799453789530105e+01 3.396615031841026848e+02 3.394600795782487808e+02
1.677777777777777857e+01 7.999999999999998579e+01 7.753799458227815933e+01 3.396374221816545855e+02 3.394333457351791594e+02
1.680555555555555713e+01 8.000000000000001421e+01 7.753844824397921798e+01 3.396144716096525258e+02 3.394249941738927419e+02
1.683333333333333215e+01 7.999999999999998579e+01 7.753886080082925503e+01 3.395933202751889439e+02 3.394103082996285821e+02
1.686111111111111072e+01 8.000000000000001421e+01 7.753886083258336726e+01 3.395749784706167134e+02 3.393892785212602234e+02
1.688888888888888928e+01 7.999999999999998579e+01 7.753921780858610191e+01 3.395594279451379975e+02 3.393776197714274190e+02
1.691666666666666785e+01 8.000000000000001421e+01 7.753964128490012797e+01 3.395440900225923997e+02 3.393643745189804122e+02
1.694444444444444287e+01 7.999999999999998579e+01 7.753964130902814134e+01 3.395255110866286259e+02 3.393511538651792421e+02
1.697222222222222143e+01 8.000000000000001421e+01 7.753964135388616796e+01 3.395039812518875806e+02 3.393231662309569288e+02
1.700000000000000000e+01 7.999999999999998579e+01 7.754019199894348446e+01 3.394845423201260814e+02 3.393284542258157330e+02
1.702777777777777857e+01 8.000000000000001421e+01 7.754019203758176104e+01 3.394703528320927717e+02 3.393081030346722855e+02
1.705555555555555713e+01 7.999999999999998579e+01 7.754019207794098634e+01 3.394586209645713666e+02 3.392927273399195087e+02
1.708333333333333215e+01 8.000000000000001421e+01 7.754073631503590036e+01 3.394466188426256394e+02 3.392932952015498245e+02
1.711111111111111072e+01 7.999999999999998579e+01 7.754073635347961613e+01 3.394359275238726354e+02 3.392741831771571697e+02
1.713888888888888928e+01 8.000000000000001421e+01 7.754073638812758418e+01 3.394261481167487773e+02 3.392667443015874369e+02
1.716666666666666785e+01 7.999999999999998579e+01 7.754124661696781118e+01 3.394130323035022911e+02 3.392537742249408552e+02
1.719444444444444287e+01 8.000000000000001421e+01 7.754124662920419553e+01 3.393978410846078191e+02 3.392542479966432438e+02
1.722222222222222143e+01 7.999999999999998579e+01 7.754124665762465440e+01 3.393862401009686209e+02 3.392328317248261556e+02
1.725000000000000000e+01 8.000000000000001421e+01 7.754173344616013708e+01 3.393765388569814263e+02 3.392356686285625074e+02
1.727777777777777857e+01 7.999999999999998579e+01 7.754173347733369326e+01 3.393633988646864168e+02 3.392283080055133269e+02
1.730555555555555713e+01 8.000000000000001421e+01 7.754173350102665552e+01 3.393497846423728106e+02 3.392112891921631785e+02
1.733333333333333215e+01 7.999999999999998579e+01 7.754218256809522813e+01 3.393398999833124776e+02 3.392161305549419694e+02
1.736111111111111072e+01 8.000000000000001421e+01 7.754218259485210751e+01 3.393295265216069652e+02 3.392016829648864018e+02
1.738888888888888928e+01 7.999999999999998579e+01 7.754218261476404450e+01 3.393166200747789958e+02 3.391973418978544146e+02
1.741666666666666785e+01 8.000000000000001421e+01 7.754260017533550808e+01 3.393059032553514953e+02 3.391880936338694141e+02
1.744444444444444287e+01 7.999999999999998579e+01 7.754260018236192309e+01 3.392970953154754170e+02 3.391891499064267350e+02
1.747222222222222143e+01 8.000000000000001421e+01 7.754260020079030369e+01 3.392861671455383430e+02 3.391730816776315010e+02
1.750000000000000000e+01 7.999999999999998579e+01 7.754297138583292792e+01 3.392753819091608420e+02 3.391715287246075832e+02
1.752777777777777857e+01 8.000000000000001421e+01 7.754297139219222856e+01 3.392668988242318164e+02 3.391699956147530770e+02
1.755555555555555713e+01 7.999999999999998579e+01 7.754297140945867284e+01 3.392575076981358961e+02 3.391526507570696367e+02
1.758333333333333215e+01 8.000000000000001421e+01 7.754331329678184659e+01 3.392475505455358302e+02 3.391585648176093741e+02
1.761111111111111072e+01 7.999999999999998579e+01 7.754331331271536953e+01 3.392397061342998086e+02 3.391461281879307421e+02
1.763888888888888928e+01 8.000000000000001421e+01 7.754331332976958890e+01 3.392319332173563566e+02 3.391425753433996420e+02
1.766666666666666785e+01 7.999999999999998579e+01 7.754331337373952238e+01 3.392231341296773621e+02 3.391270945474290670e+02
1.769444444444444287e+01 8.000000000000001421e+01 7.754331338648792382e+01 3.392158910319602114e+02 3.391281713328899059e+02
1.772222222222222143e+01 7.999999999999998579e+01 7.754331343300850676e+01 3.392103424616383336e+02 3.391184504294300837e+02
1.775000000000000000e+01 8.000000000000001421e+01 7.754369992243741194e+01 3.392066849412512966e+02 3.391206116244549662e+02
1.777777777777777857e+01 7.999999999999998579e+01 7.754369992924918620e+01 3.392076001328741768e+02 3.391203501051963372e+02
1.780555555555555713e+01 8.000000000000001421e+01 7.754369995099172286e+01 3.392104073047029260e+02 3.391036324364150119e+02
1.783333333333333215e+01 7.999999999999998579e+01 7.754369999056083884e+01 3.392078429555389221e+02 3.391062670619974142e+02
1.786111111111111072e+01 8.000000000000001421e+01 7.754370003069320205e+01 3.391976983415112272e+02 3.390931213806565552e+02
1.788888888888888928e+01 7.999999999999998579e+01 7.754370007531198894e+01 3.391851037190365901e+02 3.390977130838189169e+02
1.791666666666666785e+01 8.000000000000001421e+01 7.754404776106224517e+01 3.391782530257116264e+02 3.390949703674322677e+02
1.794444444444444287e+01 7.999999999999998579e+01 7.754404778361718797e+01 3.391807444489999739e+02 3.390976099645831141e+02
1.797222222222222143e+01 8.000000000000001421e+01 7.754404780340752268e+01 3.391852284127126040e+02 3.390901270655681401e+02
1.800000000000000000e+01 7.999999999999998579e+01 7.754404783704215731e+01 3.391817546287366554e+02 3.390867833632153747e+02
1.802777777777777857e+01 8.000000000000001421e+01 7.754404785015931623e+01 3.391708931356965877e+02 3.391290546068107119e+02
1.805555555555555713e+01 7.999999999999998579e+01 7.754306820265314570e+01 3.391599845213862636e+02 3.393648238507756787e+02
1.808333333333333215e+01 8.000000000000001421e+01 7.753825124759396203e+01 3.391542786557841964e+02 3.403776651680905161e+02
1.811111111111111072e+01 7.999999999999998579e+01 7.752415413122496091e+01 3.391566190360010751e+02 3.431348956669676227e+02
1.813888888888888928e+01 8.000000000000001421e+01 7.749609157515638458e+01 3.391733553440055857e+02 3.482018399701329372e+02
1.816666666666666785e+01 7.999999999999998579e+01 7.745754193304719593e+01 3.392381154945568937e+02 3.542049510282649294e+02
1.819444444444444287e+01 8.000000000000001421e+01 7.742105858508973881e+01 3.394575043530538778e+02 3.582965699167417597e+02
1.822222222222222143e+01 7.999999999999998579e+01 7.739514434422576983e+01 3.400409407760123486e+02 3.593850153226390489e+02
1.825000000000000000e+01 8.000000000000001421e+01 7.737322998026060361e+01 3.412544320930409185e+02 3.597961723065895399e+02
1.827777777777777857e+01 7.999999999999998579e+01 7.734517457645046079e+01 3.432552073959407153e+02 3.618471199476426250e+02
1.830555555555555713e+01 8.000000000000001421e+01 7.731414529088077359e+01 3.458644411266114957e+02 3.643214273742019600e+02
1.833333333333333215e+01 7.999999999999998579e+01 7.728844451296858153e+01 3.485229305009600012e+02 3.653539306376575269e+02
1.836111111111111072e+01 8.000000000000001421e+01 7.726532465225140811e+01 3.506521918683456533e+02 3.659619085308279978e+02
1.838888888888888928e+01 7.999999999999998579e+01 7.723909961522022627e+01 3.521838098783447322e+02 3.675585541578304856e+02
1.841666666666666785e+01 8.000000000000001421e+01 7.721344316244125139e+01 3.536157359913532332e+02 3.691510215107851991e+02
1.844444444444444287e+01 7.999999999999998579e+01 7.719170160759991006e+01 3.553848831218065243e+02 3.699936517051418150e+02
1.847222222222222143e+01 8.000000000000001421e+01 7.717000759895694273e+01 3.573167325999652348e+02 3.710954424318731526e+02
1.850000000000000000e+01 7.999999999999998579e+01 7.714735126745074467e+01 3.589553352446285430e+02 3.725709669498137373e+02
1.852777777777777857e+01 8.000000000000001421e+01 7.712674028206770060e+01 3.602840421985677608e+02 3.735939853926708452e+02
1.855555555555555713e+01 7.999999999999998579e+01 7.710716180281694676e+01 3.616813291029079664e+02 3.744168384422533222e+02
1.858333333333333215e+01 8.000000000000001421e+01 7.708691285591611120e+01 3.632385917079376441e+02 3.755638779583807718e+02
1.861111111111111072e+01 7.999999999999998579e+01 7.706776175183360067e+01 3.646639293056122142e+02 3.766069058204106454e+02
1.863888888888888928e+01 8.000000000000001421e+01 7.704993789010556782e+01 3.658720035014260930e+02 3.774272440677737563e+02
1.866666666666666785e+01 7.999999999999998579e+01 7.703194720503539372e+01 3.671018252518404665e+02 3.783908294736847324e+02
1.869444444444444287e+01 8.000000000000001421e+01 7.701440956699583751e+01 3.684127321364269960e+02 3.793316824424819060e+02
1.872222222222222143e+01 7.999999999999998579e+01 7.699790814353556812e+01 3.696128647668690519e+02 3.801020861288611172e+02
1.875000000000000000e+01 8.000000000000001421e+01 7.698166166462610249e+01 3.706875105454245158e+02 3.809226194700312931e+02
1.877777777777777857e+01 7.999999999999998579e+01 7.696579342334486284e+01 3.717948825676848514e+02 3.817848641817889188e+02
1.880555555555555713e+01 8.000000000000001421e+01 7.695067380392775647e+01 3.729145689831900654e+02 3.825106166772104643e+02
1.883333333333333215e+01 7.999999999999998579e+01 7.693587711981486166e+01 3.739304869963688134e+02 3.832269797779630949e+02
1.886111111111111072e+01 8.000000000000001421e+01 7.692143275948630787e+01 3.748950169638193870e+02 3.839855684512538687e+02
1.888888888888888928e+01 7.999999999999998579e+01 7.690760186113013219e+01 3.758847312045001559e+02 3.846673664771372501e+02
1.891666666666666785e+01 8.000000000000001421e+01 7.689414168914913716e+01 3.768350333683629856e+02 3.853216350643369879e+02
1.894444444444444287e+01 7.999999999999998579e+01 7.688098762556201393e+01 3.777130936196568882e+02 3.859835140506961579e+02
1.897222222222222143e+01 8.000000000000001421e+01 7.686831918151824539e+01 3.785846343939238636e+02 3.866119002664073037e+02
1.900000000000000000e+01 7.999999999999998579e+01 7.685604587600002446e+01 3.794502303791272766e+02 3.872053736268778152e+02
1.902777777777777857e+01 8.000000000000001421e+01 7.684407579254002485e+01 3.802613257102374860e+02 3.878037985017565461e+02
1.905555555555555713e+01 7.999999999999998579e+01 7.683248397180621225e+01 3.810419424941538296e+02 3.883713153146936747e+02
1.908333333333333215e+01 8.000000000000001421e+01 7.682126345756755370e+01 3.818201138004964719e+02 3.889109034232546378e+02
1.911111111111111072e+01 7.999999999999998579e+01 7.681035385225790435e+01 3.825657338214186893e+02 3.894533672457217790e+02
1.913888888888888928e+01 8.000000000000001421e+01 7.679976511521655880e+01 3.832745865863342942e+02 3.899662575764189683e+02
1.916666666666666785e+01 7.999999999999998579e+01 7.678950181538401409e+01 3.839740041424001333e+02 3.904616016012416253e+02
1.919444444444444287e+01 8.000000000000001421e+01 7.677953664548752499e+01 3.846545604474760012e+02 3.909463166645832644e+02
1.922222222222222143e+01 7.999999999999998579e+01 7.676986360759892136e+01 3.853022812019794969e+02 3.914184157165985880e+02
1.925000000000000000e+01 8.000000000000001421e+01 7.676048218695193270e+01 3.859338734572370413e+02 3.918663877751689029e+02
1.927777777777777857e+01 7.999999999999998579e+01 7.675136843034707113e+01 3.865521932191671794e+02 3.923064646410322780e+02
1.930555555555555713e+01 8.000000000000001421e+01 7.674252586540170284e+01 3.871445896775212532e+02 3.927362097440642970e+02
1.933333333333333215e+01 7.999999999999998579e+01 7.673394840481405765e+01 3.877178587290914038e+02 3.931433421333750857e+02
1.936111111111111072e+01 8.000000000000001421e+01 7.672561309329117307e+01 3.882790719947806224e+02 3.935460364389293204e+02
1.938888888888888928e+01 7.999999999999998579e+01 7.671752293161654279e+01 3.888202515277370708e+02 3.939322060221500692e+02
1.941666666666666785e+01 8.000000000000001421e+01 7.670967792568859522e+01 3.893423301199632647e+02 3.943086034050629678e+02
1.944444444444444287e+01 7.999999999999998579e+01 7.670205216886064647e+01 3.898521370583104044e+02 3.946710688595861143e+02
1.947222222222222143e+01 8.000000000000001421e+01 7.669464879453693129e+01 3.903460030704323458e+02 3.950249751903661490e+02
1.950000000000000000e+01 7.999999999999998579e+01 7.668746912694724926e+01 3.908223784950066602e+02 3.953672176018838513e+02
1.952777777777777857e+01 8.000000000000001421e+01 7.668049107740108639e+01 3.912861744880022457e+02 3.956972030031732857e+02
1.955555555555555713e+01 7.999999999999998579e+01 7.667371443742126758e+01 3.917366060337478189e+02 3.960214653558128362e+02
1.958333333333333215e+01 8.000000000000001421e+01 7.666714106099628623e+01 3.921716348272786377e+02 3.963304793788847178e+02
1.961111111111111072e+01 7.999999999999998579e+01 7.666075302076352216e+01 3.925942642188050513e+02 3.966353464932021780e+02
1.963888888888888928e+01 8.000000000000001421e+01 7.665454971613414159e+01 3.930050777463099507e+02 3.969271531916861022e+02
1.966666666666666785e+01 7.999999999999998579e+01 7.664852843311010133e+01 3.934024672060368744e+02 3.972124274731195896e+02
1.969444444444444287e+01 8.000000000000001421e+01 7.664267974745358458e+01 3.937880814022267373e+02 3.974884343041218813e+02
1.972222222222222143e+01 7.999999999999998579e+01 7.663699851164615495e+01 3.941629138721488630e+02 3.977555808356750617e+02
1.975000000000000000e+01 8.000000000000001421e+01 7.663148330613367420e+01 3.945260056767207857e+02 3.980166924069666265e+02
1.977777777777777857e+01 7.999999999999998579e+01 7.662612516480065494e+01 3.948781447909246936e+02 3.982667461522992767e+02
1.980555555555555713e+01 8.000000000000001421e+01 7.662092231065390990e+01 3.952203625074297406e+02 3.985135958171203470e+02
1.983333333333333215e+01 7.999999999999998579e+01 7.661586833672610908e+01 3.955521808160413570e+02 3.987487923962928562e+02
1.986111111111111072e+01 8.000000000000001421e+01 7.661095965714783063e+01 3.958739668397983564e+02 3.989804771688632172e+02
1.988888888888888928e+01 7.999999999999998579e+01 7.660619241362481091e+01 3.961865975153394857e+02 3.992033177619140929e+02
1.991666666666666785e+01 8.000000000000001421e+01 7.660156116244854729e+01 3.964899065235471767e+02 3.994200098732732727e+02
1.994444444444444287e+01 7.999999999999998579e+01 7.659706261339051991e+01 3.967841128797906549e+02 3.996312456540683229e+02
1.997222222222222143e+01 8.000000000000001421e+01 7.659269398015763386e+01 3.970698597542034918e+02 3.998341823243777640e+02
2.000000000000000000e+01 7.999999999999998579e+01 7.658844900424573154e+01 3.973472130264551652e+02 4.000341693875849387e+02
2.002777777777777857e+01 8.000000000000001421e+01 7.658432602797579136e+01 3.976162986591157846e+02 4.002247096759762712e+02
2.005555555555555713e+01 7.999999999999998579e+01 7.658032102889025339e+01 3.978776137842788785e+02 4.004131891536570151e+02
2.008333333333333215e+01 8.000000000000001421e+01 7.657643033488520246e+01 3.981313167705781666e+02 4.005933608532585026e+02
2.011111111111111072e+01 7.999999999999998579e+01 7.657265008545388696e+01 3.983775029686698872e+02 4.007698511579682759e+02
2.013888888888888928e+01 8.000000000000001421e+01 7.656897893371666441e+01 3.986165832306679135e+02 4.009409588538608773e+02
2.016666666666666785e+01 7.999999999999998579e+01 7.656541098667000256e+01 3.988487200306799991e+02 4.011060551180407288e+02
2.019444444444444287e+01 8.000000000000001421e+01 7.656194578938804796e+01 3.990740428978088516e+02 4.012683898382176153e+02
2.022222222222222143e+01 7.999999999999998579e+01 7.655857872359939620e+01 3.992928442136922058e+02 4.014232424344027095e+02
2.025000000000000000e+01 8.000000000000001421e+01 7.655530770431276721e+01 3.995053223121490191e+02 4.015766650879644999e+02
2.027777777777777857e+01 7.999999999999998579e+01 7.655212955026975408e+01 3.997116019645259826e+02 4.017227499527334089e+02
2.030555555555555713e+01 8.000000000000001421e+01 7.654904205366457859e+01 3.999119120938021297e+02 4.018668193535312980e+02
2.033333333333333215e+01 7.999999999999998579e+01 7.654604184674492728e+01 4.001064615835691143e+02 4.020055110205406095e+02
2.036111111111111072e+01 8.000000000000001421e+01 7.654312735284914027e+01 4.002953476213506860e+02 4.021402406883310618e+02
2.038888888888888928e+01 7.999999999999998579e+01 7.654029518283562084e+01 4.004787908850864255e+02 4.022721239702154321e+02
2.041666666666666785e+01 8.000000000000001421e+01 7.653754372101654724e+01 4.006569579794488618e+02 4.023982699918799426e+02
2.044444444444444287e+01 7.999999999999998579e+01 7.653486997542651693e+01 4.008299743464243647e+02 4.025232606649719287e+02
2.047222222222222143e+01 8.000000000000001421e+01 7.653227246083670821e+01 4.009980076371602991e+02 4.026420107857945823e+02
2.050000000000000000e+01 7.999999999999998579e+01 7.652974796207092822e+01 4.011612156653278021e+02 4.027597183583368974e+02
2.052777777777777857e+01 8.000000000000001421e+01 7.652729579707167318e+01 4.013197305154349692e+02 4.028722920848136368e+02
2.055555555555555713e+01 7.999999999999998579e+01 7.652491215538087488e+01 4.014736775988175168e+02 4.029824950180864676e+02
2.058333333333333215e+01 8.000000000000001421e+01 7.652259688259738368e+01 4.016232259914168026e+02 4.030896499592462305e+02
2.061111111111111072e+01 7.999999999999998579e+01 7.652034636787684008e+01 4.017684738164706459e+02 4.031926878797688687e+02
2.063888888888888928e+01 8.000000000000001421e+01 7.651816011684260843e+01 4.019095577024269801e+02 4.032945386169320727e+02
2.066666666666666785e+01 7.999999999999998579e+01 7.651603519446857149e+01 4.020466068817443670e+02 4.033912791385661762e+02
2.069444444444444287e+01 8.000000000000001421e+01 7.651397082877444689e+01 4.021797295316602003e+02 4.034875064445271846e+02
2.072222222222222143e+01 7.999999999999998579e+01 7.651196429327990245e+01 4.023090470022180511e+02 4.035790144450502339e+02
2.075000000000000000e+01 8.000000000000001421e+01 7.651001491695937773e+01 4.024346645111359635e+02 4.036692804873335945e+02
2.077777777777777857e+01 7.999999999999998579e+01 7.650812021333484836e+01 4.025567025338858684e+02 4.037563753773234225e+02
2.080555555555555713e+01 8.000000000000001421e+01 7.650627931402547688e+01 4.026752458522760776e+02 4.038407301831642826e+02
2.083333333333333215e+01 7.999999999999998579e+01 7.650449005915498901e+01 4.027904154121008560e+02 4.039236999410137514e+02
2.086111111111111072e+01 8.000000000000001421e+01 7.650275169312307355e+01 4.029022990923874659e+02 4.040026991292857019e+02
2.088888888888888928e+01 7.999999999999998579e+01 7.650106185900854427e+01 4.030109922830309301e+02 4.040813597738338103e+02
2.091666666666666785e+01 8.000000000000001421e+01 7.649942030502126045e+01 4.031165943674363348e+02 4.041558663423014650e+02
2.094444444444444287e+01 7.999999999999998579e+01 7.649782433641087209e+01 4.032191851366524133e+02 4.042298628052097911e+02
2.097222222222222143e+01 8.000000000000001421e+01 7.649627407696598880e+01 4.033188633010955186e+02 4.043006841542025427e+02
2.100000000000000000e+01 7.999999999999998579e+01 7.649476678496925786e+01 4.034156997459606941e+02 4.043698696088958968e+02
2.102777777777777857e+01 8.000000000000001421e+01 7.649330266774271081e+01 4.035097911107592950e+02 4.044374319188886489e+02
2.105555555555555713e+01 7.999999999999998579e+01 7.649187911384437655e+01 4.036012039004839949e+02 4.045020897059765161e+02
2.108333333333333215e+01 8.000000000000001421e+01 7.649049628603452788e+01 4.036900233236858071e+02 4.045663565518306655e+02
2.111111111111111072e+01 7.999999999999998579e+01 7.648915180253524682e+01 4.037763236631959103e+02 4.046271350935983833e+02
2.113888888888888928e+01 8.000000000000001421e+01 7.648784570433670638e+01 4.038601713447189923e+02 4.046878018428976702e+02
2.116666666666666785e+01 7.999999999999998579e+01 7.648657590716958055e+01 4.039416469014345807e+02 4.047454360924698449e+02
2.119444444444444287e+01 8.000000000000001421e+01 7.648534223673649990e+01 4.040208065036925973e+02 4.048022517758570871e+02
2.122222222222222143e+01 7.999999999999998579e+01 7.648414289912012975e+01 4.040977298194681566e+02 4.048572456194088431e+02
2.125000000000000000e+01 8.000000000000001421e+01 7.648297768575581301e+01 4.041724684617136631e+02 4.049102785573130632e+02
2.127777777777777857e+01 7.999999999999998579e+01 7.648184480351220316e+01 4.042450946402133241e+02 4.049627395895699351e+02
2.130555555555555713e+01 8.000000000000001421e+01 7.648074426829023764e+01 4.043156640498335719e+02 4.050124237287417372e+02
2.133333333333333215e+01 7.999999999999998579e+01 7.647967412279615473e+01 4.043842352519756105e+02 4.050621389227018199e+02
2.136111111111111072e+01 8.000000000000001421e+01 7.647863466148768907e+01 4.044508713253340488e+02 4.051090956543811217e+02
2.138888888888888928e+01 7.999999999999998579e+01 7.647762377729155503e+01 4.045156179144964312e+02 4.051557828944397102e+02
2.141666666666666785e+01 8.000000000000001421e+01 7.647664195850742885e+01 4.045785406460984746e+02 4.052005398581241593e+02
2.144444444444444287e+01 7.999999999999998579e+01 7.647568704932737660e+01 4.046396795627096026e+02 4.052441153065039998e+02
2.147222222222222143e+01 8.000000000000001421e+01 7.647475963408356847e+01 4.046990961818125925e+02 4.052868956721129052e+02
2.150000000000000000e+01 7.999999999999998579e+01 7.647385762066576831e+01 4.047568321229545631e+02 4.053276004536863866e+02
2.152777777777777857e+01 8.000000000000001421e+01 7.647298153627599504e+01 4.048129384273671008e+02 4.053683016587740440e+02
2.155555555555555713e+01 7.999999999999998579e+01 7.647212950896643235e+01 4.048674634176851441e+02 4.054066197677156538e+02
2.158333333333333215e+01 8.000000000000001421e+01 7.647130190212592993e+01 4.049204462241226565e+02 4.054449828909300777e+02
2.161111111111111072e+01 7.999999999999998579e+01 7.647049707100137539e+01 4.049719398426475436e+02 4.054814175422746985e+02
2.163888888888888928e+01 8.000000000000001421e+01 7.646971525899293454e+01 4.050219757526355693e+02 4.055172684473931213e+02
2.166666666666666785e+01 7.999999999999998579e+01 7.646895495552759314e+01 4.050706061382888947e+02 4.055521205556094060e+02
2.169444444444444287e+01 8.000000000000001421e+01 7.646821643588323525e+01 4.051178620113262241e+02 4.055855412514738418e+02
2.172222222222222143e+01 7.999999999999998579e+01 7.646749816628985741e+01 4.051637880685141226e+02 4.056188188102680670e+02
2.175000000000000000e+01 8.000000000000001421e+01 7.646680055839306078e+01 4.052084205674398163e+02 4.056501488879141561e+02
2.177777777777777857e+01 7.999999999999998579e+01 7.646612196445896359e+01 4.052517938697575914e+02 4.056816507845599062e+02
2.180555555555555713e+01 8.000000000000001421e+01 7.646546300041418931e+01 4.052939498146063784e+02 4.057113332782164434e+02
2.183333333333333215e+01 7.999999999999998579e+01 7.646482189357054438e+01 4.053349140012444423e+02 4.057408487038411522e+02
2.186111111111111072e+01 8.000000000000001421e+01 7.646419940718054420e+01 4.053747299703812246e+02 4.057692224980052060e+02
2.188888888888888928e+01 7.999999999999998579e+01 7.646359373045653740e+01 4.054134211005120960e+02 4.057967153097712867e+02
2.191666666666666785e+01 8.000000000000001421e+01 7.646300566995901704e+01 4.054510266778233927e+02 4.058238819016279990e+02
2.194444444444444287e+01 7.999999999999998579e+01 7.646243348749912627e+01 4.054875731673720338e+02 4.058495557533908595e+02
2.197222222222222143e+01 8.000000000000001421e+01 7.646187791553977320e+01 4.055230909869347897e+02 4.058753917586745388e+02
2.200000000000000000e+01 7.999999999999998579e+01 7.646133738389445966e+01 4.055576124321458451e+02 4.058996053051703257e+02
2.202777777777777857e+01 8.000000000000001421e+01 7.646081250142377428e+01 4.055911595805185357e+02 4.059239044805152048e+02
2.205555555555555713e+01 7.999999999999998579e+01 7.646030185460264761e+01 4.056237681337982508e+02 4.059469983632114349e+02
2.208333333333333215e+01 8.000000000000001421e+01 7.645980598358113411e+01 4.056554558242615371e+02 4.059696484627988298e+02
2.211111111111111072e+01 7.999999999999998579e+01 7.645932354281525534e+01 4.056862566565935140e+02 4.059917934107831456e+02
2.213888888888888928e+01 8.000000000000001421e+01 7.645885509639522581e+01 4.057161897883760275e+02 4.060128812861657366e+02
2.216666666666666785e+01 7.999999999999998579e+01 7.645839926953509291e+01 4.057452826225652984e+02 4.060340347287439613e+02
2.219444444444444287e+01 8.000000000000001421e+01 7.645795675386837331e+01 4.057735592222272771e+02 4.060538243238071345e+02
2.222222222222222143e+01 7.999999999999998579e+01 7.645752606664741791e+01 4.058010391235995371e+02 4.060738145497128926e+02
2.225000000000000000e+01 8.000000000000001421e+01 7.645752600669166554e+01 4.058276959242610928e+02 4.061046081065609883e+02
2.227777777777777857e+01 7.999999999999998579e+01 7.645691335149776080e+01 4.058532845138662424e+02 4.061129328050862455e+02
2.230555555555555713e+01 8.000000000000001421e+01 7.645635432256690933e+01 4.058771149756852310e+02 4.061287589037913790e+02
2.233333333333333215e+01 7.999999999999998579e+01 7.645635427773424908e+01 4.058981059223788179e+02 4.061547484775419434e+02
2.236111111111111072e+01 8.000000000000001421e+01 7.645584524735096466e+01 4.059162311829310852e+02 4.061662032755292557e+02
2.238888888888888928e+01 7.999999999999998579e+01 7.645527430128703372e+01 4.059339687715271907e+02 4.061817946840155855e+02
2.241666666666666785e+01 8.000000000000001421e+01 7.645527426409753957e+01 4.059546951617570585e+02 4.061984430474299188e+02
2.244444444444444287e+01 7.999999999999998579e+01 7.645482449141924519e+01 4.059783050884398676e+02 4.062193506765199231e+02
2.247222222222222143e+01 8.000000000000001421e+01 7.645427479299596030e+01 4.060004562349314483e+02 4.062225369046242918e+02
2.250000000000000000e+01 7.999999999999998579e+01 7.645427476197220074e+01 4.060189438357053859e+02 4.062452746198522959e+02
2.252777777777777857e+01 8.000000000000001421e+01 7.645427470325032004e+01 4.060371443762548438e+02 4.062700585221257938e+02
2.255555555555555713e+01 7.999999999999998579e+01 7.645356081928773051e+01 4.060573951517765749e+02 4.062652735120593093e+02
2.258333333333333215e+01 8.000000000000001421e+01 7.645356077006991313e+01 4.060759786949758450e+02 4.062887444918903839e+02
2.261111111111111072e+01 7.999999999999998579e+01 7.645356071382299490e+01 4.060895330138868076e+02 4.063051326241180163e+02
2.263888888888888928e+01 8.000000000000001421e+01 7.645285927808316728e+01 4.061005467880005995e+02 4.063079685689883718e+02
2.266666666666666785e+01 7.999999999999998579e+01 7.645285922501246034e+01 4.061120940333346994e+02 4.063241860638937055e+02
2.269444444444444287e+01 8.000000000000001421e+01 7.645285917436000034e+01 4.061243825873765445e+02 4.063392970063611642e+02
2.272222222222222143e+01 7.999999999999998579e+01 7.645217942260326538e+01 4.061378979517332368e+02 4.063455266294480452e+02
2.275000000000000000e+01 8.000000000000001421e+01 7.645217937053615742e+01 4.061523768243957875e+02 4.063525657700935199e+02
2.277777777777777857e+01 7.999999999999998579e+01 7.645217932642272274e+01 4.061652511528623677e+02 4.063743874770339062e+02
2.280555555555555713e+01 8.000000000000001421e+01 7.645152563306487536e+01 4.061768213559853393e+02 4.063708262808963809e+02
2.283333333333333215e+01 7.999999999999998579e+01 7.645152558483091809e+01 4.061902648423354663e+02 4.063826966437646888e+02
2.286111111111111072e+01 8.000000000000001421e+01 7.645152554674007206e+01 4.062043876530905209e+02 4.063982428657539003e+02
2.288888888888888928e+01 7.999999999999998579e+01 7.645090056388544042e+01 4.062162828366795111e+02 4.063972548197351102e+02
2.291666666666666785e+01 8.000000000000001421e+01 7.645090052136617942e+01 4.062281100202191624e+02 4.064086279951154097e+02
2.294444444444444287e+01 7.999999999999998579e+01 7.645090048796831184e+01 4.062415578287885296e+02 4.064198318991586802e+02
2.297222222222222143e+01 8.000000000000001421e+01 7.645031312632484344e+01 4.062538410338406720e+02 4.064244753376316339e+02
2.300000000000000000e+01 7.999999999999998579e+01 7.645031308913098655e+01 4.062648445202272569e+02 4.064277698488061787e+02
2.302777777777777857e+01 8.000000000000001421e+01 7.645031305893208184e+01 4.062771012061799638e+02 4.064456435198239319e+02
2.305555555555555713e+01 7.999999999999998579e+01 7.644976575656043849e+01 4.062892453182549275e+02 4.064441338165809157e+02
2.308333333333333215e+01 8.000000000000001421e+01 7.644976572392991443e+01 4.062998176126140493e+02 4.064510478721715572e+02
2.311111111111111072e+01 7.999999999999998579e+01 7.644976569574509995e+01 4.063108035174495285e+02 4.064664525202745722e+02
2.313888888888888928e+01 8.000000000000001421e+01 7.644925965381250421e+01 4.063221624732281612e+02 4.064639680977534795e+02
2.316666666666666785e+01 7.999999999999998579e+01 7.644925962452094836e+01 4.063322904674326423e+02 4.064740415694095077e+02
2.319444444444444287e+01 8.000000000000001421e+01 7.644925959764489676e+01 4.063423007399185849e+02 4.064833304338313269e+02
2.322222222222222143e+01 7.999999999999998579e+01 7.644879307398694834e+01 4.063527291881222254e+02 4.064870608354623300e+02
2.325000000000000000e+01 8.000000000000001421e+01 7.644879304703661660e+01 4.063622389863303397e+02 4.064906945087679446e+02
2.327777777777777857e+01 7.999999999999998579e+01 7.644879302108179786e+01 4.063713927125931491e+02 4.065042357021227417e+02
2.330555555555555713e+01 8.000000000000001421e+01 7.644879295961101207e+01 4.063808493513914755e+02 4.065170321493578740e+02
2.333333333333333215e+01 7.999999999999998579e+01 7.644879294096325850e+01 4.063892928545750465e+02 4.065167932139553386e+02
2.336111111111111072e+01 8.000000000000001421e+01 7.644834776236743323e+01 4.063961074735498755e+02 4.065182659874756155e+02
2.338888888888888928e+01 7.999999999999998579e+01 7.644834771627260750e+01 4.064006045393339832e+02 4.065275411283665790e+02
2.341666666666666785e+01 8.000000000000001421e+01 7.644834768665813840e+01 4.064017504554142874e+02 4.065319641764075413e+02
2.344444444444444287e+01 7.999999999999998579e+01 7.644834762706685183e+01 4.064025622663921808e+02 4.065464516550859457e+02
2.347222222222222143e+01 8.000000000000001421e+01 7.644834760503600535e+01 4.064083322112951464e+02 4.065479998841533416e+02
2.350000000000000000e+01 7.999999999999998579e+01 7.644834754672837107e+01 4.064185778012026162e+02 4.065547127723593803e+02
2.352777777777777857e+01 8.000000000000001421e+01 7.644780781335109054e+01 4.064259459592824442e+02 4.065482919349123563e+02
2.355555555555555713e+01 7.999999999999998579e+01 7.644780777826578344e+01 4.064251688618730327e+02 4.065524288374738262e+02
2.358333333333333215e+01 8.000000000000001421e+01 7.644780775483863522e+01 4.064213416124325136e+02 4.065631520955967062e+02
2.361111111111111072e+01 7.999999999999998579e+01 7.644780769543854149e+01 4.064250080239053773e+02 4.065662417774616415e+02
2.363888888888888928e+01 8.000000000000001421e+01 7.644780764003105844e+01 4.064377781255392392e+02 4.065750286478086650e+02
2.366666666666666785e+01 7.999999999999998579e+01 7.644780758417684297e+01 4.064505217251324893e+02 4.065729277135968687e+02
2.369444444444444287e+01 8.000000000000001421e+01 7.644730211413596521e+01 4.064563647031108076e+02 4.065726611511540227e+02
2.372222222222222143e+01 7.999999999999998579e+01 7.644730208656915238e+01 4.064559522723036480e+02 4.065700388896513005e+02
2.375000000000000000e+01 8.000000000000001421e+01 7.644730206265164441e+01 4.064536176112885641e+02 4.065819331240667793e+02
2.377777777777777857e+01 7.999999999999998579e+01 7.644730200999400438e+01 4.064560902491993488e+02 4.065851714780633301e+02
2.380555555555555713e+01 8.000000000000001421e+01 7.644730196141856027e+01 4.064671460512913086e+02 4.065895665292102308e+02
2.383333333333333215e+01 7.999999999999998579e+01 7.644730190841502804e+01 4.064802927318879142e+02 4.065945330575955268e+02
2.386111111111111072e+01 8.000000000000001421e+01 7.644685914858307285e+01 4.064861156982772172e+02 4.065867115659105480e+02
2.388888888888888928e+01 7.999999999999998579e+01 7.644685912250578497e+01 4.064844855436155058e+02 4.065914799392428449e+02
2.391666666666666785e+01 8.000000000000001421e+01 7.644685909824914916e+01 4.064822387898432794e+02 4.065961055206747687e+02
2.394444444444444287e+01 7.999999999999998579e+01 7.644685905193654207e+01 4.064851095186940597e+02 4.066029979996542920e+02
2.397222222222222143e+01 8.000000000000001421e+01 7.644685900646727816e+01 4.064944916863530580e+02 4.066056670585575148e+02


==> tikz/results_plot_compressor/results_pH_fcav_pipe1.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 9.173108851515424078e+01 8.748636223681799606e+01 4.633300108579398398e+02 4.633299999999999841e+02
2.777777777777777624e-02 9.173108851515424078e+01 8.748636223522970568e+01 4.633300108552980987e+02 4.633299999999998136e+02
5.555555555555555247e-02 9.173108851515424078e+01 8.748636223492981401e+01 4.633300108535584627e+02 4.633299999999999841e+02
8.333333333333332871e-02 9.173108851515424078e+01 8.748636223526179378e+01 4.633300108530174839e+02 4.633299999999999841e+02
1.111111111111111049e-01 9.173108851515424078e+01 8.748636223585357641e+01 4.633300108532518493e+02 4.633299999999999841e+02
1.388888888888888951e-01 9.173108851515424078e+01 8.748636223659205768e+01 4.633300108540067299e+02 4.633300000000000409e+02
1.666666666666666574e-01 9.173108851515424078e+01 8.748636223740336959e+01 4.633300108550868117e+02 4.633299999999999272e+02
1.944444444444444475e-01 9.173108851515424078e+01 8.748636223825621983e+01 4.633300108563835806e+02 4.633300000000001546e+02
2.222222222222222099e-01 9.173108851515424078e+01 8.748636223913015897e+01 4.633300108578146705e+02 4.633299999999999272e+02
2.500000000000000000e-01 9.173108851515424078e+01 8.748636224001596418e+01 4.633300108593388131e+02 4.633300000000001546e+02
2.777777777777777901e-01 9.173108851515424078e+01 8.748636224090709845e+01 4.633300108609184349e+02 4.633299999999999272e+02
3.055555555555555802e-01 9.173108851515424078e+01 8.748636224180096121e+01 4.633300108625401776e+02 4.633300000000001546e+02
3.333333333333333148e-01 9.173108851515424078e+01 8.748636224269502293e+01 4.633300108641842030e+02 4.633299999999999272e+02
3.611111111111111049e-01 9.173108851515424078e+01 8.748636224358861568e+01 4.633300108658483509e+02 4.633300000000001546e+02
3.888888888888888951e-01 9.173108851515424078e+01 8.748636224448043208e+01 4.633300108675200590e+02 4.633299999999999272e+02
4.166666666666666852e-01 9.173108851515424078e+01 8.748636224537057160e+01 4.633300108692018853e+02 4.633300000000001546e+02
4.444444444444444198e-01 9.173108851515424078e+01 8.748636224625801106e+01 4.633300108708840526e+02 4.633299999999999272e+02
4.722222222222222099e-01 9.173108851515424078e+01 8.748636224714314835e+01 4.633300108725712789e+02 4.633300000000001546e+02
5.000000000000000000e-01 9.173108851515424078e+01 8.748636224802510242e+01 4.633300108742551515e+02 4.633299999999999272e+02
5.277777777777777901e-01 9.173108851515424078e+01 8.748636224890441326e+01 4.633300108759411273e+02 4.633300000000001546e+02
5.555555555555555802e-01 9.173108851515424078e+01 8.748636224978024245e+01 4.633300108776215893e+02 4.633299999999999272e+02
5.833333333333333703e-01 9.173108851515424078e+01 8.748636225065325789e+01 4.633300108793023924e+02 4.633300000000001546e+02
6.111111111111111605e-01 9.173108851515424078e+01 8.748636225152257850e+01 4.633300108809763174e+02 4.633299999999999272e+02
6.388888888888888395e-01 9.173108851515424078e+01 8.748636225238898589e+01 4.633300108826494466e+02 4.633300000000001546e+02
6.666666666666666297e-01 9.173108851515424078e+01 8.748636225325164162e+01 4.633300108843147314e+02 4.633299999999999272e+02
6.944444444444444198e-01 9.173108851515424078e+01 8.748636225411129885e+01 4.633300108859785382e+02 4.633300000000001546e+02
7.222222222222222099e-01 9.173108851515424078e+01 8.748636225496720442e+01 4.633300108876337617e+02 4.633299999999999272e+02
7.500000000000000000e-01 9.173108851515424078e+01 8.748636225582009729e+01 4.633300108892871094e+02 4.633300000000001546e+02
7.777777777777777901e-01 9.173108851515424078e+01 8.748636225666923849e+01 4.633300108909314190e+02 4.633299999999999272e+02
8.055555555555555802e-01 9.173108851515424078e+01 8.748636225751545226e+01 4.633300108925735685e+02 4.633300000000001546e+02
8.333333333333333703e-01 9.173108851515424078e+01 8.748636225835785751e+01 4.633300108942063957e+02 4.633299999999999272e+02
8.611111111111111605e-01 9.173108851515424078e+01 8.748636225919746323e+01 4.633300108958368355e+02 4.633300000000001546e+02
8.888888888888888395e-01 9.173108851515424078e+01 8.748636226003334571e+01 4.633300108974577824e+02 4.633299999999999272e+02
9.166666666666666297e-01 9.173108851515424078e+01 8.748636226086638601e+01 4.633300108990762851e+02 4.633300000000001546e+02
9.444444444444444198e-01 9.173108851515424078e+01 8.748636226169587360e+01 4.633300109006852381e+02 4.633299999999999272e+02
9.722222222222222099e-01 9.173108851515424078e+01 8.748636226252257586e+01 4.633300109022916899e+02 4.633300000000001546e+02
1.000000000000000000e+00 9.173108851515424078e+01 8.748636226334581067e+01 4.633300109038885921e+02 4.633299999999999272e+02
1.027777777777777679e+00 9.173108851515424078e+01 8.748636226416634543e+01 4.633300109054829363e+02 4.633300000000001546e+02
1.055555555555555580e+00 9.173108851515424078e+01 8.748636226498352642e+01 4.633300109070678445e+02 4.633299999999999272e+02
1.083333333333333259e+00 9.173108851515424078e+01 8.748636226579807840e+01 4.633300109086502516e+02 4.633300000000001546e+02
1.111111111111111160e+00 9.173108851515424078e+01 8.748636226660933346e+01 4.633300109102232796e+02 4.633299999999999272e+02
1.138888888888888840e+00 9.173108851515424078e+01 8.748636226741811583e+01 4.633300109117938064e+02 4.633300000000001546e+02
1.166666666666666741e+00 9.173108851515424078e+01 8.748636226822370077e+01 4.633300109133551246e+02 4.633299999999999272e+02
1.194444444444444420e+00 9.173108851515424078e+01 8.748636226902682722e+01 4.633300109149139416e+02 4.633300000000001546e+02
1.222222222222222321e+00 9.173108851515424078e+01 8.748636226982692676e+01 4.633300109164637206e+02 4.633299999999999272e+02
1.250000000000000000e+00 9.173108851515424078e+01 8.748636227062458204e+01 4.633300109180109985e+02 4.633300000000001546e+02
1.277777777777777679e+00 9.173108851515424078e+01 8.748636227141935251e+01 4.633300109195494656e+02 4.633299999999999272e+02
1.305555555555555580e+00 9.173108851515424078e+01 8.748636227221176398e+01 4.633300109210854316e+02 4.633300000000001546e+02
1.333333333333333259e+00 9.173108851515424078e+01 8.748636227300133328e+01 4.633300109226127006e+02 4.633299999999999272e+02
1.361111111111111160e+00 9.173108851515424078e+01 8.748636227378865726e+01 4.633300109241375822e+02 4.633300000000001546e+02
1.388888888888888840e+00 9.173108851515424078e+01 8.748636227457323855e+01 4.633300109256538803e+02 4.633299999999999272e+02
1.416666666666666741e+00 9.173108851515424078e+01 8.748636227535564558e+01 4.633300109271678480e+02 4.633300000000001546e+02
1.444444444444444420e+00 9.173108851515424078e+01 8.748636227613536676e+01 4.633300109286734028e+02 4.633299999999999272e+02
1.472222222222222321e+00 9.173108851515424078e+01 8.748636227691299894e+01 4.633300109301767407e+02 4.633300000000001546e+02
1.500000000000000000e+00 9.173108851515424078e+01 8.748636227768797369e+01 4.633300109316716657e+02 4.633299999999999272e+02
1.527777777777777679e+00 9.173108851515424078e+01 8.748636227846098734e+01 4.633300109331645444e+02 4.633300000000001546e+02
1.555555555555555580e+00 9.173108851515424078e+01 8.748636227923140041e+01 4.633300109346491240e+02 4.633299999999999272e+02
1.583333333333333259e+00 9.173108851515424078e+01 8.748636227999989501e+01 4.633300109361317141e+02 4.633300000000001546e+02
1.611111111111111160e+00 9.173108851515424078e+01 8.748636228076586008e+01 4.633300109376060618e+02 4.633299999999999272e+02
1.638888888888888840e+00 9.173108851515424078e+01 8.748636228152996352e+01 4.633300109390784769e+02 4.633300000000001546e+02
1.666666666666666741e+00 9.173108851515424078e+01 8.748636228229160849e+01 4.633300109405428202e+02 4.633299999999999272e+02
1.694444444444444420e+00 9.173108851515424078e+01 8.748636228305144869e+01 4.633300109420052877e+02 4.633300000000001546e+02
1.722222222222222321e+00 9.173108851515424078e+01 8.748636228380884461e+01 4.633300109434597402e+02 4.633299999999999272e+02
1.750000000000000000e+00 9.173108851515424078e+01 8.748636228456456365e+01 4.633300109449123738e+02 4.633300000000001546e+02
1.777777777777777679e+00 9.173108851515424078e+01 8.748636228531783843e+01 4.633300109463571061e+02 4.633299999999999272e+02
1.805555555555555580e+00 9.173108851515424078e+01 8.748636228606949317e+01 4.633300109478000763e+02 4.633300000000001546e+02
1.833333333333333259e+00 9.173108851515424078e+01 8.748636228681871785e+01 4.633300109492352021e+02 4.633299999999999272e+02
1.861111111111111160e+00 9.173108851515424078e+01 8.748636228756642197e+01 4.633300109506685658e+02 4.633300000000001546e+02
1.888888888888888840e+00 9.173108851515424078e+01 8.748636228831172446e+01 4.633300109520942556e+02 4.633299999999999272e+02
1.916666666666666741e+00 9.173108851515424078e+01 8.748636228905549217e+01 4.633300109535181832e+02 4.633300000000001546e+02
1.944444444444444420e+00 9.173108851515424078e+01 8.748636228979698615e+01 4.633300109549344938e+02 4.633299999999999272e+02
1.972222222222222321e+00 9.173108851515424078e+01 8.748636229053693114e+01 4.633300109563490992e+02 4.633300000000001546e+02
2.000000000000000000e+00 9.173108851515424078e+01 8.748636229127464503e+01 4.633300109577561443e+02 4.633299999999999272e+02
2.027777777777777679e+00 9.173108851515424078e+01 8.748636229201083836e+01 4.633300109591615410e+02 4.633300000000001546e+02
2.055555555555555358e+00 9.173108851515424078e+01 8.748636229274488585e+01 4.633300109605594912e+02 4.633299999999999272e+02
2.083333333333333481e+00 9.173108851515424078e+01 8.748636229347735593e+01 4.633300109619557361e+02 4.633300000000001546e+02
2.111111111111111160e+00 9.173108851515424078e+01 8.748636229420780808e+01 4.633300109633445913e+02 4.633299999999999272e+02
2.138888888888888840e+00 9.173108851515424078e+01 8.748636229493664018e+01 4.633300109647317981e+02 4.633300000000001546e+02
2.166666666666666519e+00 9.173108851515424078e+01 8.748636229566351119e+01 4.633300109661116721e+02 4.633299999999998704e+02
2.194444444444444642e+00 9.173108851515424078e+01 8.748636229638881900e+01 4.633300109674899545e+02 4.633300000000000978e+02
2.222222222222222321e+00 9.173108851515424078e+01 8.748636229711212309e+01 4.633300109688609609e+02 4.633299999999998704e+02
2.250000000000000000e+00 9.173108851515424078e+01 8.748636229783393503e+01 4.633300109702303189e+02 4.633300000000000978e+02
2.277777777777777679e+00 9.173108851515424078e+01 8.748636229855378588e+01 4.633300109715925146e+02 4.633299999999998704e+02
2.305555555555555358e+00 9.173108851515424078e+01 8.748636229927214458e+01 4.633300109729530050e+02 4.633300000000000978e+02
2.333333333333333481e+00 9.173108851515424078e+01 8.748636229998857061e+01 4.633300109743064468e+02 4.633299999999998704e+02
2.361111111111111160e+00 9.173108851515424078e+01 8.748636230070350450e+01 4.633300109756581833e+02 4.633300000000000978e+02
2.388888888888888840e+00 9.173108851515424078e+01 8.748636230141656256e+01 4.633300109770029280e+02 4.633299999999998704e+02
2.416666666666666519e+00 9.173108851515424078e+01 8.748636230212811427e+01 4.633300109783460243e+02 4.633300000000000978e+02
2.444444444444444642e+00 9.173108851515424078e+01 8.748636230283786119e+01 4.633300109796821289e+02 4.633299999999998704e+02
2.472222222222222321e+00 9.173108851515424078e+01 8.748636230354607335e+01 4.633300109810165850e+02 4.633300000000000978e+02
2.500000000000000000e+00 9.173108851515424078e+01 8.748636230425253757e+01 4.633300109823441062e+02 4.633299999999998704e+02
2.527777777777777679e+00 9.173108851515424078e+01 8.748636230495743860e+01 4.633300109836700358e+02 4.633300000000000978e+02
2.555555555555555358e+00 9.173108851515424078e+01 8.748636230566067695e+01 4.633300109849889736e+02 4.633299999999998704e+02
2.583333333333333481e+00 9.173108851515424078e+01 8.748636230636229527e+01 4.633300109863063767e+02 4.633300000000000978e+02
2.611111111111111160e+00 9.173108851515424078e+01 8.748636230706229355e+01 4.633300109876168449e+02 4.633299999999998704e+02
2.638888888888888840e+00 9.173108851515424078e+01 8.748636230776072864e+01 4.633300109889257783e+02 4.633300000000000978e+02
2.666666666666666519e+00 9.173108851515424078e+01 8.748636230845751527e+01 4.633300109902278336e+02 4.633299999999998704e+02
2.694444444444444642e+00 9.173108851515424078e+01 8.748636230915278134e+01 4.633300109915283542e+02 4.633300000000000978e+02
2.722222222222222321e+00 9.173108851515424078e+01 8.748636230984639894e+01 4.633300109928219968e+02 4.633299999999998704e+02
2.750000000000000000e+00 9.173108851515424078e+01 8.748636231053849599e+01 4.633300109941141045e+02 4.633300000000000978e+02
2.777777777777777679e+00 9.173108851515424078e+01 8.748636231122897300e+01 4.633300109953994479e+02 4.633299999999998704e+02
2.805555555555555358e+00 9.173108851515424078e+01 8.748636231191798629e+01 4.633300109966831997e+02 4.633300000000000978e+02
2.833333333333333481e+00 9.173108851515424078e+01 8.748636231260532270e+01 4.633300109979602439e+02 4.633299999999998704e+02
2.861111111111111160e+00 9.173108851515424078e+01 8.748636231329126645e+01 4.633300109992356965e+02 4.633300000000000978e+02
2.888888888888888840e+00 9.173108851515424078e+01 8.748636231397549068e+01 4.633300110005044985e+02 4.633299999999998704e+02
2.916666666666666519e+00 9.173108851515424078e+01 8.748636231465836488e+01 4.633300110017717088e+02 4.633300000000000978e+02
2.944444444444444642e+00 9.173108851515424078e+01 8.748636231533953378e+01 4.633300110030322685e+02 4.633299999999998704e+02
2.972222222222222321e+00 9.173108851515424078e+01 8.748636231601936686e+01 4.633300110042912934e+02 4.633300000000000978e+02
3.000000000000000000e+00 9.173108851515424078e+01 8.748636231669749463e+01 4.633300110055436676e+02 4.633299999999998704e+02
3.027777777777777679e+00 9.173108851515424078e+01 8.748636231737427238e+01 4.633300110067945070e+02 4.633300000000000978e+02
3.055555555555555358e+00 9.173108851515424078e+01 8.748636231804943009e+01 4.633300110080387526e+02 4.633299999999998704e+02
3.083333333333333481e+00 9.173108851515424078e+01 8.748636231872319513e+01 4.633300110092814066e+02 4.633300000000000978e+02
3.111111111111111160e+00 9.173108851515424078e+01 8.748636231939535435e+01 4.633300110105175804e+02 4.633299999999998704e+02
3.138888888888888840e+00 9.173108851515424078e+01 8.748636232006614932e+01 4.633300110117521626e+02 4.633300000000000978e+02
3.166666666666666519e+00 9.173108851515424078e+01 8.748636232073532426e+01 4.633300110129802079e+02 4.633299999999998704e+02
3.194444444444444642e+00 9.173108851515424078e+01 8.748636232140316338e+01 4.633300110142067751e+02 4.633300000000000978e+02
3.222222222222222321e+00 9.173108851515424078e+01 8.748636232206938246e+01 4.633300110154267486e+02 4.633299999999998704e+02
3.250000000000000000e+00 9.173108851515424078e+01 8.748636232273427993e+01 4.633300110166453578e+02 4.633300000000000978e+02
3.277777777777777679e+00 9.173108851515424078e+01 8.748636232339758578e+01 4.633300110178573163e+02 4.633299999999998704e+02
3.305555555555555358e+00 9.173108851515424078e+01 8.748636232405955582e+01 4.633300110190679675e+02 4.633300000000000978e+02
3.333333333333333481e+00 9.173108851515424078e+01 8.748636232471996266e+01 4.633300110202719111e+02 4.633299999999998704e+02
3.361111111111111160e+00 9.173108851515424078e+01 8.748636232537899104e+01 4.633300110214746610e+02 4.633300000000000978e+02
3.388888888888888840e+00 9.173108851515424078e+01 8.748636232603655571e+01 4.633300110226706465e+02 4.633299999999998704e+02
3.416666666666666519e+00 9.173108851515424078e+01 8.748636232669264245e+01 4.633300110238654383e+02 4.633300000000000978e+02
3.444444444444444642e+00 9.173108851515424078e+01 8.748636232734739338e+01 4.633300110250535795e+02 4.633299999999998704e+02
3.472222222222222321e+00 9.173108851515424078e+01 8.748636232800059531e+01 4.633300110262404701e+02 4.633300000000000978e+02
3.500000000000000000e+00 9.173108851515424078e+01 8.748636232865250406e+01 4.633300110274207100e+02 4.633299999999998704e+02
3.527777777777777679e+00 9.173108851515424078e+01 8.748636232930282119e+01 4.633300110285997562e+02 4.633300000000000978e+02
3.555555555555555358e+00 9.173108851515424078e+01 8.748636232995190198e+01 4.633300110297722085e+02 4.633299999999998704e+02
3.583333333333333481e+00 9.173108851515424078e+01 8.748636233059937695e+01 4.633300110309434103e+02 4.633300000000000978e+02
3.611111111111111160e+00 9.173108851515424078e+01 8.748636233124562978e+01 4.633300110321080751e+02 4.633299999999998704e+02
3.638888888888888840e+00 9.173108851515424078e+01 8.748636233189029099e+01 4.633300110332714894e+02 4.633300000000000978e+02
3.666666666666666519e+00 9.173108851515424078e+01 8.748636233253375849e+01 4.633300110344284235e+02 4.633299999999998704e+02
3.694444444444444642e+00 9.173108851515424078e+01 8.748636233317559174e+01 4.633300110355840502e+02 4.633300000000000978e+02
3.722222222222222321e+00 9.173108851515424078e+01 8.748636233381630234e+01 4.633300110367331968e+02 4.633299999999998704e+02
3.750000000000000000e+00 9.173108851515424078e+01 8.748636233445530763e+01 4.633300110378811496e+02 4.633300000000000978e+02
3.777777777777777679e+00 9.173108851515424078e+01 8.748636233509326132e+01 4.633300110390225655e+02 4.633299999999998704e+02
3.805555555555555358e+00 9.173108851515424078e+01 8.748636233572950971e+01 4.633300110401629013e+02 4.633300000000000978e+02
3.833333333333333481e+00 9.173108851515424078e+01 8.748636233636469228e+01 4.633300110412966433e+02 4.633299999999998704e+02
3.861111111111111160e+00 9.173108851515424078e+01 8.748636233699816955e+01 4.633300110424293052e+02 4.633300000000000978e+02
3.888888888888888840e+00 9.173108851515424078e+01 8.748636233763063785e+01 4.633300110435554302e+02 4.633299999999998704e+02
3.916666666666666519e+00 9.173108851515424078e+01 8.748636233826135822e+01 4.633300110446804752e+02 4.633300000000000978e+02
3.944444444444444642e+00 9.173108851515424078e+01 8.748636233889106961e+01 4.633300110457989831e+02 4.633299999999998704e+02
3.972222222222222321e+00 9.173108851515424078e+01 8.748636233951911834e+01 4.633300110469164110e+02 4.633300000000000978e+02
4.000000000000000000e+00 9.173108851515424078e+01 8.748636234014604440e+01 4.633300110480273588e+02 4.633299999999998704e+02
4.027777777777777679e+00 9.173108851515424078e+01 8.748636234077140728e+01 4.633300110491372266e+02 4.633300000000000978e+02
4.055555555555555358e+00 9.173108851515424078e+01 8.748636234139564749e+01 4.633300110502406142e+02 4.633299999999998704e+02
4.083333333333333037e+00 9.173108851515424078e+01 8.748636234201829609e+01 4.633300110513429786e+02 4.633300000000000978e+02
4.111111111111110716e+00 9.173108851515424078e+01 8.748636234263985045e+01 4.633300110524389197e+02 4.633299999999998704e+02
4.138888888888889284e+00 9.173108851515424078e+01 8.748636234325981320e+01 4.633300110535337240e+02 4.633300000000000978e+02
4.166666666666666963e+00 9.173108851515424078e+01 8.748636234387869592e+01 4.633300110546221617e+02 4.633299999999998704e+02
4.194444444444444642e+00 9.173108851515424078e+01 8.748636234449597282e+01 4.633300110557095763e+02 4.633300000000000978e+02
4.222222222222222321e+00 9.173108851515424078e+01 8.748636234511221232e+01 4.633300110567905108e+02 4.633299999999998704e+02
4.250000000000000000e+00 9.173108851515424078e+01 8.748636234572680337e+01 4.633300110578705358e+02 4.633300000000000978e+02
4.277777777777777679e+00 9.173108851515424078e+01 8.748636234634041386e+01 4.633300110589440806e+02 4.633299999999998704e+02
4.305555555555555358e+00 9.173108851515424078e+01 8.748636234695234748e+01 4.633300110600166590e+02 4.633300000000000978e+02
4.333333333333333037e+00 9.173108851515424078e+01 8.748636234756334318e+01 4.633300110610828710e+02 4.633299999999998704e+02
4.361111111111110716e+00 9.173108851515424078e+01 8.748636234817263357e+01 4.633300110621480599e+02 4.633300000000000978e+02
4.388888888888889284e+00 9.173108851515424078e+01 8.748636234878100026e+01 4.633300110632069391e+02 4.633299999999998704e+02
4.416666666666666963e+00 9.173108851515424078e+01 8.748636234938769007e+01 4.633300110642647383e+02 4.633300000000000978e+02
4.444444444444444642e+00 9.173108851515424078e+01 8.748636234999341355e+01 4.633300110653163415e+02 4.633299999999998704e+02
4.472222222222222321e+00 9.173108851515424078e+01 8.748636235059751698e+01 4.633300110663668647e+02 4.633300000000000978e+02
4.500000000000000000e+00 9.173108851515424078e+01 8.748636235120065408e+01 4.633300110674111920e+02 4.633299999999998704e+02
4.527777777777777679e+00 9.173108851515424078e+01 8.748636235180212850e+01 4.633300110684544393e+02 4.633300000000000978e+02
4.555555555555555358e+00 9.173108851515424078e+01 8.748636235240273606e+01 4.633300110694914906e+02 4.633299999999998704e+02
4.583333333333333037e+00 9.173108851515424078e+01 8.748636235300156727e+01 4.633300110705275188e+02 4.633300000000000978e+02
4.611111111111110716e+00 9.173108851515424078e+01 8.748636235359961688e+01 4.633300110715572941e+02 4.633299999999998704e+02
4.638888888888889284e+00 9.173108851515424078e+01 8.748636235419591856e+01 4.633300110725861032e+02 4.633300000000000978e+02
4.666666666666666963e+00 9.173108851515424078e+01 8.748636235479135337e+01 4.633300110736087163e+02 4.633299999999998704e+02
4.694444444444444642e+00 9.173108851515424078e+01 8.748636235538512551e+01 4.633300110746303062e+02 4.633300000000000978e+02
4.722222222222222321e+00 9.173108851515424078e+01 8.748636235597800237e+01 4.633300110756458707e+02 4.633299999999998704e+02
4.750000000000000000e+00 9.173108851515424078e+01 8.748636235656924498e+01 4.633300110766602984e+02 4.633300000000000978e+02
4.777777777777777679e+00 9.173108851515424078e+01 8.748636235715954967e+01 4.633300110776687006e+02 4.633299999999998704e+02
4.805555555555555358e+00 9.173108851515424078e+01 8.748636235774826275e+01 4.633300110786760229e+02 4.633300000000000978e+02
4.833333333333333037e+00 9.173108851515424078e+01 8.748636235833608055e+01 4.633300110796773197e+02 4.633299999999998704e+02
4.861111111111110716e+00 9.173108851515424078e+01 8.748636235892226409e+01 4.633300110806775365e+02 4.633300000000000978e+02
4.888888888888889284e+00 9.173108851515424078e+01 8.748636235950755236e+01 4.633300110816717847e+02 4.633299999999998704e+02
4.916666666666666963e+00 9.173108851515424078e+01 8.748636236009120637e+01 4.633300110826649529e+02 4.633300000000000978e+02
4.944444444444444642e+00 9.173108851515424078e+01 8.748636236067400773e+01 4.633300110836521526e+02 4.633299999999998704e+02
4.972222222222222321e+00 9.173108851515424078e+01 8.748636236125516064e+01 4.633300110846383291e+02 4.633300000000000978e+02
5.000000000000000000e+00 9.173108851515424078e+01 8.748636236183548931e+01 4.633300110856184801e+02 4.633299999999998704e+02
5.027777777777777679e+00 9.173108851515424078e+01 8.748636236241412689e+01 4.633300110865977217e+02 4.633300000000000978e+02
5.055555555555555358e+00 9.173108851515424078e+01 8.748636236299199709e+01 4.633300110875708242e+02 4.633299999999998704e+02
5.083333333333333037e+00 9.173108851515424078e+01 8.748636236356813356e+01 4.633300110885431309e+02 4.633300000000000978e+02
5.111111111111110716e+00 9.173108851515424078e+01 8.748636236414355949e+01 4.633300110895092985e+02 4.633299999999998704e+02
5.138888888888889284e+00 9.173108851515424078e+01 8.748636236471723748e+01 4.633300110904746703e+02 4.633300000000000978e+02
5.166666666666666963e+00 9.173108851515424078e+01 8.748636236529019072e+01 4.633300110914339029e+02 4.633299999999998704e+02
5.194444444444444642e+00 9.173108851515424078e+01 8.748636236586143866e+01 4.633300110923923398e+02 4.633300000000000978e+02
5.222222222222222321e+00 9.173108851515424078e+01 8.748636236643191921e+01 4.633300110933446945e+02 4.633299999999998704e+02
5.250000000000000000e+00 9.173108851515424078e+01 8.748636236700072288e+01 4.633300110942962533e+02 4.633300000000000978e+02
5.277777777777777679e+00 9.173108851515424078e+01 8.748636236756877338e+01 4.633300110952417867e+02 4.633299999999998704e+02
5.305555555555555358e+00 9.173108851515424078e+01 8.748636236813517542e+01 4.633300110961865244e+02 4.633300000000000978e+02
5.333333333333333037e+00 9.173108851515424078e+01 8.748636236870075322e+01 4.633300110971252366e+02 4.633299999999998704e+02
5.361111111111110716e+00 9.173108851515424078e+01 8.748636236926479626e+01 4.633300110980631530e+02 4.633300000000000978e+02
5.388888888888889284e+00 9.173108851515424078e+01 8.748636236982792980e+01 4.633300110989950440e+02 4.633299999999998704e+02
5.416666666666666963e+00 9.173108851515424078e+01 8.748636237038952856e+01 4.633300110999261392e+02 4.633300000000000978e+02
5.444444444444444642e+00 9.173108851515424078e+01 8.748636237095026047e+01 4.633300111008513227e+02 4.633299999999998704e+02
5.472222222222222321e+00 9.173108851515424078e+01 8.748636237150950024e+01 4.633300111017756535e+02 4.633300000000000978e+02
5.500000000000000000e+00 9.173108851515424078e+01 8.748636237206784472e+01 4.633300111026940726e+02 4.633299999999998704e+02
5.527777777777777679e+00 9.173108851515424078e+01 8.748636237262466864e+01 4.633300111036116959e+02 4.633300000000000978e+02
5.555555555555555358e+00 9.173108851515424078e+01 8.748636237318065412e+01 4.633300111045234075e+02 4.633299999999998704e+02
5.583333333333333037e+00 9.173108851515424078e+01 8.748636237373506219e+01 4.633300111054343233e+02 4.633300000000000978e+02
5.611111111111110716e+00 9.173108851515424078e+01 8.748636237428871709e+01 4.633300111063393842e+02 4.633299999999998704e+02
5.638888888888889284e+00 9.173108851515424078e+01 8.748636237484073774e+01 4.633300111072436493e+02 4.633300000000000978e+02
5.666666666666666963e+00 9.173108851515424078e+01 8.748636237539206206e+01 4.633300111081420596e+02 4.633299999999998704e+02
5.694444444444444642e+00 9.173108851515424078e+01 8.748636237594170950e+01 4.633300111090396172e+02 4.633300000000000978e+02
5.722222222222222321e+00 9.173108851515424078e+01 8.748636237649066061e+01 4.633300111099314336e+02 4.633299999999998704e+02
5.750000000000000000e+00 9.173108851515424078e+01 8.748636237703796326e+01 4.633300111108223973e+02 4.633300000000000978e+02
5.777777777777777679e+00 9.173108851515424078e+01 8.748636237758461220e+01 4.633300111117076199e+02 4.633299999999998704e+02
5.805555555555555358e+00 9.173108851515424078e+01 8.748636237812955585e+01 4.633300111125919898e+02 4.633300000000000978e+02
5.833333333333333037e+00 9.173108851515424078e+01 8.748636237867387422e+01 4.633300111134706754e+02 4.633299999999998704e+02
5.861111111111110716e+00 9.173108851515424078e+01 8.748636237921650149e+01 4.633300111143485083e+02 4.633300000000000978e+02
5.888888888888889284e+00 9.173108851515424078e+01 8.748636237975848928e+01 4.633300111152206568e+02 4.633299999999998704e+02
5.916666666666666963e+00 9.173108851515424078e+01 8.748636238029878598e+01 4.633300111160919528e+02 4.633300000000000978e+02
5.944444444444444642e+00 9.173108851515424078e+01 8.748636238083850003e+01 4.633300111169576212e+02 4.633299999999998704e+02
5.972222222222222321e+00 9.173108851515424078e+01 8.748636238137648036e+01 4.633300111178223801e+02 4.633300000000000978e+02
6.000000000000000000e+00 9.173108851301478239e+01 8.711962321425446021e+01 4.633332457757085763e+02 5.405499999954616897e+02
6.027777777777777679e+00 9.173108848912481506e+01 8.694766906742739820e+01 4.633683801010566299e+02 5.405500000185336376e+02
6.055555555555555358e+00 9.172994241365833545e+01 8.688901267644939708e+01 4.635684183608659055e+02 5.405499999601369154e+02
6.083333333333333037e+00 9.172533826365872756e+01 8.675482745747918045e+01 4.644157431027333018e+02 5.405500000635219067e+02
6.111111111111110716e+00 9.171218237473691204e+01 8.665428296209304904e+01 4.667474897585242957e+02 5.405499999163556595e+02
6.138888888888889284e+00 9.168537152718873529e+01 8.665677812454407558e+01 4.711058694046388950e+02 5.405500000986017994e+02
6.166666666666666963e+00 9.164689056111417642e+01 8.646737811598541157e+01 4.764980517987275448e+02 5.405499998896549414e+02
6.194444444444444642e+00 9.160743466586386319e+01 8.651091381002838432e+01 4.806329233146173010e+02 5.405500001223890649e+02
6.222222222222222321e+00 9.157547305060360543e+01 8.637919739144921039e+01 4.824277537447823647e+02 5.405499998624248974e+02
6.250000000000000000e+00 9.154716359129473346e+01 8.634703226787904384e+01 4.834716368046550201e+02 5.405500001558875738e+02
6.277777777777777679e+00 9.151439544222162681e+01 8.627722359195877289e+01 4.855749058946559558e+02 5.405499998248841393e+02
6.305555555555555358e+00 9.147876474893014631e+01 8.625420129690833448e+01 4.879929236603192635e+02 5.405500001931084171e+02
6.333333333333333037e+00 9.144678844478301016e+01 8.613878647447648973e+01 4.893698442864777007e+02 5.405499997912075969e+02
6.361111111111110716e+00 9.141696298810957444e+01 8.617308073012279124e+01 4.903549188621154258e+02 5.405500002229512120e+02
6.388888888888889284e+00 9.138495083234664662e+01 8.604194466970866984e+01 4.919428540824750939e+02 5.405499997626538971e+02
6.416666666666666963e+00 9.135319547431966214e+01 8.605796721956049566e+01 4.935066339969307592e+02 5.405500002530969823e+02
6.444444444444444642e+00 9.132427677220631779e+01 8.596936533990023577e+01 4.945428710099706677e+02 5.405499997297650907e+02
6.472222222222222321e+00 9.129562344410912544e+01 8.596134620877501220e+01 4.957153191544599053e+02 5.405500002878463874e+02
6.500000000000000000e+00 9.126655733457216968e+01 8.587299874204876460e+01 4.971180596789140509e+02 5.405499996952034962e+02
6.527777777777777679e+00 9.123912117713510384e+01 8.589122703718039986e+01 4.982388942251483286e+02 5.405500003207212103e+02
6.555555555555555358e+00 9.121266705214050319e+01 8.578059775756983640e+01 4.992260152441131709e+02 5.405499996639717892e+02
6.583333333333333037e+00 9.118605361427752598e+01 8.580902518426667314e+01 5.003860082492336119e+02 5.405500003514217724e+02
6.611111111111110716e+00 9.116038698540202745e+01 8.571125907003909106e+01 5.014664623912490242e+02 5.405499996325320353e+02
6.638888888888889284e+00 9.113581022338729554e+01 8.572365195761170753e+01 5.024057862080204586e+02 5.405500003841300440e+02
6.666666666666666963e+00 9.111144881445797239e+01 8.563935782065127000e+01 5.034221265633612461e+02 5.405499995990516027e+02
6.694444444444444642e+00 9.108766440784417284e+01 8.565547629813697483e+01 5.044134731313049542e+02 5.405500004174854212e+02
6.722222222222222321e+00 9.106476948801378057e+01 8.556198453564947215e+01 5.053006228962880755e+02 5.405499995664381458e+02
6.750000000000000000e+00 9.104229089019882792e+01 8.559066446152290553e+01 5.062023547395011178e+02 5.405500004493582082e+02
6.777777777777777679e+00 9.102032719306019715e+01 8.549591602435076254e+01 5.071133426048914998e+02 5.405499995347609001e+02
6.805555555555555358e+00 9.099907230725800389e+01 8.552114100117874784e+01 5.079465983518924759e+02 5.405500004814036856e+02
6.833333333333333037e+00 9.097828029881330281e+01 8.543614789101606277e+01 5.087645477359019424e+02 5.405499995021668838e+02
6.861111111111110716e+00 9.095795683650290187e+01 8.545824100318569094e+01 5.095907917524548907e+02 5.405500005143314866e+02
6.888888888888889284e+00 9.093824153231669527e+01 8.537364798985585423e+01 5.103665378829230121e+02 5.405499994693135477e+02
6.916666666666666963e+00 9.091899134979968267e+01 8.540229996197791706e+01 5.111233961654294262e+02 5.405500005468408062e+02
6.944444444444444642e+00 9.090018481259193095e+01 8.531462366610092829e+01 5.118711090265501298e+02 5.405499994371072034e+02
6.972222222222222321e+00 9.088188842274210799e+01 8.534579113649958515e+01 5.125917324331669533e+02 5.405500005789768920e+02
7.000000000000000000e+00 9.086405365632367648e+01 8.526195131392448445e+01 5.132876369632314209e+02 5.405499994048042254e+02
7.027777777777777679e+00 9.084663565603131019e+01 8.529099153880000017e+01 5.139748327274668327e+02 5.405500006115277074e+02
7.055555555555555358e+00 9.082966843552480896e+01 8.521041743223797482e+01 5.146392068261434360e+02 5.405499993721181227e+02
7.083333333333333037e+00 9.081312338118435434e+01 8.524139028719608291e+01 5.152801650182634603e+02 5.405500006441748155e+02
7.111111111111110716e+00 9.079698486248342704e+01 8.515986051265832657e+01 5.159141800887026648e+02 5.405499993396165337e+02
7.138888888888889284e+00 9.078124466511169999e+01 8.519400094534579182e+01 5.165243880051526730e+02 5.405500006765444141e+02
7.166666666666666963e+00 9.076589954869055532e+01 8.511328153640182848e+01 5.171194386020171123e+02 5.405499993072698999e+02
7.194444444444444642e+00 9.075092725541227878e+01 8.514748380963816032e+01 5.176998976335812586e+02 5.405500007089719929e+02
7.222222222222222321e+00 9.073632821281140082e+01 8.506941529273443336e+01 5.182657755292467527e+02 5.405499992747357965e+02
7.250000000000000000e+00 9.072208668824458755e+01 8.510392345357780641e+01 5.188144239345932647e+02 5.405500007415655546e+02
7.277777777777777679e+00 9.070819627998859858e+01 8.502660617622865402e+01 5.193494840744522207e+02 5.405499992421605384e+02
7.305555555555555358e+00 9.069464372269246155e+01 8.506314528158085864e+01 5.198732049396853654e+02 5.405500007740753290e+02
7.333333333333333037e+00 9.068142941383101174e+01 8.498601877097826218e+01 5.203784686132406705e+02 5.405499992097035147e+02
7.361111111111110716e+00 9.066853201117068295e+01 8.502368221483278887e+01 5.208750954298059241e+02 5.405500008065262136e+02
7.388888888888889284e+00 9.065595369493027533e+01 8.494802737465509779e+01 5.213560476766070906e+02 5.405499991772153408e+02
7.416666666666666963e+00 9.064368128169046201e+01 8.498597441877215886e+01 5.218259525768918365e+02 5.405500008390636140e+02
7.444444444444444642e+00 9.063170970948418415e+01 8.491155877454832535e+01 5.222831998727247083e+02 5.405499991446530430e+02
7.472222222222222321e+00 9.062002502513004742e+01 8.495056254748770641e+01 5.227285878577704352e+02 5.405500008716173852e+02
7.500000000000000000e+00 9.060863125013692354e+01 8.487658220694467559e+01 5.231636039812443641e+02 5.405499991121257608e+02
7.527777777777777679e+00 9.059750845768594729e+01 8.491678226659685436e+01 5.235853875600878382e+02 5.405500009041230669e+02
7.555555555555555358e+00 9.058665886584383031e+01 8.484358586633689470e+01 5.239993251543091901e+02 5.405499990796203065e+02
7.583333333333333037e+00 9.057607046332873324e+01 8.488436300656884725e+01 5.243996430630304530e+02 5.405500009366471659e+02
7.611111111111110716e+00 9.056574078217077783e+01 8.481223297419035134e+01 5.247923945509583064e+02 5.405499990470744933e+02
7.638888888888889284e+00 9.055565715362962464e+01 8.485364436053868076e+01 5.251735897314654267e+02 5.405500009692048025e+02
7.666666666666666963e+00 9.054582172485409330e+01 8.478217912401822787e+01 5.255456152184412986e+02 5.405499990145196989e+02
7.694444444444444642e+00 9.053621948227664973e+01 8.482450715614504588e+01 5.259088422751054850e+02 5.405500010017486829e+02
7.722222222222222321e+00 9.052685232386345149e+01 8.475360219852795751e+01 5.262615155448564792e+02 5.405499989819834354e+02
7.750000000000000000e+00 9.051770769812154072e+01 8.479663238655547275e+01 5.266073426345388953e+02 5.405500010342863106e+02
7.777777777777777679e+00 9.050878643603591911e+01 8.472650152619226560e+01 5.269421501137848054e+02 5.405499989494367128e+02
7.805555555555555358e+00 9.050007610842021677e+01 8.477006628046788705e+01 5.272709356931768525e+02 5.405500010668438335e+02
7.833333333333333037e+00 9.049157903698447569e+01 8.470062673191907265e+01 5.275895591100703541e+02 5.405499989168733919e+02
7.861111111111110716e+00 9.048328173330249058e+01 8.474485299789294857e+01 5.279014347978918522e+02 5.405500010994063587e+02
7.888888888888889284e+00 9.047518772202805337e+01 8.467593687607754305e+01 5.282052935111086072e+02 5.405499988843146184e+02
7.916666666666666963e+00 9.046728362015780078e+01 8.472081811877005464e+01 5.285009521327673383e+02 5.405500011319627447e+02
7.944444444444444642e+00 9.045957258953222890e+01 8.465247655667282345e+01 5.287906536177962380e+02 5.405499988517565271e+02
7.972222222222222321e+00 9.045204252390556121e+01 8.469787559606763239e+01 5.290713426487072866e+02 5.405500011645260656e+02
8.000000000000000000e+00 9.044469605806305879e+01 8.463013517758329840e+01 5.293471108146013648e+02 5.405499988191877492e+02
8.027777777777778567e+00 9.043752145795272668e+01 8.467604935487898388e+01 5.296141817380294015e+02 5.405500011970981404e+02
8.055555555555555358e+00 9.043052192901663489e+01 8.460881261935573150e+01 5.298761383924012307e+02 5.405499987866152196e+02
8.083333333333333925e+00 9.042368588266329255e+01 8.465527357789368068e+01 5.301308414090686938e+02 5.405500012296697605e+02
8.111111111111110716e+00 9.041701628597475349e+01 8.458850731236752551e+01 5.303793263937000120e+02 5.405499987540435995e+02
8.138888888888889284e+00 9.041050197920121434e+01 8.463545328131596079e+01 5.306223964418320520e+02 5.405500012622431996e+02
8.166666666666666075e+00 9.040414634678103312e+01 8.456918004685371670e+01 5.308582491696711259e+02 5.405499987214673183e+02
8.194444444444444642e+00 9.039793842731671702e+01 8.461656540141270000e+01 5.310899403858192045e+02 5.405500012948224366e+02
8.222222222222221433e+00 9.039188187366760019e+01 8.455074985389899211e+01 5.313142808577282494e+02 5.405499986888859212e+02
8.250000000000000000e+00 9.038596555557815293e+01 8.459858326033204889e+01 5.315346489415309179e+02 5.405500013274046296e+02
8.277777777777778567e+00 9.038019365740929345e+01 8.453317943422027270e+01 5.317485561117360930e+02 5.405499986563033872e+02
8.305555555555555358e+00 9.037455466388816205e+01 8.458144182832288038e+01 5.319577618819783993e+02 5.405500013599879594e+02
8.333333333333333925e+00 9.036905356464158956e+01 8.451644579188346995e+01 5.321620047772856879e+02 5.405499986237185794e+02
8.361111111111110716e+00 9.036367913609166180e+01 8.456509710272345615e+01 5.323605805454112669e+02 5.405500013925748135e+02
8.388888888888889284e+00 9.035843572374494670e+01 8.450049813513804509e+01 5.325554837440919300e+02 5.405499985911300200e+02
8.416666666666666075e+00 9.035331283402493341e+01 8.454952524451393003e+01 5.327442719099886972e+02 5.405500014251646235e+02
8.444444444444444642e+00 9.034831500269959292e+01 8.448529118035818897e+01 5.329298891644856440e+02 5.405499985585391869e+02
8.472222222222221433e+00 9.034343172597043292e+01 8.453468603314551899e+01 5.331098299184790221e+02 5.405500014577562524e+02
8.500000000000000000e+00 9.033866758462163205e+01 8.447079878113292750e+01 5.332862137601891845e+02 5.405499985259466484e+02
8.527777777777778567e+00 9.033401256742963881e+01 8.452053667040129881e+01 5.334580474202882669e+02 5.405500014903499277e+02
8.555555555555555358e+00 9.032947103411947865e+01 8.445698798287354236e+01 5.336255047149323900e+02 5.405499984933517226e+02
8.583333333333333925e+00 9.032503325724319154e+01 8.450704898456797309e+01 5.337896192809926106e+02 5.405500015229462178e+02
8.611111111111110716e+00 9.032070393057345825e+01 8.444382005127863522e+01 5.339487608499985072e+02 5.405499984607540682e+02
8.638888888888889284e+00 9.031647299568525966e+01 8.449419448000602983e+01 5.341052481078626215e+02 5.405500015555448954e+02
8.666666666666666075e+00 9.031234568760126535e+01 8.443126593024551596e+01 5.342568401288649511e+02 5.405499984281547086e+02
8.694444444444444642e+00 9.030831195313952264e+01 8.448193894924806102e+01 5.344057079241686097e+02 5.405500015881451645e+02
8.722222222222221433e+00 9.030437707051372342e+01 8.441929969479686235e+01 5.345504438907320264e+02 5.405499983955534162e+02
8.750000000000000000e+00 9.030053109915597531e+01 8.447025357786176869e+01 5.346918393974804076e+02 5.405500016207475937e+02
8.777777777777778567e+00 9.029677953373894184e+01 8.440789130421265440e+01 5.348301479428745324e+02 5.405499983629498502e+02
8.805555555555555358e+00 9.029311253327885822e+01 8.445911398571769269e+01 5.349644846780859098e+02 5.405500016533519556e+02
8.833333333333333925e+00 9.028953559891500902e+01 8.439701310053661132e+01 5.350965093894214988e+02 5.405499983303446925e+02
8.861111111111110716e+00 9.028603914134558295e+01 8.444849359579495740e+01 5.352243912138028463e+02 5.405500016859579091e+02
8.888888888888889284e+00 9.028262854961354833e+01 8.438664179051950498e+01 5.353501311361803801e+02 5.405499982977381705e+02
8.916666666666666075e+00 9.027929456573326661e+01 8.443836649140671113e+01 5.354721728700077392e+02 5.405500017185653405e+02
8.944444444444444642e+00 9.027604253529285927e+01 8.437675353213757035e+01 5.355916843409020203e+02 5.405499982651298296e+02
8.972222222222221433e+00 9.027286333256702733e+01 8.442871036604836377e+01 5.357083289335613472e+02 5.405500017511744772e+02
9.000000000000000000e+00 9.026976242262558969e+01 8.436732440910277830e+01 5.358218645122831276e+02 5.405499982325198971e+02
9.027777777777778567e+00 9.026673071363639167e+01 8.441950350836616224e+01 5.359333076846369295e+02 5.405500017837852056e+02
9.055555555555555358e+00 9.026377384752403543e+01 8.435833314422266938e+01 5.360413199830196618e+02 5.405499981999086003e+02
9.083333333333333925e+00 9.026088268873995446e+01 8.441072398557763279e+01 5.361475810313728516e+02 5.405500018163970708e+02
9.111111111111110716e+00 9.025806308974877368e+01 8.434975971517417292e+01 5.362505941614822405e+02 5.405499981672958256e+02
9.138888888888889284e+00 9.025530589083558652e+01 8.440235169585689334e+01 5.363516787939051937e+02 5.405500018490105276e+02
9.166666666666666075e+00 9.025261710260905090e+01 8.434158405579955797e+01 5.364501237588995082e+02 5.405499981346819141e+02
9.194444444444444642e+00 9.024998759846567964e+01 8.439436800387193216e+01 5.365461702018684491e+02 5.405500018816251213e+02
9.222222222222221433e+00 9.024742348795456337e+01 8.433378730732252393e+01 5.366402824907472677e+02 5.405499981020666382e+02
9.250000000000000000e+00 9.024491574218090761e+01 8.438675451027368979e+01 5.367316093604842990e+02 5.405500019142409656e+02
9.277777777777778567e+00 9.024247043212591279e+01 8.432635204033746845e+01 5.368214422089147320e+02 5.405499980694502256e+02
9.305555555555555358e+00 9.024007874959487197e+01 8.437949362871019332e+01 5.369084765031522011e+02 5.405500019468580604e+02
9.333333333333333925e+00 9.023774670830601963e+01 8.431926132074843849e+01 5.369940193120767162e+02 5.405499980368326760e+02
9.361111111111110716e+00 9.023546563167070644e+01 8.437256904895741627e+01 5.370771599101601623e+02 5.405500019794759510e+02
9.388888888888889284e+00 9.023324155207538411e+01 8.431249882503921356e+01 5.371584726522603432e+02 5.405499980042141033e+02
9.416666666666666075e+00 9.023106592482801602e+01 8.436596512196712183e+01 5.372379782850518950e+02 5.405500020120952058e+02
9.444444444444444642e+00 9.022894481843685810e+01 8.430604928977035684e+01 5.373152704359630434e+02 5.405499979715943937e+02
9.472222222222221433e+00 9.022686968002859942e+01 8.435966671650527360e+01 5.373912309068942932e+02 5.405500020447152565e+02
9.500000000000000000e+00 9.022484674965971863e+01 8.429989819473433954e+01 5.374648335843584164e+02 5.405499979389740020e+02
9.527777777777778567e+00 9.022286742377885105e+01 8.435365957512846080e+01 5.375372438483284441e+02 5.405500020773362166e+02
9.555555555555555358e+00 9.022093808488166644e+01 8.429403152759653040e+01 5.376075096867810998e+02 5.405499979063524734e+02
9.583333333333333925e+00 9.021905011962336118e+01 8.434793020245349737e+01 5.376763845541601086e+02 5.405500021099580863e+02
9.611111111111110716e+00 9.021720999803638108e+01 8.428843600177251005e+01 5.377435771869057817e+02 5.405499978737301490e+02
9.638888888888889284e+00 9.021540915035150476e+01 8.434246561811052345e+01 5.378090405615928375e+02 5.405500021425809791e+02
9.666666666666666075e+00 9.021365407408110570e+01 8.428309904765085037e+01 5.378732821736095957e+02 5.405499978411068014e+02
9.694444444444444642e+00 9.021193632264335349e+01 8.433725344884581432e+01 5.379355783239867606e+02 5.405500021752047815e+02
9.722222222222221433e+00 9.021026234088256501e+01 8.427800862414640903e+01 5.379968822899015777e+02 5.405499978084827717e+02
9.750000000000000000e+00 9.020862380334190789e+01 8.433228198689661781e+01 5.380563075618662197e+02 5.405500022078291522e+02
9.777777777777778567e+00 9.020702714823907797e+01 8.427315322348989923e+01 5.381146676541675333e+02 5.405499977758579462e+02
9.805555555555555358e+00 9.020546413937805141e+01 8.432754004895609512e+01 5.381714763388926031e+02 5.405500022404543188e+02
9.833333333333333925e+00 9.020394123264402708e+01 8.426852193976723981e+01 5.382269559756216495e+02 5.405499977432322112e+02
9.861111111111110716e+00 9.020245024084583463e+01 8.432301694361753164e+01 5.382812932108474797e+02 5.405500022730802812e+02
9.888888888888889284e+00 9.020099767069987706e+01 8.426410437797369468e+01 5.383340603171195653e+02 5.405499977106060214e+02
9.916666666666666075e+00 9.019957533686937268e+01 8.431870250967153879e+01 5.383859628279719800e+02 5.405500023057068120e+02
9.944444444444444642e+00 9.019818985014330792e+01 8.425989059701656458e+01 5.384362561126723676e+02 5.405499976779792632e+02
9.972222222222221433e+00 9.019683298524641657e+01 8.431458707705402844e+01 5.384857140886573461e+02 5.405500023383340249e+02
1.000000000000000000e+01 9.019551145994472563e+01 8.425587113874819067e+01 5.385337660220610587e+02 5.405499976453517093e+02
1.002777777777777857e+01 9.019421704528556916e+01 8.431066140833813449e+01 5.385808034098462258e+02 5.405500023709619200e+02
1.005555555555555536e+01 9.019295650873871750e+01 8.425203700256992079e+01 5.386267710562207185e+02 5.405499976127235868e+02
1.008333333333333393e+01 9.019172166514584887e+01 8.430691669667301369e+01 5.386714948891604990e+02 5.405500024035901561e+02
1.011111111111111072e+01 9.019051928331809620e+01 8.424837959548342781e+01 5.387154378124898813e+02 5.405499975800948960e+02
1.013888888888888928e+01 9.018934125955919967e+01 8.430334456309645930e+01 5.387580305850490276e+02 5.405500024362191880e+02
1.016666666666666607e+01 9.018819433999235002e+01 8.424489072261835076e+01 5.387999466055872517e+02 5.405499975474656367e+02
1.019444444444444464e+01 9.018707049737334103e+01 8.429993701649556215e+01 5.388406108673455037e+02 5.405500024688486747e+02
1.022222222222222143e+01 9.018597647061140776e+01 8.424156258515012041e+01 5.388805019211903300e+02 5.405499975148360363e+02
1.025000000000000000e+01 9.018490430011355841e+01 8.429668643322104060e+01 5.389193959574072323e+02 5.405500025014786161e+02
1.027777777777777857e+01 9.018386073839405981e+01 8.423838774679666130e+01 5.389573232256198025e+02 5.405499974822057538e+02
1.030555555555555536e+01 9.018283784412960813e+01 8.429358555090638561e+01 5.389945252387362871e+02 5.405500025341091259e+02
1.033333333333333393e+01 9.018184241870163476e+01 8.423535911100702833e+01 5.390306201963297781e+02 5.405499974495751303e+02
1.036111111111111072e+01 9.018086650664714909e+01 8.429062744671186636e+01 5.390661411505489014e+02 5.405500025667400905e+02
1.038888888888888928e+01 9.017991699272450035e+01 8.423246991576306186e+01 5.391005724881999868e+02 5.405499974169438246e+02
1.041666666666666607e+01 9.017898590154580063e+01 8.428780551879459892e+01 5.391344061075318450e+02 5.405500025993713962e+02
1.044444444444444464e+01 9.017808017537925025e+01 8.422971371949120112e+01 5.391673242561214465e+02 5.405499973843124053e+02
1.047222222222222143e+01 9.017719184251384945e+01 8.428511347279760457e+01 5.391994992554859891e+02 5.405500026320030429e+02
1.050000000000000000e+01 9.017632786648998433e+01 8.422708437413498928e+01 5.392309943508678316e+02 5.405499973516807586e+02
1.052777777777777857e+01 9.017548032315018247e+01 8.428254530761981300e+01 5.392615996873914810e+02 5.405500026646349170e+02
1.055555555555555536e+01 9.017465617576982595e+01 8.422457601873220767e+01 5.392916981782070707e+02 5.405499973190485434e+02
1.058333333333333393e+01 9.017384753941340136e+01 8.428009530303731367e+01 5.393208673282588279e+02 5.405500026972672458e+02
1.061111111111111072e+01 9.017306137429555690e+01 8.422218306795872422e+01 5.393495633324620258e+02 5.405499972864161009e+02
1.063888888888888928e+01 9.017228985888702653e+01 8.427775800245593985e+01 5.393774322507116494e+02 5.405500027299000294e+02
1.066666666666666607e+01 9.017153992507660121e+01 8.421990019420688611e+01 5.394047344777001172e+02 5.405499972537829763e+02
1.069444444444444464e+01 9.017080380117941729e+01 8.427552820448306647e+01 5.394313987442744747e+02 5.405500027625330404e+02
1.072222222222222143e+01 9.017008843878653579e+01 8.421772231833794820e+01 5.394573621351689781e+02 5.405499972211499653e+02
1.075000000000000000e+01 9.016938607288055607e+01 8.427340095037887124e+01 5.394828617250834668e+02 5.405500027951662787e+02
1.077777777777777857e+01 9.016870369409824093e+01 8.421564459630373278e+01 5.395075868218981441e+02 5.405499971885166133e+02
1.080555555555555536e+01 9.016803352669330707e+01 8.427137150933027954e+01 5.395319221222690658e+02 5.405500028277998581e+02
1.083333333333333393e+01 9.016738260598079080e+01 8.421366240925952695e+01 5.395555256865941374e+02 5.405499971558830339e+02
1.086111111111111072e+01 9.016674315341322199e+01 8.426943537053428201e+01 5.395786950851289703e+02 5.405500028604334375e+02
1.088888888888888928e+01 9.016674306593137089e+01 8.421177165293646283e+01 5.396179145749359805e+02 5.405499971232491134e+02
1.091666666666666607e+01 9.016583688577350131e+01 8.426759051266964207e+01 5.396252659563681391e+02 5.405500028930673579e+02
1.094444444444444464e+01 9.016501984574493633e+01 8.420997742869880653e+01 5.396443936060696842e+02 5.405499970906142835e+02
1.097222222222222143e+01 9.016501977630549902e+01 8.426585776731094768e+01 5.396781870387903837e+02 5.405500029257010510e+02
1.100000000000000000e+01 9.016423772881964283e+01 8.420831780473888273e+01 5.396889731646705286e+02 5.405499970579801357e+02
1.102777777777777857e+01 9.016339488982558237e+01 8.426426747813057716e+01 5.397093789229936647e+02 5.405500029583359947e+02
1.105555555555555536e+01 9.016339483017715395e+01 8.420677080191137520e+01 5.397301433182791470e+02 5.405499970253459878e+02
1.108333333333333393e+01 9.016268529950633592e+01 8.426273631036806933e+01 5.397552148821619085e+02 5.405500029909702562e+02
1.111111111111111072e+01 9.016186856926904625e+01 8.420525860954444397e+01 5.397588409996434393e+02 5.405499969927109305e+02
1.113888888888888928e+01 9.016186851666998336e+01 8.426126787835831067e+01 5.397891387304867976e+02 5.405500030236055409e+02
1.116666666666666607e+01 9.016121298327203704e+01 8.420383731610824896e+01 5.398044674437081767e+02 5.405499969600764416e+02
1.119444444444444464e+01 9.016043505017528048e+01 8.425987077907952028e+01 5.398104045796490027e+02 5.405500030562399161e+02
1.122222222222222143e+01 9.016043500427288393e+01 8.420245963923971999e+01 5.398395454683832213e+02 5.405499969274413843e+02
1.125000000000000000e+01 9.016043491692859391e+01 8.425853055145785220e+01 5.398653275459412271e+02 5.405500030888753145e+02
1.127777777777777857e+01 9.015942356092314469e+01 8.420115809212134650e+01 5.398657951081208921e+02 5.405499968948058722e+02
1.130555555555555536e+01 9.015942348723616817e+01 8.425725664123548597e+01 5.398852924568498111e+02 5.405500031215099170e+02
1.133333333333333393e+01 9.015942340196225757e+01 8.419992822070953764e+01 5.399154190933161317e+02 5.405499968621702465e+02
1.136111111111111072e+01 9.015840909609248399e+01 8.425609648743304092e+01 5.399067326340154978e+02 5.405500031541449744e+02
1.138888888888888928e+01 9.015840901598487278e+01 8.419883204299004831e+01 5.399356488562884806e+02 5.405499968295348481e+02
1.141666666666666607e+01 9.015840893689912150e+01 8.425504015664134272e+01 5.399503657191854700e+02 5.405500031867809412e+02
1.144444444444444464e+01 9.015741493448301469e+01 8.419780143943462747e+01 5.399554406369387607e+02 5.405499967968993360e+02
1.147222222222222143e+01 9.015741485378411824e+01 8.425403039529327032e+01 5.399705266074392966e+02 5.405500032194158848e+02
1.150000000000000000e+01 9.015741478264246211e+01 8.419681885958716805e+01 5.399896705753411652e+02 5.405499967642641650e+02
1.152777777777777857e+01 9.015644163178257031e+01 8.425308217741839201e+01 5.399932871209892937e+02 5.405500032520518516e+02
1.155555555555555536e+01 9.015644155570080898e+01 8.419589304641803551e+01 5.400007060681907660e+02 5.405499967316280845e+02
1.158333333333333393e+01 9.015644149177744282e+01 8.425216783025402378e+01 5.400277198348096590e+02 5.405500032846874774e+02
1.161111111111111072e+01 9.015550339085966414e+01 8.419500228447026302e+01 5.400194389109725535e+02 5.405499966989930272e+02
1.163888888888888928e+01 9.015550332047801874e+01 8.425130206987513759e+01 5.400376866929192374e+02 5.405500033173228758e+02
1.166666666666666607e+01 9.015550326309852380e+01 8.419414623711470824e+01 5.400529310916907662e+02 5.405499966663572877e+02
1.169444444444444464e+01 9.015460166048120527e+01 8.425045935026606969e+01 5.400521742697434320e+02 5.405500033499588426e+02
1.172222222222222143e+01 9.015460159762544379e+01 8.419332639872096991e+01 5.400653358767020791e+02 5.405499966337214346e+02
1.175000000000000000e+01 9.015460154451872654e+01 8.424965164017328334e+01 5.400793289302946505e+02 5.405500033825946957e+02
1.177777777777777857e+01 9.015375324207938945e+01 8.419252838383501114e+01 5.400835924389540423e+02 5.405499966010858088e+02
1.180555555555555536e+01 9.015375318436610996e+01 8.424887235875142721e+01 5.400877326061245185e+02 5.405500034152304352e+02
1.183333333333333393e+01 9.015375313466773832e+01 8.419176247239431632e+01 5.401108754314122962e+02 5.405499965684498420e+02
1.186111111111111072e+01 9.015295152199074380e+01 8.424811531555116062e+01 5.401050209523742751e+02 5.405500034478667430e+02
1.188888888888888928e+01 9.015295146949715388e+01 8.419102249918925907e+01 5.401172307285430634e+02 5.405499965358137615e+02
1.191666666666666607e+01 9.015295142205951606e+01 8.424738986679106745e+01 5.401337233294754014e+02 5.405500034805027099e+02
1.194444444444444464e+01 9.015220301303106964e+01 8.419030688006419894e+01 5.401303130602531155e+02 5.405499965031780221e+02
1.197222222222222143e+01 9.015220296359117924e+01 8.424668928724128136e+01 5.401435676307795575e+02 5.405500035131384493e+02
1.200000000000000000e+01 9.015220293516127015e+01 8.493826822054529657e+01 5.401494268550214883e+02 3.861099964809977791e+02
1.202777777777777857e+01 9.015220287186596693e+01 8.532705412438511416e+01 5.401201868153292480e+02 3.861100035083767352e+02
1.205555555555555536e+01 9.015331752976544522e+01 8.537956558914196137e+01 5.397979874161908356e+02 3.861099965167916253e+02
1.208333333333333393e+01 9.016027457460002381e+01 8.571579112784733923e+01 5.385020275607229223e+02 3.861100034546166171e+02
1.211111111111111072e+01 9.018196012555556251e+01 8.585420928932497020e+01 5.347524966581403305e+02 3.861099965689844566e+02
1.213888888888888928e+01 9.022907833648163489e+01 8.589539720355412555e+01 5.273013142365992962e+02 3.861100034177856060e+02
1.216666666666666607e+01 9.030151912295430350e+01 8.624747543309868547e+01 5.172991388159076678e+02 3.861099965884324092e+02
1.219444444444444464e+01 9.038130924308777026e+01 8.618224156703118410e+01 5.087257137918562648e+02 3.861100034046991709e+02
1.222222222222222143e+01 9.044848579570006564e+01 8.640601185803807027e+01 5.045899402437676144e+02 3.861099966083940558e+02
1.225000000000000000e+01 9.050613580916730427e+01 8.653567063199810150e+01 5.024945660203225088e+02 3.861100033717164024e+02
1.227777777777777857e+01 9.057238030316062805e+01 8.659261725813946953e+01 4.983892033920827203e+02 3.861099966511459343e+02
1.230555555555555536e+01 9.064691051402851940e+01 8.671119690785926082e+01 4.931204232747359697e+02 3.861100033292409535e+02
1.233333333333333393e+01 9.071412786092633951e+01 8.689438781436928139e+01 4.900593387081158880e+02 3.861099966850118221e+02
1.236111111111111072e+01 9.077527000559625492e+01 8.684724838455866802e+01 4.882546587346457727e+02 3.861100033044959332e+02
1.238888888888888928e+01 9.084180700741028147e+01 8.708876074415225332e+01 4.850224106554072705e+02 3.861099967060433755e+02
1.241666666666666607e+01 9.090936267812054439e+01 8.709513410671776512e+01 4.816118785397453053e+02 3.861100032797975814e+02
1.244444444444444464e+01 9.097014294424018033e+01 8.720505058956192102e+01 4.795834425840698145e+02 3.861099967382619411e+02
1.247222222222222143e+01 9.103001189606321475e+01 8.729899777902527092e+01 4.774230023980016995e+02 3.861100032424610049e+02
1.250000000000000000e+01 9.109207839024288944e+01 8.740508055554631994e+01 4.744338378437589085e+02 3.861099967753543751e+02
1.252777777777777857e+01 9.115046167523156839e+01 8.741337417579465807e+01 4.720941975369345300e+02 3.861100032099640202e+02
1.255555555555555536e+01 9.120585806805691220e+01 8.760623411376437275e+01 4.702119929093497035e+02 3.861099968025253020e+02
1.258333333333333393e+01 9.126231939949494176e+01 8.757488963088886180e+01 4.677733435885257904e+02 3.861100031847021796e+02
1.261111111111111072e+01 9.131702056502258813e+01 8.772614288205552668e+01 4.654449309919770599e+02 3.861099968300013074e+02
1.263888888888888928e+01 9.136863731935463306e+01 8.776315880185667595e+01 4.635549232719304769e+02 3.861100031531872219e+02
1.266666666666666607e+01 9.142004929508851774e+01 8.785931665871599705e+01 4.614520556034306651e+02 3.861099968644749083e+02
1.269444444444444464e+01 9.147049909072241292e+01 8.788904469007960074e+01 4.592487650429475821e+02 3.861100031189244532e+02
1.272222222222222143e+01 9.151850488829015262e+01 8.802850512700462104e+01 4.573941893608429723e+02 3.861099968959604780e+02
1.275000000000000000e+01 9.156565000242078156e+01 8.800355311708510442e+01 4.554872620870458491e+02 3.861100030902783260e+02
1.277777777777777857e+01 9.161191162561495105e+01 8.815738089642526631e+01 4.534591164744525713e+02 3.861099969235611411e+02
1.280555555555555536e+01 9.165628277671689261e+01 8.815149714590201313e+01 4.516506882962124223e+02 3.861100030614107368e+02
1.283333333333333393e+01 9.169955653192781142e+01 8.826072270863669189e+01 4.498811937011450368e+02 3.861099969548204740e+02
1.286111111111111072e+01 9.174195351071760740e+01 8.827898277911367586e+01 4.480413634713606257e+02 3.861100030286293645e+02
1.288888888888888928e+01 9.178281454597879474e+01 8.838824912979247017e+01 4.462993570066259394e+02 3.861099969873963005e+02
1.291666666666666607e+01 9.182251902134751731e+01 8.837607472264761554e+01 4.446517274718617045e+02 3.861100029975630719e+02
1.294444444444444464e+01 9.186131574278256551e+01 8.851014385541957097e+01 4.429534372596847334e+02 3.861099970168239679e+02
1.297222222222222143e+01 9.189886717644230885e+01 8.848584196545695590e+01 4.413255345771586349e+02 3.861100029686463131e+02
1.300000000000000000e+01 9.193526764503192794e+01 8.860346041265496808e+01 4.397759008973126811e+02 3.861099970465122055e+02
1.302777777777777857e+01 9.197074062544933781e+01 8.859907200293010021e+01 4.382074438651563355e+02 3.861100029376866587e+02
1.305555555555555536e+01 9.200515016883512942e+01 8.869895121591368081e+01 4.366973464084805414e+02 3.861099970783412232e+02
1.308333333333333393e+01 9.203849793973910209e+01 8.868927723694810084e+01 4.352391654122870364e+02 3.861100029059901999e+02
1.311111111111111072e+01 9.207090905973853978e+01 8.880170408428963924e+01 4.338020938262201298e+02 3.861099971091362590e+02
1.313888888888888928e+01 9.210238509177182209e+01 8.877383799815230248e+01 4.323873457824669799e+02 3.861100028760684495e+02
1.316666666666666607e+01 9.213287858208464343e+01 8.888833781032610659e+01 4.310389911150414264e+02 3.861099971387736218e+02
1.319444444444444464e+01 9.216249224023653142e+01 8.886563924135582226e+01 4.297056125968103970e+02 3.861100028460013505e+02
1.322222222222222143e+01 9.219123010517228067e+01 8.896474209792911836e+01 4.283975067740518625e+02 3.861099971695959994e+02
1.325000000000000000e+01 9.221907906104887331e+01 8.894776593001171250e+01 4.271479813418393974e+02 3.861100028147230887e+02
1.327777777777777857e+01 9.224609867605326485e+01 8.904607911677409504e+01 4.259108324900518028e+02 3.861099972007764904e+02
1.330555555555555536e+01 9.227232232814397150e+01 8.901798794978331841e+01 4.247122125747901578e+02 3.861100027840382154e+02
1.333333333333333393e+01 9.229771145983646363e+01 8.912271603739061732e+01 4.235440405815979830e+02 3.861099972309484656e+02
1.336111111111111072e+01 9.232235031085602373e+01 8.908995634022477361e+01 4.224128803446665756e+02 3.861100027540061319e+02
1.338888888888888928e+01 9.234624312663162016e+01 8.918796976752614114e+01 4.213006996333889447e+02 3.861099972612466331e+02
1.341666666666666607e+01 9.236937566910141584e+01 8.916042872566735866e+01 4.202265104275608678e+02 3.861100027233014202e+02
1.344444444444444464e+01 9.239180771681010640e+01 8.925192165372116904e+01 4.191833962043831434e+02 3.861099972922110624e+02
1.347222222222222143e+01 9.241356285281419503e+01 8.922131543080102745e+01 4.181575803275649719e+02 3.861100026924003714e+02
1.350000000000000000e+01 9.243461025703925316e+01 8.931592067243202848e+01 4.171741172182398714e+02 3.861099973228140243e+02
1.352777777777777857e+01 9.245502377729603438e+01 8.927858766829724857e+01 4.162059634641398702e+02 3.861100026620702579e+02
1.355555555555555536e+01 9.247480154365614169e+01 8.937263106913917454e+01 4.152728124952874964e+02 3.861099973530684792e+02
1.358333333333333393e+01 9.249394676943991556e+01 8.933620185494221744e+01 4.143602322548765642e+02 3.861100026316684648e+02
1.361111111111111072e+01 9.251249387116865819e+01 8.942438252200163618e+01 4.134777295731008735e+02 3.861099973837103221e+02
1.363888888888888928e+01 9.253046854265350873e+01 8.938873866209036123e+01 4.126180744039932051e+02 3.861100026008909936e+02
1.366666666666666607e+01 9.254785548977075393e+01 8.947598682268176162e+01 4.117810414893581878e+02 3.861099974144452176e+02
1.369444444444444464e+01 9.256470589960439099e+01 8.943586760727356477e+01 4.109748818469077491e+02 3.861100025703192955e+02
1.372222222222222143e+01 9.258101508445462002e+01 8.952429433984940488e+01 4.101816631012550260e+02 3.861099974448558783e+02
1.375000000000000000e+01 9.259680542645540413e+01 8.948202917384799093e+01 4.094222474953419351e+02 3.861100025399468336e+02
1.377777777777777857e+01 9.261208968147364828e+01 8.956743945339997026e+01 4.086763056461065275e+02 3.861099974753184370e+02
1.380555555555555536e+01 9.262688824964659773e+01 8.952611723351172657e+01 4.079579990855747837e+02 3.861100025093543877e+02
1.383333333333333393e+01 9.264120532865172208e+01 8.960879764500732847e+01 4.072579292709582433e+02 3.861099975059892699e+02
1.386111111111111072e+01 9.265506939742240888e+01 8.956570600706906760e+01 4.065788768108779436e+02 3.861100024787097595e+02
1.388888888888888928e+01 9.266847757457951218e+01 8.964876364173154855e+01 4.059228206086041268e+02 3.861099975365347063e+02
1.391666666666666607e+01 9.268146011622759772e+01 8.960288948803106734e+01 4.052803299454750459e+02 3.861100024482512367e+02
1.394444444444444464e+01 9.269401646676230655e+01 8.968506820363440113e+01 4.046656536778847340e+02 3.861099975669724813e+02
1.397222222222222143e+01 9.270616842818287751e+01 8.963894182036439418e+01 4.040604450304869601e+02 3.861100024177629280e+02
1.400000000000000000e+01 9.271792122439219952e+01 8.971863571481114263e+01 4.034813215588766866e+02 3.861099975975382108e+02
1.402777777777777857e+01 9.272929731458097535e+01 8.967215364162466074e+01 4.029146752860721108e+02 3.861100023871564986e+02
1.405555555555555536e+01 9.274029211836555930e+01 8.975105776407558267e+01 4.023676485403518086e+02 3.861099976281267914e+02
1.408333333333333393e+01 9.275093762015052334e+01 8.970257076458081258e+01 4.018378486675795216e+02 3.861100023566228856e+02
1.411111111111111072e+01 9.276122550195721317e+01 8.978132632676685887e+01 4.013212799319562123e+02 3.861099976586089610e+02
1.413888888888888928e+01 9.277118109139695434e+01 8.973169800620283354e+01 4.008262125884045872e+02 3.861100023261507772e+02
1.416666666666666607e+01 9.278080507545385558e+01 8.980895989985860695e+01 4.003392607615090242e+02 3.861099976891120491e+02
1.419444444444444464e+01 9.279011646424402215e+01 8.975917755590617730e+01 3.998751761364701451e+02 3.861100022956060798e+02
1.422222222222222143e+01 9.279911398630697761e+01 8.983513848719026385e+01 3.994189381521018163e+02 3.861099977196798250e+02
1.425000000000000000e+01 9.280782178696097162e+01 8.978431400644879545e+01 3.989815094443628709e+02 3.861100022650492178e+02
1.427777777777777857e+01 9.281623370716633303e+01 8.985999402818652015e+01 3.985559945373488517e+02 3.861099977502033767e+02
1.430555555555555536e+01 9.282437288471429326e+01 8.980787868293319320e+01 3.981430643849385547e+02 3.861100022345533489e+02
1.433333333333333393e+01 9.283223684078592441e+01 8.988285372420183705e+01 3.977464672679150226e+02 3.861099977806937886e+02
1.436111111111111072e+01 9.283984391828637683e+01 8.983029967490797674e+01 3.973572649571163424e+02 3.861100022040458839e+02
1.438888888888888928e+01 9.284719213187547382e+01 8.990410537862368301e+01 3.969868227746855496e+02 3.861099978112259805e+02
1.441666666666666607e+01 9.285430220630674114e+01 8.985106489257024975e+01 3.966216890991715331e+02 3.861100021735017549e+02
1.444444444444444464e+01 9.286116700826786996e+01 8.992429269549251103e+01 3.962738321917496478e+02 3.861099978417628336e+02
1.447222222222222143e+01 9.286781039881907418e+01 8.987026619287281903e+01 3.959333465490180402e+02 3.861100021429834328e+02
1.450000000000000000e+01 9.287422403301168572e+01 8.994311825448824038e+01 3.956052906397618472e+02 3.861099978722646142e+02
1.452777777777777857e+01 9.288042938303094331e+01 8.988842939406616495e+01 3.952887674288456310e+02 3.861100021124843238e+02
1.455555555555555536e+01 9.288642044058762792e+01 8.996048892094196958e+01 3.949793296322689002e+02 3.861099979027741256e+02
1.458333333333333393e+01 9.289221661535540875e+01 8.990546193563201882e+01 3.946847253724181996e+02 3.861100020819616248e+02
1.461111111111111072e+01 9.289781116895700563e+01 8.997683106004841136e+01 3.943940049397629650e+02 3.861099979333034753e+02
1.463888888888888928e+01 9.290322446405440360e+01 8.992118753185822300e+01 3.941183831037249661e+02 3.861100020514366520e+02
1.466666666666666607e+01 9.290844862759766443e+01 8.999220970474900128e+01 3.938470369987373942e+02 3.861099979638172499e+02
1.469444444444444464e+01 9.291350294832179202e+01 8.993590140302993063e+01 3.935876392534522665e+02 3.861100020209318018e+02
1.472222222222222143e+01 9.291838112401440242e+01 9.000644422353222751e+01 3.933356921161361015e+02 3.861099979943206222e+02
1.475000000000000000e+01 9.292309996344472722e+01 8.994976585928122859e+01 3.930909293193578833e+02 3.861100019904228020e+02
1.477777777777777857e+01 9.292765360683037557e+01 9.001970316097263947e+01 3.928571821844958549e+02 3.861099980248372958e+02
1.480555555555555536e+01 9.293205948525125848e+01 8.996264367588611321e+01 3.926267708407786472e+02 3.861100019599027746e+02
1.483333333333333393e+01 9.293630925555315514e+01 9.003218831207937001e+01 3.924089900844595036e+02 3.861099980553544242e+02
1.486111111111111072e+01 9.294042218961624258e+01 8.997460295583263701e+01 3.921934935887423990e+02 3.861100019293918990e+02
1.488888888888888928e+01 9.294438873766368658e+01 9.004382639253633158e+01 3.919891485291681192e+02 3.861099980858599565e+02
1.491666666666666607e+01 9.294822735691485605e+01 8.998584102767794946e+01 3.917890377131831769e+02 3.861100018988872193e+02
1.494444444444444464e+01 9.295192897848889402e+01 9.005461982502131946e+01 3.915962747774419768e+02 3.861099981163680468e+02
1.497222222222222143e+01 9.295551168621554439e+01 8.999634764705011492e+01 3.914110851470744024e+02 3.861100018683750363e+02
1.500000000000000000e+01 9.295896548494596345e+01 9.006473393081064671e+01 3.912292611145265369e+02 3.861099981468820488e+02
1.502777777777777857e+01 9.296230883810480350e+01 9.000609284886290595e+01 3.910574365182264387e+02 3.861100018378627965e+02
1.505555555555555536e+01 9.296553157067397422e+01 9.007420803727845282e+01 3.908869005261030907e+02 3.861099981773903096e+02
1.508333333333333393e+01 9.296865095245973976e+01 9.001519845285093879e+01 3.907263100573542829e+02 3.861100018073576052e+02
1.511111111111111072e+01 9.297165790814295860e+01 9.008300593092005215e+01 3.905676903873016954e+02 3.861099982078950461e+02
1.513888888888888928e+01 9.297456829062019779e+01 9.002373460442865394e+01 3.904164378236911830e+02 3.861100017768509929e+02
1.516666666666666607e+01 9.297737329854460597e+01 9.009120638654468394e+01 3.902698231079098150e+02 3.861099982384041027e+02
1.519444444444444464e+01 9.298008880780307095e+01 9.003167542401165235e+01 3.901269260447048737e+02 3.861100017463410268e+02
1.522222222222222143e+01 9.298270511770851954e+01 9.009889199455072628e+01 3.899914335866665169e+02 3.861099982689128751e+02
1.525000000000000000e+01 9.298523855114981984e+01 9.003906451391682708e+01 3.898569399010225993e+02 3.861100017158345850e+02
1.527777777777777857e+01 9.298767881730837814e+01 9.010605484525765974e+01 3.897309097523912556e+02 3.861099982994174979e+02
1.530555555555555536e+01 9.299004221011441018e+01 9.004598260257154152e+01 3.896054359029329248e+02 3.861100016853301895e+02
1.533333333333333393e+01 9.299231802186957907e+01 9.011271450040378284e+01 3.894870791115441762e+02 3.861099983299229166e+02
1.536111111111111072e+01 9.299452279959632506e+01 9.005244034993816626e+01 3.893710618845847762e+02 3.861100016548236340e+02
1.538888888888888928e+01 9.299664503305398000e+01 9.011894060991311051e+01 3.892591794408874648e+02 3.861099983604298700e+02
1.541666666666666607e+01 9.299870160939056518e+01 9.005844416397503949e+01 3.891522948226899530e+02 3.861100016243173627e+02
1.544444444444444464e+01 9.300068077285935431e+01 9.012475861512913866e+01 3.890466205399272894e+02 3.861099983909347202e+02
1.547222222222222143e+01 9.300259879008305575e+01 9.006404855929312703e+01 3.889477202065276629e+02 3.861100015938135925e+02
1.550000000000000000e+01 9.300444450069753088e+01 9.013017059876760584e+01 3.888487084438853572e+02 3.861099984214383198e+02
1.552777777777777857e+01 9.300623326354342169e+01 9.006928808824244470e+01 3.887562488507417129e+02 3.861100015633093676e+02
1.555555555555555536e+01 9.300795430616287263e+01 9.013521583078932053e+01 3.886644935081870358e+02 3.861099984519431700e+02
1.558333333333333393e+01 9.300962257057020111e+01 9.007416626266974902e+01 3.885771793705593495e+02 3.861100015328044037e+02
1.561111111111111072e+01 9.301122720477590633e+01 9.013993218547692265e+01 3.884927915488646590e+02 3.861099984824476792e+02
1.563888888888888928e+01 9.301278306424086395e+01 9.007870955065129692e+01 3.884100702379234917e+02 3.861100015023006904e+02
1.566666666666666607e+01 9.301427907641688364e+01 9.014432748881863233e+01 3.883323900478911810e+02 3.861099985129507104e+02
1.569444444444444464e+01 9.301573010551919651e+01 9.008295453252793550e+01 3.882544861400538707e+02 3.861100014717978866e+02
1.572222222222222143e+01 9.301712466690604231e+01 9.014841900309642142e+01 3.881822893489040212e+02 3.861099985434537984e+02
1.575000000000000000e+01 9.301847799625983271e+01 9.008691390418914580e+01 3.881097965386452984e+02 3.861100014412944006e+02
1.577777777777777857e+01 9.301977791039958277e+01 9.015223899347093095e+01 3.880418265277882597e+02 3.861099985739573413e+02
1.580555555555555536e+01 9.302104001751359874e+01 9.009059932388305469e+01 3.879751305862373556e+02 3.861100014107911989e+02
1.583333333333333393e+01 9.302225176454331290e+01 9.015580405136233821e+01 3.879106258437192878e+02 3.861099986044600314e+02
1.586111111111111072e+01 9.302342864905835995e+01 9.009403738000149531e+01 3.878494966893091487e+02 3.861100013802889634e+02
1.588888888888888928e+01 9.302455824119346062e+01 9.015912324575198511e+01 3.877884166762244718e+02 3.861099986349621531e+02
1.591666666666666607e+01 9.302565560214904394e+01 9.009724689781918983e+01 3.877319939389691399e+02 3.861100013497866712e+02
1.594444444444444464e+01 9.302670858078670335e+01 9.016221742024825403e+01 3.876748203212904400e+02 3.861099986654645591e+02
1.597222222222222143e+01 9.302773176666498500e+01 9.010023639643894455e+01 3.876219820091088195e+02 3.861100013192842653e+02
1.600000000000000000e+01 9.302871327040878668e+01 9.016510584452321098e+01 3.875692362297898512e+02 3.861099986959666808e+02
1.602777777777777857e+01 9.302966731503838105e+01 9.010302174537441999e+01 3.875191097826858595e+02 3.861100012887824846e+02
1.605555555555555713e+01 9.303058211749002737e+01 9.016779759962336982e+01 3.874708914451712189e+02 3.861099987264682341e+02
1.608333333333333215e+01 9.303147174500372785e+01 9.010562124058829170e+01 3.874231948773345948e+02 3.861100012582809882e+02
1.611111111111111072e+01 9.303232425674464423e+01 9.017030478418644179e+01 3.873790033922064708e+02 3.861099987569697873e+02
1.613888888888888928e+01 9.303315390583105682e+01 9.010804483819777033e+01 3.873340335179545377e+02 3.861100012277794349e+02
1.616666666666666785e+01 9.303394827602997452e+01 9.017264375138566379e+01 3.872929606054217402e+02 3.861099987874712838e+02
1.619444444444444287e+01 9.303472198971866192e+01 9.011030209559123705e+01 3.872512505315831959e+02 3.861100011972781658e+02
1.622222222222222143e+01 9.303546219396395145e+01 9.017482514602357924e+01 3.872124084290243218e+02 3.861099988179723823e+02
1.625000000000000000e+01 9.303618368080438472e+01 9.011240700158646177e+01 3.871742795890684192e+02 3.861100011667771241e+02
1.627777777777777857e+01 9.303687344147535043e+01 9.017685703205785330e+01 3.871371977533624431e+02 3.861099988484733103e+02
1.630555555555555713e+01 9.303754618293172030e+01 9.011437043124747959e+01 3.871024705017400152e+02 3.861100011362762530e+02
1.633333333333333215e+01 9.303818895617695262e+01 9.017875102518381425e+01 3.870672335234831394e+02 3.861099988789741815e+02
1.636111111111111072e+01 9.303881619613869702e+01 9.011619969841007105e+01 3.870352535599188286e+02 3.861100011057754955e+02
1.638888888888888928e+01 9.303941519818636152e+01 9.018051771252375204e+01 3.870023138935648603e+02 3.861099989094748253e+02
1.641666666666666785e+01 9.304000000828207817e+01 9.011790432156725217e+01 3.869722644694620044e+02 3.861100010752749085e+02
1.644444444444444287e+01 9.304055817968223607e+01 9.018216409947967804e+01 3.869420572017315862e+02 3.861099989399752417e+02
1.647222222222222143e+01 9.304110347954967608e+01 9.011949418122544841e+01 3.869133513986897697e+02 3.861100010447746627e+02
1.650000000000000000e+01 9.304162352268618008e+01 9.018369802483333331e+01 3.868859517633900396e+02 3.861099989704754307e+02
1.652777777777777857e+01 9.304213204795483705e+01 9.012097614468974882e+01 3.868584723063807473e+02 3.861100010142745305e+02
1.655555555555555713e+01 9.304261648845297827e+01 9.018512838012289023e+01 3.868334890797304411e+02 3.861099990009755629e+02
1.658333333333333215e+01 9.304309077155826913e+01 9.012235681167805978e+01 3.868075466560070481e+02 3.861100009837743983e+02
1.661111111111111072e+01 9.304354200367676242e+01 9.018646189211217745e+01 3.867842996589616860e+02 3.861099990314755246e+02
1.663888888888888928e+01 9.304398436104082748e+01 9.012364396856173698e+01 3.867603485924835240e+02 3.861100009532745503e+02
1.666666666666666785e+01 9.304440465901812729e+01 9.018770429906800246e+01 3.867382098987785071e+02 3.861099990619753157e+02
1.669444444444444287e+01 9.304481721359555024e+01 9.012484409737253088e+01 3.867165025941391150e+02 3.861100009227748160e+02
1.672222222222222143e+01 9.304520872081013749e+01 9.018886230301448848e+01 3.866951905902222961e+02 3.861099990924751069e+02
1.675000000000000000e+01 9.304559344547507749e+01 9.012596236290991669e+01 3.866755764034571712e+02 3.861100008922750817e+02
1.677777777777777857e+01 9.304559349873304086e+01 9.018994171206961141e+01 3.866451241447980465e+02 3.861099991229747843e+02
1.680555555555555713e+01 9.304613789277581759e+01 9.012700225118065589e+01 3.866356109719761776e+02 3.861100008617756885e+02
1.683333333333333215e+01 9.304663296099435854e+01 9.019093816411418629e+01 3.866188824327375642e+02 3.861099991534746323e+02
1.686111111111111072e+01 9.304663299910077967e+01 9.012794524528784734e+01 3.865949276289509839e+02 3.861100008312766363e+02
1.688888888888888928e+01 9.304706137030254354e+01 9.019181785150450992e+01 3.865816472585400447e+02 3.861099991839738550e+02
1.691666666666666785e+01 9.304756954188090390e+01 9.012877132084263110e+01 3.865665597294220106e+02 3.861100008007766178e+02
1.694444444444444287e+01 9.304756957083299085e+01 9.019262239436648088e+01 3.865515002091780730e+02 3.861099992144728503e+02
1.697222222222222143e+01 9.304756962466416326e+01 9.012958238331870575e+01 3.865196197807314320e+02 3.861100007702779635e+02
1.700000000000000000e+01 9.304823039873140544e+01 9.019342452346236882e+01 3.865256432785699303e+02 3.861099992449725278e+02
1.702777777777777857e+01 9.304823044509885221e+01 9.013033208006989128e+01 3.865024614436875368e+02 3.861100007397786840e+02
1.705555555555555713e+01 9.304823049352840769e+01 9.019410899761973610e+01 3.864849471406511725e+02 3.861099992754717505e+02
1.708333333333333215e+01 9.304888357804389898e+01 9.013097538097713368e+01 3.864855939903956710e+02 3.861100007092802571e+02
1.711111111111111072e+01 9.304888362417470660e+01 9.019471714534796547e+01 3.864638236695717524e+02 3.861099993059704616e+02
1.713888888888888928e+01 9.304888366575393377e+01 9.013154153506003752e+01 3.864553501262839745e+02 3.861100006787802954e+02
1.716666666666666785e+01 9.304949594036054350e+01 9.019526905344486067e+01 3.864405760374768306e+02 3.861099993364697980e+02
1.719444444444444287e+01 9.304949595504584181e+01 9.013210743676225434e+01 3.864411157095063345e+02 3.861100006482821527e+02
1.722222222222222143e+01 9.304949598914876674e+01 9.019581686769559781e+01 3.864167206455813357e+02 3.861099993669679407e+02
1.725000000000000000e+01 9.305008013539297451e+01 9.013260964685082399e+01 3.864199521382024045e+02 3.861100006177828732e+02
1.727777777777777857e+01 9.305008017279962473e+01 9.019631100133557311e+01 3.864115677213914068e+02 3.861099993974675044e+02
1.730555555555555713e+01 9.305008020123285917e+01 9.013311452506556520e+01 3.863921817665830076e+02 3.861100005872840484e+02
1.733333333333333215e+01 9.305061908171339269e+01 9.019678765926531128e+01 3.863976965100780490e+02 3.861099994279653629e+02
1.736111111111111072e+01 9.305061911382338735e+01 9.013356530241229336e+01 3.863812394085904884e+02 3.861100005567859625e+02
1.738888888888888928e+01 9.305061913771601212e+01 9.019725001531553232e+01 3.863762945391627568e+02 3.861099994584640740e+02
1.741666666666666785e+01 9.305112021040346804e+01 9.013402099693604441e+01 3.863657599382966055e+02 3.861100005262870241e+02
1.744444444444444287e+01 9.305112021883344653e+01 9.019767366411511489e+01 3.863669631232149300e+02 3.861099994889626146e+02
1.747222222222222143e+01 9.305112024094920287e+01 9.013444140693690088e+01 3.863486599693765129e+02 3.861100004957889382e+02
1.750000000000000000e+01 9.305156566299862675e+01 9.019809598092344061e+01 3.863468910120188298e+02 3.861099995194604162e+02
1.752777777777777857e+01 9.305156567063148998e+01 9.013483940609877720e+01 3.863451446655444101e+02 3.861100004652907955e+02
1.755555555555555713e+01 9.305156569134953770e+01 9.019848285096304608e+01 3.863253873083350527e+02 3.861099995499588999e+02
1.758333333333333215e+01 9.305197595613907424e+01 9.013522889347223099e+01 3.863321239594881717e+02 3.861100004347923687e+02
1.761111111111111072e+01 9.305197597525759079e+01 9.019885178024826189e+01 3.863179575147331093e+02 3.861099995804570426e+02
1.763888888888888928e+01 9.305197599572434797e+01 9.013558052285070232e+01 3.863139105095388572e+02 3.861100004042944533e+02
1.766666666666666785e+01 9.305197604848656567e+01 9.019920316835251128e+01 3.862962764847728181e+02 3.861099996109549011e+02
1.769444444444444287e+01 9.305197606378634134e+01 9.013591640447850750e+01 3.862975030455838805e+02 3.861100003737965949e+02
1.772222222222222143e+01 9.305197611960930715e+01 9.019951477617752289e+01 3.862864300563311417e+02 3.861099996414535553e+02
1.775000000000000000e+01 9.305243990692579814e+01 9.013620313210725499e+01 3.862888918586830869e+02 3.861100003432990206e+02
1.777777777777777857e+01 9.305243991509807699e+01 9.019974579274672521e+01 3.862885939574240979e+02 3.861099996719518117e+02
1.780555555555555713e+01 9.305243994119102524e+01 9.013637327006647126e+01 3.862695510356209638e+02 3.861100003128004232e+02
1.783333333333333215e+01 9.305243998867202038e+01 9.019990821352776322e+01 3.862725521035010843e+02 3.861099997024483628e+02
1.786111111111111072e+01 9.305244003683277754e+01 9.013658050069257399e+01 3.862575779972689816e+02 3.861100002823024511e+02
1.788888888888888928e+01 9.305244009037345165e+01 9.020016922192189668e+01 3.862628083525228817e+02 3.861099997329474718e+02
1.791666666666666785e+01 9.305285731327563781e+01 9.013684619228381223e+01 3.862596841607874012e+02 3.861100002518056158e+02
1.794444444444444287e+01 9.305285734033967060e+01 9.020035811804986281e+01 3.862626908898354827e+02 3.861099997634451029e+02
1.797222222222222143e+01 9.305285736408997366e+01 9.013695297348408531e+01 3.862541672042145819e+02 3.861100002213069615e+02
1.800000000000000000e+01 9.305285740444963949e+01 8.984520869028965251e+01 3.862503584162878383e+02 4.633299997913659354e+02
1.802777777777777857e+01 9.305285742019214013e+01 8.963293612544447342e+01 3.862985091770617032e+02 4.633300002037358354e+02
1.805555555555555713e+01 9.305168184318283409e+01 8.965393992970365389e+01 3.865670715509844513e+02 4.633299997937135117e+02
1.808333333333333215e+01 9.304590149711370373e+01 8.946048700697818390e+01 3.877207889605558648e+02 4.633300002114374934e+02
1.811111111111111072e+01 9.302898495746900664e+01 8.944285894490390376e+01 3.908615225934368596e+02 4.633299997862744135e+02
1.813888888888888928e+01 9.299530989018857952e+01 8.938589276817792495e+01 3.966332281057168530e+02 4.633300002108636590e+02
1.816666666666666785e+01 9.294905031965565456e+01 8.926379125600401210e+01 4.034713117707694323e+02 4.633299997956697212e+02
1.819444444444444287e+01 9.290527030210860460e+01 8.926029239736098475e+01 4.081320338726465593e+02 4.633300001978780642e+02
1.822222222222222143e+01 9.287417321306999440e+01 8.919286725558343676e+01 4.093718711217612167e+02 4.633299998055642845e+02
1.825000000000000000e+01 9.284787597631363099e+01 8.910047704731402973e+01 4.098402159340302546e+02 4.633300001944556925e+02
1.827777777777777857e+01 9.281420949173966051e+01 8.911084162114545393e+01 4.121764298380344940e+02 4.633299998041280787e+02
1.830555555555555713e+01 9.277697434905782359e+01 8.901944393942473255e+01 4.149948886536775490e+02 4.633300001960481040e+02
1.833333333333333215e+01 9.274613341556141677e+01 8.897602522628558575e+01 4.161710027686899025e+02 4.633299998063648104e+02
1.836111111111111072e+01 9.271838958270255659e+01 8.895784932879837470e+01 4.168635443071215718e+02 4.633300001893184685e+02
1.838888888888888928e+01 9.268691953826339613e+01 8.888651044408263147e+01 4.186822673375273780e+02 4.633299998150386045e+02
1.841666666666666785e+01 9.265613179493034579e+01 8.884811462794625925e+01 4.204962309584389573e+02 4.633300001821941123e+02
1.844444444444444287e+01 9.263004192911904511e+01 8.883203356084871416e+01 4.214560625622640941e+02 4.633299998187744677e+02
1.847222222222222143e+01 9.260400911874914698e+01 8.875565565065539886e+01 4.227111013530517312e+02 4.633300001809695345e+02
1.850000000000000000e+01 9.257682152094008643e+01 8.874356264715396492e+01 4.243918565414266482e+02 4.633299998199658489e+02
1.852777777777777857e+01 9.255208833848205074e+01 8.870149379169502879e+01 4.255571666127727894e+02 4.633300001777397483e+02
1.855555555555555713e+01 9.252859416337953746e+01 8.865439178073356175e+01 4.264944702690350482e+02 4.633299998255224068e+02
1.858333333333333215e+01 9.250429542710013209e+01 8.863008369593838154e+01 4.278010515026450094e+02 4.633300001712556195e+02
1.861111111111111072e+01 9.248131410219951931e+01 8.859889905168220992e+01 4.289891540824376079e+02 4.633299998311397303e+02
1.863888888888888928e+01 9.245992546812745161e+01 8.854884772898027734e+01 4.299235931732075642e+02 4.633300001673761699e+02
1.866666666666666785e+01 9.243833664604171929e+01 8.854002827529036779e+01 4.310212036469423538e+02 4.633299998337622014e+02
1.869444444444444287e+01 9.241729148039576103e+01 8.849230659106444818e+01 4.320929198498012624e+02 4.633300001647238560e+02
1.872222222222222143e+01 9.239748977224189730e+01 8.846822328534901203e+01 4.329704789618387508e+02 4.633299998374909023e+02
1.875000000000000000e+01 9.237799399755205343e+01 8.844137430046875181e+01 4.339051402820288672e+02 4.633300001598142899e+02
1.877777777777777857e+01 9.235895210801307087e+01 8.841198989682803244e+01 4.348873145861713283e+02 4.633299998428428808e+02
1.880555555555555713e+01 9.234080856471400978e+01 8.837924749414712267e+01 4.357140119943550758e+02 4.633300001549434342e+02
1.883333333333333215e+01 9.232305254377709502e+01 8.836606357611707097e+01 4.365300140166174856e+02 4.633299998468079934e+02
1.886111111111111072e+01 9.230571931138429420e+01 8.832503049519631588e+01 4.373941147861245327e+02 4.633300001515897861e+02
1.888888888888888928e+01 9.228912223335545661e+01 8.831256089303467149e+01 4.381707440778322393e+02 4.633299998502173480e+02
1.891666666666666785e+01 9.227297002697969219e+01 8.828214948293440045e+01 4.389160148821915186e+02 4.633300001476180228e+02
1.894444444444444287e+01 9.225718515067372039e+01 8.826174221751219306e+01 4.396699545955103758e+02 4.633299998547764176e+02
1.897222222222222143e+01 9.224198301782259080e+01 8.823587983782604738e+01 4.403857430497637893e+02 4.633300001428634118e+02
1.900000000000000000e+01 9.222725505119932166e+01 8.822105570601382851e+01 4.410617625998174844e+02 4.633299998592711972e+02
1.902777777777777857e+01 9.221289095104870626e+01 8.818925480910336034e+01 4.417434223908450122e+02 4.633300001388197416e+02
1.905555555555555713e+01 9.219898076616672711e+01 8.818045262734884204e+01 4.423898750976043743e+02 4.633299998630178038e+02
1.908333333333333215e+01 9.218551614908177783e+01 8.815057046393442874e+01 4.430045145174584036e+02 4.633300001350344814e+02
1.911111111111111072e+01 9.217242462270880310e+01 8.813835919676667174e+01 4.436224296137238525e+02 4.633299998670917716e+02
1.913888888888888928e+01 9.215971813826052994e+01 8.811429402144221967e+01 4.442066578622359998e+02 4.633300001306686227e+02
1.916666666666666785e+01 9.214740217846014048e+01 8.810178657060536977e+01 4.447708992689836123e+02 4.633299998715501147e+02
1.919444444444444287e+01 9.213544397458569790e+01 8.807661988642585982e+01 4.453230333526730078e+02 4.633300001263474996e+02
1.922222222222222143e+01 9.212383632911803488e+01 8.806883949273188250e+01 4.458607966437337495e+02 4.633299998756401692e+02
1.925000000000000000e+01 9.211257862434295873e+01 8.804239112623568531e+01 4.463710771387277987e+02 4.633300001224024527e+02
1.927777777777777857e+01 9.210164211641580323e+01 8.803519052616363183e+01 4.468723642782969705e+02 4.633299998796121031e+02
1.930555555555555713e+01 9.209103103848276817e+01 8.801209026864479767e+01 4.473618826308112943e+02 4.633300001182810206e+02
1.933333333333333215e+01 9.208073808577617569e+01 8.800350180370740816e+01 4.478256430471316776e+02 4.633299998838799070e+02
1.936111111111111072e+01 9.207073571195010686e+01 8.798195778653531818e+01 4.482843481071958536e+02 4.633300001139726305e+02
1.938888888888888928e+01 9.206102751793913797e+01 8.797543204371889658e+01 4.487242300010773306e+02 4.633299998881142301e+02
1.941666666666666785e+01 9.205161351082701060e+01 8.795288544945077547e+01 4.491529804999663611e+02 4.633300001098542111e+02
1.944444444444444287e+01 9.204246260263208512e+01 8.794829642206104836e+01 4.495658612582841442e+02 4.633299998921630731e+02
1.947222222222222143e+01 9.203357855344496841e+01 8.792682580515271695e+01 4.499689924249728961e+02 4.633300001057878035e+02
1.950000000000000000e+01 9.202496295233601131e+01 8.792179505058599887e+01 4.503588373175711013e+02 4.633299998963063331e+02
1.952777777777777857e+01 9.201658929288198863e+01 8.790222000488232368e+01 4.507347203930825117e+02 4.633300001015730913e+02
1.955555555555555713e+01 9.200845732490482476e+01 8.789763558669098131e+01 4.511040843807136866e+02 4.633299999005389509e+02
1.958333333333333215e+01 9.200056927319623412e+01 8.787814848419027669e+01 4.514560791693594979e+02 4.633300000973790134e+02
1.961111111111111072e+01 9.199290362491554163e+01 8.787517892492024885e+01 4.518033502352928394e+02 4.633299999046748781e+02
1.963888888888888928e+01 9.198545965936166624e+01 8.785582319659276607e+01 4.521357443328600993e+02 4.633300000932762828e+02
1.966666666666666785e+01 9.197823411973142527e+01 8.785333684039352420e+01 4.524606973991093923e+02 4.633299999087878405e+02
1.969444444444444287e+01 9.197121569694496657e+01 8.783522710187189375e+01 4.527750940258895866e+02 4.633300000891244963e+02
1.972222222222222143e+01 9.196439821397471803e+01 8.783278447306651060e+01 4.530793979538295844e+02 4.633299999129752678e+02
1.975000000000000000e+01 9.195777996736109117e+01 8.781538808451779232e+01 4.533768275394734246e+02 4.633300000849290541e+02
1.977777777777777857e+01 9.195135019776009244e+01 8.781383931802304232e+01 4.536616612458416284e+02 4.633299999171507011e+02
1.980555555555555713e+01 9.194510677278537969e+01 8.779653188295274902e+01 4.539428452366816487e+02 4.633300000807826677e+02
1.983333333333333215e+01 9.193904200407065730e+01 8.779577928808906506e+01 4.542107552938951471e+02 4.633299999212808302e+02
1.986111111111111072e+01 9.193315158857807035e+01 8.777908544948341785e+01 4.544746651078737045e+02 4.633300000766466269e+02
1.988888888888888928e+01 9.192743089634905118e+01 8.777852285490330075e+01 4.547285005850618518e+02 4.633299999254369936e+02
1.991666666666666785e+01 9.192187339493902698e+01 8.776260031259214145e+01 4.549753324088292743e+02 4.633300000724728420e+02
1.994444444444444287e+01 9.191647513606784514e+01 8.776245999639148465e+01 4.552159489606196985e+02 4.633299999296142460e+02
1.997222222222222143e+01 9.191123277618994791e+01 8.774683046319901791e+01 4.554471120992694182e+02 4.633300000683061057e+02
2.000000000000000000e+01 9.190613880509405931e+01 8.774737432799103942e+01 4.556749153495303517e+02 4.633299999337663735e+02
2.002777777777777857e+01 9.190119123357176534e+01 8.773205599123910758e+01 4.558919578937060919e+02 4.633300000641615952e+02
2.005555555555555713e+01 9.189638523466747699e+01 8.773296907207205209e+01 4.561066529685624573e+02 4.633299999379143514e+02
2.008333333333333215e+01 9.189171640186309276e+01 8.771822368475787357e+01 4.563118847571050196e+02 4.633300000600033854e+02
2.011111111111111072e+01 9.188718010254379465e+01 8.771939725704464763e+01 4.565129230851218836e+02 4.633299999420813151e+02
2.013888888888888928e+01 9.188277472046083005e+01 8.770505997051330382e+01 4.567078301578300739e+02 4.633300000558349439e+02
2.016666666666666785e+01 9.187849318400321863e+01 8.770669829687582819e+01 4.568958896484094225e+02 4.633299999462442429e+02
2.019444444444444287e+01 9.187433494726644767e+01 8.769260792833522089e+01 4.570808035123553168e+02 4.633300000516793489e+02
2.022222222222222143e+01 9.187029446831849100e+01 8.769465880022187321e+01 4.572571945433291489e+02 4.633299999503963136e+02
2.025000000000000000e+01 9.186636924517608804e+01 8.768094261323278715e+01 4.574319567614622315e+02 4.633300000475252887e+02
2.027777777777777857e+01 9.186255546032295172e+01 8.768324468762808976e+01 4.575983605574036233e+02 4.633299999545555465e+02
2.030555555555555713e+01 9.185885046439828727e+01 8.766991968061364560e+01 4.577624685790007106e+02 4.633300000433617925e+02
2.033333333333333215e+01 9.185525021609313967e+01 8.767252828196473047e+01 4.579204508574299552e+02 4.633299999587196680e+02
2.036111111111111072e+01 9.185175282341975844e+01 8.765946234394775161e+01 4.580739200827099467e+02 4.633300000392005131e+02
2.038888888888888928e+01 9.184835421940192646e+01 8.766242597313373608e+01 4.582241469978412738e+02 4.633299999628774231e+02
2.041666666666666785e+01 9.184505246522067523e+01 8.764962026772047921e+01 4.583678386777976357e+02 4.633300000350444066e+02
2.044444444444444287e+01 9.184184397051099324e+01 8.765284661507295993e+01 4.585102142912953127e+02 4.633299999670344960e+02
2.047222222222222143e+01 9.183872695300482292e+01 8.764035411376484319e+01 4.586454813746837544e+02 4.633300000308847189e+02
2.050000000000000000e+01 9.183569755448434080e+01 8.764381127992744780e+01 4.587795608812981527e+02 4.633299999711964574e+02
2.052777777777777857e+01 9.183275495648676667e+01 8.763157759576120043e+01 4.589077924957531991e+02 4.633300000267225300e+02
2.055555555555555713e+01 9.182989458645629099e+01 8.763530743328223593e+01 4.590333235429474144e+02 4.633299999753572251e+02
2.058333333333333215e+01 9.182711625911763065e+01 8.762328620462299966e+01 4.591553826733256187e+02 4.633300000225634108e+02
2.061111111111111072e+01 9.182441564145143786e+01 8.762726371480880516e+01 4.592727521262656296e+02 4.633299999795154349e+02
2.063888888888888928e+01 9.182179214021195435e+01 8.761547958926077229e+01 4.593887692910010401e+02 4.633300000184046894e+02
2.066666666666666785e+01 9.181924223336150703e+01 8.761965740465740282e+01 4.594989654399466303e+02 4.633299999836755774e+02
2.069444444444444287e+01 9.181676499453011786e+01 8.760810432836281336e+01 4.596085770105268011e+02 4.633300000142434101e+02
2.072222222222222143e+01 9.181435715193508429e+01 8.761249022523142571e+01 4.597128128470876050e+02 4.633299999878370272e+02
2.075000000000000000e+01 9.181201790035204624e+01 8.760112765281465386e+01 4.598156340019236268e+02 4.633300000100827560e+02
2.077777777777777857e+01 9.180974425600102506e+01 8.760572508284104742e+01 4.599148429084812051e+02 4.633299999919967718e+02
2.080555555555555713e+01 9.180753517683136522e+01 8.759454777429920114e+01 4.600109306330955974e+02 4.633300000059232957e+02
2.083333333333333215e+01 9.180538807098515974e+01 8.759932615646870602e+01 4.601054406429528854e+02 4.633299999961566300e+02
2.086111111111111072e+01 9.180330203174848691e+01 8.758834011312170276e+01 4.601954278372388671e+02 4.633300000017627553e+02
2.088888888888888928e+01 9.180127423080945448e+01 8.759328611893340621e+01 4.602850293792982939e+02 4.633300000003177388e+02
2.091666666666666785e+01 9.179930436602629129e+01 8.758247060275471085e+01 4.603698990753653106e+02 4.633299999976015897e+02
2.094444444444444287e+01 9.179738920369224786e+01 8.758758858722126206e+01 4.604541876948387085e+02 4.633300000044785065e+02
2.097222222222222143e+01 9.179552889235998236e+01 8.757692674188410820e+01 4.605348595943152077e+02 4.633299999934412767e+02
2.100000000000000000e+01 9.179372014196229657e+01 8.758220389575085107e+01 4.606136680425210557e+02 4.633300000086387058e+02
2.102777777777777857e+01 9.179196320129202036e+01 8.757169660397512700e+01 4.606906276033170116e+02 4.633299999892807932e+02
2.105555555555555713e+01 9.179025493661245605e+01 8.757711591466951973e+01 4.607642786307058032e+02 4.633300000127994736e+02
2.108333333333333215e+01 9.178859554324222358e+01 8.756675577525987819e+01 4.608374843613105440e+02 4.633299999851198550e+02
2.111111111111111072e+01 9.178698216304151458e+01 8.757231448208976587e+01 4.609067165792126843e+02 4.633300000169604118e+02
2.113888888888888928e+01 9.178541484520481220e+01 8.756208636242547527e+01 4.609758214758920190e+02 4.633299999809590872e+02
2.116666666666666785e+01 9.178389108860271506e+01 8.756778011121194538e+01 4.610414720620498770e+02 4.633300000211211227e+02
2.119444444444444287e+01 9.178241068408453884e+01 8.755767840519341405e+01 4.611061902481230845e+02 4.633299999767983763e+02
2.122222222222222143e+01 9.178097147894341390e+01 8.756349481040577132e+01 4.611688331742316223e+02 4.633300000252818904e+02
2.125000000000000000e+01 9.177957322290772879e+01 8.755351640412305869e+01 4.612292424728148035e+02 4.633299999726374381e+02
2.127777777777777857e+01 9.177821376421391619e+01 8.755944813358844669e+01 4.612890002989481673e+02 4.633300000294429992e+02
2.130555555555555713e+01 9.177689312194898719e+01 8.754958343192195969e+01 4.613455950144384019e+02 4.633299999684762724e+02
2.133333333333333215e+01 9.177560894735462682e+01 8.755562747189590311e+01 4.614022250836725334e+02 4.633300000336040512e+02
2.136111111111111072e+01 9.177436159378599712e+01 8.754586849730765152e+01 4.614557130366069941e+02 4.633299999643153342e+02
2.138888888888888928e+01 9.177314853274911854e+01 8.755201758781757349e+01 4.615088939938822250e+02 4.633300000377649894e+02
2.141666666666666785e+01 9.177197035020964222e+01 8.754236088445239261e+01 4.615598762131276089e+02 4.633299999601543391e+02
2.144444444444444287e+01 9.177082445919209874e+01 8.754860723656885568e+01 4.616095125596717139e+02 4.633300000419260982e+02
2.147222222222222143e+01 9.176971156090098702e+01 8.753904726691114035e+01 4.616582432558475375e+02 4.633299999559931166e+02
2.150000000000000000e+01 9.176862914479822564e+01 8.754538685950628008e+01 4.617046096545875002e+02 4.633300000460873775e+02
2.152777777777777857e+01 9.176757784353185343e+01 8.753591653046412091e+01 4.617509719998392939e+02 4.633299999518319510e+02
2.155555555555555713e+01 9.176655541075902534e+01 8.754234493420877072e+01 4.617946197636911165e+02 4.633300000502484295e+02
2.158333333333333215e+01 9.176556228255182646e+01 8.753295979247739922e+01 4.618383188233002556e+02 4.633299999476708990e+02
2.161111111111111072e+01 9.176459648520093992e+01 8.753947082626461906e+01 4.618798211594699978e+02 4.633300000544095383e+02
2.163888888888888928e+01 9.176365831079223767e+01 8.753016707413171105e+01 4.619206585766091848e+02 4.633299999435096765e+02
2.166666666666666785e+01 9.176274594663240691e+01 8.753675609548639613e+01 4.619603582537538955e+02 4.633300000585707608e+02
2.169444444444444287e+01 9.176185972306060989e+01 8.752752848478012027e+01 4.619984274438736520e+02 4.633299999393485109e+02
2.172222222222222143e+01 9.176099779954707003e+01 8.753419200477127049e+01 4.620363335675440908e+02 4.633300000627319832e+02
2.175000000000000000e+01 9.176016067007239485e+01 8.752503594548666399e+01 4.620720213553916551e+02 4.633299999351872316e+02
2.177777777777777857e+01 9.175934635735002587e+01 8.753176952727632454e+01 4.621079048400954434e+02 4.633300000668932057e+02
2.180555555555555713e+01 9.175855560049775761e+01 8.752268166498318180e+01 4.621417158815232824e+02 4.633299999310260091e+02
2.183333333333333215e+01 9.175778627228390860e+01 8.752948095643833426e+01 4.621753365969851757e+02 4.633300000710545419e+02
2.186111111111111072e+01 9.175703928861739200e+01 8.752045751012838082e+01 4.622076569119296323e+02 4.633299999268646161e+02
2.188888888888888928e+01 9.175631247654706613e+01 8.752731923543508685e+01 4.622389736882050215e+02 4.633300000752159349e+02
2.191666666666666785e+01 9.175560680395153668e+01 8.751835620791807457e+01 4.622699188910931980e+02 4.633299999227031662e+02
2.194444444444444287e+01 9.175492018499825519e+01 8.752527706597041401e+01 4.622991637082489547e+02 4.633300000793773279e+02
2.197222222222222143e+01 9.175425349864842417e+01 8.751637126344681405e+01 4.623285932532994593e+02 4.633299999185418301e+02
2.200000000000000000e+01 9.175360486067269505e+01 8.752334765901098024e+01 4.623561746513531716e+02 4.633300000835387209e+02
2.202777777777777857e+01 9.175297500170916010e+01 8.751449613047167020e+01 4.623838536088139790e+02 4.633299999143804371e+02
2.205555555555555713e+01 9.175236222552253196e+01 8.752152498877197218e+01 4.624101596090494013e+02 4.633300000877001139e+02
2.208333333333333215e+01 9.175176718029800327e+01 8.751272453369702475e+01 4.624359601208324193e+02 4.633299999102190441e+02
2.211111111111111072e+01 9.175118825137764134e+01 8.751980315344822259e+01 4.624611851990430296e+02 4.633300000918614501e+02
2.213888888888888928e+01 9.175062611567491899e+01 8.751105086433452129e+01 4.624852061968820749e+02 4.633299999060577079e+02
2.216666666666666785e+01 9.175007912344146632e+01 8.751817640171263690e+01 4.625093018612168407e+02 4.633300000960228431e+02
2.219444444444444287e+01 9.174954810464264199e+01 8.750946976928315735e+01 4.625318440009478422e+02 4.633299999018962581e+02
2.222222222222222143e+01 9.174903127997625063e+01 8.751663951625398852e+01 4.625546146568229915e+02 4.633300001001843498e+02
2.225000000000000000e+01 9.174903120803065804e+01 8.750797632174011653e+01 4.625896913008645583e+02 4.633299998977346377e+02
2.227777777777777857e+01 9.174829602179664789e+01 8.751519000360194411e+01 4.625991738680378944e+02 4.633300001043457996e+02
2.230555555555555713e+01 9.174762518708097048e+01 8.750657543833402485e+01 4.626172012320592444e+02 4.633299998935726762e+02
2.233333333333333215e+01 9.174762513328039404e+01 8.751384904292957856e+01 4.626468056829274929e+02 4.633300001085066810e+02
2.236111111111111072e+01 9.174701429682185960e+01 8.750530527852363605e+01 4.626598537396124016e+02 4.633299998894112264e+02
2.238888888888888928e+01 9.174632916154374129e+01 8.751264290739727869e+01 4.626776137457871982e+02 4.633300001126689267e+02
2.241666666666666785e+01 9.174632911691774950e+01 8.750413193432576975e+01 4.626965777418893140e+02 4.633299998852502313e+02
2.244444444444444287e+01 9.174578938970233821e+01 8.751147283067835758e+01 4.627203933996464684e+02 4.633300001168300355e+02
2.247222222222222143e+01 9.174512975159589701e+01 8.750297403866413504e+01 4.627240228132574202e+02 4.633299998810882130e+02
2.250000000000000000e+01 9.174512971436591613e+01 8.751036049945382445e+01 4.627499231046969044e+02 4.633300001209920538e+02
2.252777777777777857e+01 9.174512964390106617e+01 8.750191005643651465e+01 4.627781542125266583e+02 4.633299998769269905e+02
2.255555555555555713e+01 9.174427298314459733e+01 8.750931552960850013e+01 4.627727036408535355e+02 4.633300001251528215e+02
2.258333333333333215e+01 9.174427292408456935e+01 8.750088424283778465e+01 4.627994392148735301e+02 4.633299998727648585e+02
2.261111111111111072e+01 9.174427285658693165e+01 8.750834710114480686e+01 4.628181067563555189e+02 4.633300001293144419e+02
2.263888888888888928e+01 9.174343113370048286e+01 8.749998738095837325e+01 4.628213371669696130e+02 4.633299998686030108e+02
2.266666666666666785e+01 9.174343107001428166e+01 8.750749870751593562e+01 4.628398103402135462e+02 4.633300001334760623e+02
2.269444444444444287e+01 9.174343100923269390e+01 8.749917097448540915e+01 4.628570230761270068e+02 4.633299998644421294e+02
2.272222222222222143e+01 9.174261530712321644e+01 8.750670554452017313e+01 4.628641191632630694e+02 4.633300001376373984e+02
2.275000000000000000e+01 9.174261524464411366e+01 8.749838838280994935e+01 4.628721373934174039e+02 4.633299998602799974e+02
2.277777777777777857e+01 9.174261519170653401e+01 8.750594381071528005e+01 4.628969942654614442e+02 4.633300001417994167e+02
2.280555555555555713e+01 9.174183075967852119e+01 8.749766478322699470e+01 4.628929377571280952e+02 4.633299998561189454e+02
2.283333333333333215e+01 9.174183070179638833e+01 8.750523798526654673e+01 4.629064591553821515e+02 4.633300001459602413e+02
2.286111111111111072e+01 9.174183065608873733e+01 8.749695922130020165e+01 4.629241677140598199e+02 4.633299998519575524e+02
2.288888888888888928e+01 9.174108067666189470e+01 8.750455570044223919e+01 4.629230422267330596e+02 4.633300001501224301e+02
2.291666666666666785e+01 9.174108062564008037e+01 8.749630442853172951e+01 4.629359973120645009e+02 4.633299998477956478e+02
2.294444444444444287e+01 9.174108058556133471e+01 8.750390254254442368e+01 4.629487595515269618e+02 4.633300001542837094e+02
2.297222222222222143e+01 9.174037575159040614e+01 8.749565995748447733e+01 4.629540488602436881e+02 4.633299998436347096e+02
2.300000000000000000e+01 9.174037570695656996e+01 8.750328362804592075e+01 4.629578015914883622e+02 4.633300001584449888e+02
2.302777777777777857e+01 9.174037567071910360e+01 8.749504924351113289e+01 4.629781613243681022e+02 4.633299998394731460e+02
2.305555555555555713e+01 9.173971890787186112e+01 8.750267673680238545e+01 4.629764416224153933e+02 4.633300001626067797e+02
2.308333333333333215e+01 9.173971886871656523e+01 8.749446379052251643e+01 4.629843173688980755e+02 4.633299998353115825e+02
2.311111111111111072e+01 9.173971883489346624e+01 8.750210426800977359e+01 4.630018646341263775e+02 4.633300001667681158e+02
2.313888888888888928e+01 9.173911158457562465e+01 8.749389505243919984e+01 4.629990346676445370e+02 4.633299998311504169e+02
2.316666666666666785e+01 9.173911154942449286e+01 8.750155296409398886e+01 4.630105092447928996e+02 4.633300001709295657e+02
2.319444444444444287e+01 9.173911151717446444e+01 8.749335863450345130e+01 4.630210901106701726e+02 4.633299998269887396e+02
2.322222222222222143e+01 9.173855168878372979e+01 8.750102173735078281e+01 4.630253393595867806e+02 4.633300001750913566e+02
2.325000000000000000e+01 9.173855165644454246e+01 8.749284263957699181e+01 4.630294784554156990e+02 4.633299998228271193e+02
2.327777777777777857e+01 9.173855162529753215e+01 8.750052097542247509e+01 4.630449030781471720e+02 4.633300001792526359e+02
2.330555555555555713e+01 9.173855155153380281e+01 8.749234857678641220e+01 4.630594793989754407e+02 4.633299998186658968e+02
2.333333333333333215e+01 9.173855152915530198e+01 8.750004298249520218e+01 4.630592072139548918e+02 4.633300001834138016e+02
2.336111111111111072e+01 9.173801731484149968e+01 8.749189467254960562e+01 4.630608848500576755e+02 4.633299998145038785e+02
2.338888888888888928e+01 9.173801725952651509e+01 8.749962003763653229e+01 4.630714500568618632e+02 4.633300001875746830e+02
2.341666666666666785e+01 9.173801722399035441e+01 8.749152449411502630e+01 4.630764883194282788e+02 4.633299998103422581e+02
2.344444444444444287e+01 9.173801715247964239e+01 8.749929927602343582e+01 4.630929908492494746e+02 4.633300001917370423e+02
2.347222222222222143e+01 9.173801712604375780e+01 8.749120697742409902e+01 4.630947544336809187e+02 4.633299998061818314e+02
2.350000000000000000e+01 9.173801705607350243e+01 8.749894994599883091e+01 4.631024010049842445e+02 4.633300001958975258e+02
2.352777777777777857e+01 9.173736937602183161e+01 8.749084708659107434e+01 4.630950871041403047e+02 4.633299998020186194e+02
2.355555555555555713e+01 9.173736933391840864e+01 8.749864452844286689e+01 4.630997993985967582e+02 4.633300002000592031e+02
2.358333333333333215e+01 9.173736930580693638e+01 8.749062642271509560e+01 4.631120141640226961e+02 4.633299997978587044e+02
2.361111111111111072e+01 9.173736923452567282e+01 8.749843922326982693e+01 4.631155335811633904e+02 4.633300002042215056e+02
2.363888888888888928e+01 9.173736916803783004e+01 8.749034937500215392e+01 4.631255426255850693e+02 4.633299997936973114e+02
2.366666666666666785e+01 9.173736910101163744e+01 8.749810303412994017e+01 4.631231494640611004e+02 4.633300002083822164e+02
2.369444444444444287e+01 9.173676253696372385e+01 8.749002748696898379e+01 4.631228458322963775e+02 4.633299997895344973e+02
2.372222222222222143e+01 9.173676250388240305e+01 8.749784002789567694e+01 4.631198588344022369e+02 4.633300002125434389e+02
2.375000000000000000e+01 9.173676247518254456e+01 8.748982749446183504e+01 4.631334074436744004e+02 4.633299997853742980e+02
2.377777777777777857e+01 9.173676241199217429e+01 8.749765899539049485e+01 4.631370962150770652e+02 4.633300002167061393e+02
2.380555555555555713e+01 9.173676235370290044e+01 8.748959039055516484e+01 4.631421025789092027e+02 4.633299997812128481e+02
2.383333333333333215e+01 9.173676229009740268e+01 8.749735290134974264e+01 4.631477598966728237e+02 4.633300002208666797e+02
2.386111111111111072e+01 9.173623097830032691e+01 8.748928856438189428e+01 4.631388505173338217e+02 4.633299997770503751e+02
2.388888888888888928e+01 9.173623094700629110e+01 8.749711762283916983e+01 4.631442821208570422e+02 4.633300002250278453e+02
2.391666666666666785e+01 9.173623091789959005e+01 8.748911263234185753e+01 4.631495510770662349e+02 4.633299997728898916e+02
2.394444444444444287e+01 9.173623086232322521e+01 8.749695041161565712e+01 4.631574022287097137e+02 4.633300002291904889e+02
2.397222222222222143e+01 9.173623080776138750e+01 8.748890015897839589e+01 4.631604425290774998e+02 4.633299997687285554e+02


==> tikz/results_plot_compressor/results_pH_fpam_pipe0.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.777777777777777624e-02 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.555555555555555247e-02 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
8.333333333333332871e-02 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.111111111111111049e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.388888888888888951e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.666666666666666574e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.944444444444444475e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.222222222222222099e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.500000000000000000e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.777777777777777901e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.055555555555555802e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.333333333333333148e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.611111111111111049e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.888888888888888951e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.166666666666666852e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.444444444444444198e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.722222222222222099e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.000000000000000000e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.277777777777777901e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.555555555555555802e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.833333333333333703e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
6.111111111111111605e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
6.388888888888888395e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
6.666666666666666297e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
6.944444444444444198e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
7.222222222222222099e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
7.500000000000000000e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
7.777777777777777901e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
8.055555555555555802e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
8.333333333333333703e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
8.611111111111111605e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
8.888888888888888395e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
9.166666666666666297e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
9.444444444444444198e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
9.722222222222222099e-01 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.000000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.027777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.055555555555555580e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.083333333333333259e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.111111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.138888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.166666666666666741e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.194444444444444420e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.222222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.250000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.277777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.305555555555555580e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.333333333333333259e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.361111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.388888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.416666666666666741e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.444444444444444420e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.472222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.500000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.527777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.555555555555555580e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.583333333333333259e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.611111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.638888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.666666666666666741e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.694444444444444420e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.722222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.750000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.777777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.805555555555555580e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.833333333333333259e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.861111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.888888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.916666666666666741e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.944444444444444420e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
1.972222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.000000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.027777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.055555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.083333333333333481e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.111111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.138888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.166666666666666519e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.194444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.222222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.250000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.277777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.305555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.333333333333333481e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.361111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.388888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.416666666666666519e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.444444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.472222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.500000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.527777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.555555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.583333333333333481e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.611111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.638888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.666666666666666519e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.694444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.722222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.750000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.777777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.805555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.833333333333333481e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.861111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.888888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.916666666666666519e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.944444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
2.972222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.000000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.027777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.055555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.083333333333333481e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.111111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.138888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.166666666666666519e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.194444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.222222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.250000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.277777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.305555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.333333333333333481e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.361111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.388888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.416666666666666519e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.444444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.472222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.500000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.527777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.555555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.583333333333333481e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.611111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.638888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.666666666666666519e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.694444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.722222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.750000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.777777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.805555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.833333333333333481e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.861111111111111160e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.888888888888888840e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.916666666666666519e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.944444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
3.972222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.000000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.027777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.055555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.083333333333333037e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.111111111111110716e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.138888888888889284e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.166666666666666963e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.194444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.222222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.250000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.277777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.305555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.333333333333333037e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.361111111111110716e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.388888888888889284e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.416666666666666963e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.444444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.472222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.500000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.527777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.555555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.583333333333333037e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.611111111111110716e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.638888888888889284e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.666666666666666963e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.694444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.722222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.750000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.777777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.805555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.833333333333333037e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.861111111111110716e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.888888888888889284e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.916666666666666963e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.944444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
4.972222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.000000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.027777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.055555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.083333333333333037e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.111111111111110716e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.138888888888889284e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.166666666666666963e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.194444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.222222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.250000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.277777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.305555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.333333333333333037e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.361111111111110716e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.388888888888889284e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.416666666666666963e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.444444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.472222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.500000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.527777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.555555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.583333333333333037e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.611111111111110716e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.638888888888889284e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.666666666666666963e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.694444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.722222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.750000000000000000e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.777777777777777679e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.805555555555555358e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.833333333333333037e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.861111111111110716e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.888888888888889284e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.916666666666666963e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.944444444444444642e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
5.972222222222222321e+00 8.000000000000000000e+01 7.535174921660248515e+01 4.633299959217612241e+02 4.633299970418802332e+02
6.000000000000000000e+00 8.000000000000000000e+01 7.535172855898797195e+01 4.633300005614000838e+02 4.633344299201474996e+02
6.027777777777777679e+00 8.000000000000000000e+01 7.535149567861229514e+01 4.633300353146721022e+02 4.633821870616820888e+02
6.055555555555555358e+00 8.000000000000000000e+01 7.534991073453750232e+01 4.633300769625333828e+02 4.636978748030025486e+02
6.083333333333333037e+00 8.000000000000000000e+01 7.534290100382472133e+01 4.633305773624691710e+02 4.650381670438835044e+02
6.111111111111110716e+00 8.000000000000000000e+01 7.532182374346697884e+01 4.633337251173736604e+02 4.688384792595957151e+02
6.138888888888889284e+00 8.000000000000000000e+01 7.527702970582527087e+01 4.633490863356958016e+02 4.762492771797801083e+02
6.166666666666666963e+00 8.000000000000000000e+01 7.520901639922193738e+01 4.634095494316790678e+02 4.859958284380956570e+02
6.194444444444444642e+00 8.000000000000000000e+01 7.513391774477433671e+01 4.636027820816531175e+02 4.942481447041897127e+02
6.222222222222222321e+00 8.000000000000000000e+01 7.506877381449909592e+01 4.641082807519772473e+02 4.984996778988037818e+02
6.250000000000000000e+00 8.000000000000000000e+01 7.501183098409212846e+01 4.651926291543221623e+02 5.007800975000712356e+02
6.277777777777777679e+00 8.000000000000000000e+01 7.494951210054537682e+01 4.670987885973437983e+02 5.044385463453461398e+02
6.305555555555555358e+00 8.000000000000001421e+01 7.488061990327085482e+01 4.698396462394129003e+02 5.090260307090242691e+02
6.333333333333333037e+00 7.999999999999998579e+01 7.481571912931383395e+01 4.730727266080946265e+02 5.121008062470859841e+02
6.361111111111110716e+00 8.000000000000001421e+01 7.475581714317884519e+01 4.762760811285289719e+02 5.140569866043559841e+02
6.388888888888889284e+00 7.999999999999998579e+01 7.469386837007083102e+01 4.791583148916419646e+02 5.166980875310817964e+02
6.416666666666666963e+00 8.000000000000001421e+01 7.463146109960347019e+01 4.818689130834522416e+02 5.194628465744011692e+02
6.444444444444444642e+00 8.000000000000000000e+01 7.457401631463022795e+01 4.847125366751419051e+02 5.212412656874311097e+02
6.472222222222222321e+00 8.000000000000001421e+01 7.451935095718205559e+01 4.877118094364656145e+02 5.228055480427409520e+02
6.500000000000000000e+00 7.999999999999998579e+01 7.446503987586956441e+01 4.906132513098838785e+02 5.246972791742168738e+02
6.527777777777777679e+00 8.000000000000001421e+01 7.441374381093272916e+01 4.932877757494805451e+02 5.262248882465107727e+02
6.555555555555555358e+00 8.000000000000000000e+01 7.436577967598752537e+01 4.958730547082296880e+02 5.273612537791667592e+02
6.583333333333333037e+00 8.000000000000001421e+01 7.431902476216222908e+01 4.984716401023255798e+02 5.286441211551082233e+02
6.611111111111110716e+00 8.000000000000000000e+01 7.427440805574231319e+01 5.009742340080076133e+02 5.298462530727836111e+02
6.638888888888889284e+00 8.000000000000001421e+01 7.423291269690047045e+01 5.032861946298851876e+02 5.307362545579391053e+02
6.666666666666666963e+00 8.000000000000000000e+01 7.419330795729827344e+01 5.054841723271438809e+02 5.316217624056814657e+02
6.694444444444444642e+00 8.000000000000001421e+01 7.415547996440635359e+01 5.076346772046269393e+02 5.325109606755812592e+02
6.722222222222222321e+00 8.000000000000000000e+01 7.412012607482759563e+01 5.096777342981288257e+02 5.332188632525659386e+02
6.750000000000000000e+00 8.000000000000000000e+01 7.408672412334574631e+01 5.115763815600124644e+02 5.338605664634374079e+02
6.777777777777777679e+00 8.000000000000000000e+01 7.405503513069157862e+01 5.133840887026233304e+02 5.345086078768451898e+02
6.805555555555555358e+00 8.000000000000000000e+01 7.402536221957316798e+01 5.151195613518829077e+02 5.350537755664212227e+02
6.833333333333333037e+00 8.000000000000000000e+01 7.399744924793490952e+01 5.167446421168107236e+02 5.355329973286874292e+02
6.861111111111110716e+00 8.000000000000000000e+01 7.397106658464403495e+01 5.182640941315110013e+02 5.360091457454599322e+02
6.888888888888889284e+00 8.000000000000000000e+01 7.394638041449499610e+01 5.197119031921976102e+02 5.364229255300647310e+02
6.916666666666666963e+00 8.000000000000000000e+01 7.392323431994049088e+01 5.210804271627299613e+02 5.367848028194274548e+02
6.944444444444444642e+00 8.000000000000000000e+01 7.390144355079634408e+01 5.223550386280528528e+02 5.371337153045539026e+02
6.972222222222222321e+00 8.000000000000000000e+01 7.388103875626003969e+01 5.235547623020815990e+02 5.374484325575971297e+02
7.000000000000000000e+00 8.000000000000000000e+01 7.386195905828944319e+01 5.246908177286092041e+02 5.377215862450877921e+02
7.027777777777777679e+00 8.000000000000000000e+01 7.384405583696873521e+01 5.257528779035321804e+02 5.379797200508345441e+02
7.055555555555555358e+00 8.000000000000000000e+01 7.382730614964323479e+01 5.267450586777457602e+02 5.382170612178763349e+02
7.083333333333333037e+00 8.000000000000000000e+01 7.381165242146410321e+01 5.276803156442244926e+02 5.384233433753117879e+02
7.111111111111110716e+00 8.000000000000000000e+01 7.379701489440014939e+01 5.285572978917676892e+02 5.386169337671468611e+02
7.138888888888889284e+00 8.000000000000000000e+01 7.378332888874359696e+01 5.293749401180127734e+02 5.387933862218947070e+02
7.166666666666666963e+00 8.000000000000000000e+01 7.377055837533325189e+01 5.301417875377509290e+02 5.389508135713772390e+02
7.194444444444444642e+00 8.000000000000000000e+01 7.375862931689800917e+01 5.308609418748719690e+02 5.390951300840634985e+02
7.222222222222222321e+00 8.000000000000000000e+01 7.374750176255331269e+01 5.315313954592324990e+02 5.392275664261609336e+02
7.250000000000000000e+00 8.000000000000000000e+01 7.373711954774061894e+01 5.321579820468592743e+02 5.393468070865674235e+02
7.277777777777777679e+00 8.000000000000000000e+01 7.372744397205821087e+01 5.327448121411066495e+02 5.394544786640911980e+02
7.305555555555555358e+00 8.000000000000000000e+01 7.371841968190645389e+01 5.332919980734565115e+02 5.395549200523204263e+02
7.333333333333333037e+00 8.000000000000000000e+01 7.371001937898329004e+01 5.338021788033689745e+02 5.396436822140834693e+02
7.361111111111110716e+00 8.000000000000000000e+01 7.370219077370701655e+01 5.342791378072421367e+02 5.397256607331382838e+02
7.388888888888889284e+00 8.000000000000000000e+01 7.369490458893739060e+01 5.347238537584013329e+02 5.398004491999255379e+02
7.416666666666666963e+00 8.000000000000000000e+01 7.368812152521240932e+01 5.351378892668702747e+02 5.398676438993458078e+02
7.444444444444444642e+00 8.000000000000000000e+01 7.368181507582026768e+01 5.355242243151744788e+02 5.399294827451936953e+02
7.472222222222222321e+00 8.000000000000000000e+01 7.367594259439663062e+01 5.358842956247149232e+02 5.399851511593149098e+02
7.500000000000000000e+00 8.000000000000000000e+01 7.367048915066568782e+01 5.362192542993234383e+02 5.400366313852886151e+02
7.527777777777777679e+00 8.000000000000000000e+01 7.366541523697527794e+01 5.365312431101938273e+02 5.400822355928251000e+02
7.555555555555555358e+00 8.000000000000000000e+01 7.366070371326399879e+01 5.368218206369631389e+02 5.401249549878199332e+02
7.583333333333333037e+00 8.000000000000000000e+01 7.365632253094344151e+01 5.370919748780901273e+02 5.401631235996634359e+02
7.611111111111110716e+00 8.000000000000000000e+01 7.365225937194885830e+01 5.373432543728677047e+02 5.401977811891472356e+02
7.638888888888889284e+00 8.000000000000000000e+01 7.364848007514498818e+01 5.375770632525711790e+02 5.402299596352088429e+02
7.666666666666666963e+00 8.000000000000000000e+01 7.364497795678671821e+01 5.377943197096403765e+02 5.402583362307323114e+02
7.694444444444444642e+00 8.000000000000000000e+01 7.364172303294468236e+01 5.379961956671487542e+02 5.402850790276577300e+02
7.722222222222222321e+00 8.000000000000000000e+01 7.363870767430771025e+01 5.381838328915350758e+02 5.403084588521667229e+02
7.750000000000000000e+00 8.000000000000000000e+01 7.363590593261695005e+01 5.383580962410906068e+02 5.403306328798593086e+02
7.777777777777777679e+00 8.000000000000000000e+01 7.363331265028668327e+01 5.385198802522471624e+02 5.403501646133145186e+02
7.805555555555555358e+00 8.000000000000000000e+01 7.363090321850106079e+01 5.386701164521507508e+02 5.403681811162057329e+02
7.833333333333333037e+00 8.000000000000000000e+01 7.362867479246096991e+01 5.388095530255628773e+02 5.403847693811605950e+02
7.861111111111110716e+00 8.000000000000000000e+01 7.362660467995783620e+01 5.389389066509857003e+02 5.403992897427586968e+02
7.888888888888889284e+00 8.000000000000000000e+01 7.362469151768007691e+01 5.390589351147920070e+02 5.404133066775461884e+02
7.916666666666666963e+00 8.000000000000000000e+01 7.362291422946779562e+01 5.391702549315684792e+02 5.404251834239080381e+02
7.944444444444444642e+00 8.000000000000000000e+01 7.362127327765240636e+01 5.392734702277946326e+02 5.404367874183798222e+02
7.972222222222222321e+00 8.000000000000000000e+01 7.361974842205121661e+01 5.393691660541987858e+02 5.404467532174438702e+02
8.000000000000000000e+00 8.000000000000000000e+01 7.361834215397914249e+01 5.394578666467511994e+02 5.404561166248112158e+02
8.027777777777778567e+00 8.000000000000000000e+01 7.361703502647668529e+01 5.395400556260383382e+02 5.404646495113865967e+02
8.055555555555555358e+00 8.000000000000000000e+01 7.361583055533863273e+01 5.396162053119660413e+02 5.404721108804219512e+02
8.083333333333333925e+00 8.000000000000000000e+01 7.361471078764768095e+01 5.396867518406278350e+02 5.404794594998479624e+02
8.111111111111110716e+00 8.000000000000000000e+01 7.361367992954062345e+01 5.397520742950677004e+02 5.404854562962585760e+02
8.138888888888889284e+00 8.000000000000000000e+01 7.361272153080969360e+01 5.398125668324465778e+02 5.404915527412515530e+02
8.166666666666666075e+00 8.000000000000000000e+01 7.361183986590454253e+01 5.398685689562718153e+02 5.404966172362837824e+02
8.194444444444444642e+00 8.000000000000000000e+01 7.361101984451828173e+01 5.399204029634660174e+02 5.405014983202469239e+02
8.222222222222221433e+00 8.000000000000000000e+01 7.361026643718422235e+01 5.399683740943879684e+02 5.405059163384156591e+02
8.250000000000000000e+00 8.000000000000000000e+01 7.360956520848642981e+01 5.400127619189881898e+02 5.405097091057825764e+02
8.277777777777778567e+00 8.000000000000000000e+01 7.360892185552258127e+01 5.400538274907189589e+02 5.405135883572881994e+02
8.305555555555555358e+00 8.000000000000000000e+01 7.360832244984182182e+01 5.400918063247265763e+02 5.405165785951344333e+02
8.333333333333333925e+00 8.000000000000000000e+01 7.360777355541920031e+01 5.401269366294684460e+02 5.405198419628891315e+02
8.361111111111110716e+00 8.000000000000000000e+01 7.360726134805673837e+01 5.401594173974959858e+02 5.405223669116851397e+02
8.388888888888889284e+00 8.000000000000000000e+01 7.360679337081609219e+01 5.401894488859495596e+02 5.405249361867236075e+02
8.416666666666666075e+00 8.000000000000000000e+01 7.360635592528690552e+01 5.402172095246820618e+02 5.405272119158792066e+02
8.444444444444444642e+00 8.000000000000000000e+01 7.360595711007178465e+01 5.402428663428488562e+02 5.405291367629453134e+02
8.472222222222221433e+00 8.000000000000000000e+01 7.360558374554447880e+01 5.402665790403956407e+02 5.405312036770518489e+02
8.500000000000000000e+00 8.000000000000000000e+01 7.360524404154413958e+01 5.402884864645075140e+02 5.405326651558445974e+02
8.527777777777778567e+00 8.000000000000000000e+01 7.360492550158033964e+01 5.403087293702922125e+02 5.405344368151228309e+02
8.555555555555555358e+00 8.000000000000000000e+01 7.360463660806723851e+01 5.403274250284299569e+02 5.405356110500420073e+02
8.583333333333333925e+00 8.000000000000000000e+01 7.360436480321547492e+01 5.403446956769342933e+02 5.405370376283775613e+02
8.611111111111110716e+00 8.000000000000000000e+01 7.360411899058651386e+01 5.403606434638446672e+02 5.405381546643886850e+02
8.638888888888889284e+00 8.000000000000000000e+01 7.360388721678364732e+01 5.403753686489454822e+02 5.405391709007368490e+02
8.666666666666666075e+00 8.000000000000000000e+01 7.360367835376656842e+01 5.403889646582334763e+02 5.405402487726383924e+02
8.694444444444444642e+00 8.000000000000000000e+01 7.360348060703029205e+01 5.404015122645656675e+02 5.405409623516859483e+02
8.722222222222221433e+00 8.000000000000000000e+01 7.360330333123235391e+01 5.404130963845386759e+02 5.405419489668266806e+02
8.750000000000000000e+00 8.000000000000000000e+01 7.360313464165783159e+01 5.404237854673556285e+02 5.405424959315663500e+02
8.777777777777778567e+00 8.000000000000000000e+01 7.360298425515787812e+01 5.404336532764807544e+02 5.405433002146671697e+02
8.805555555555555358e+00 8.000000000000000000e+01 7.360284037634521326e+01 5.404427567490462252e+02 5.405438237559101253e+02
8.833333333333333925e+00 8.000000000000000000e+01 7.360271289833410435e+01 5.404511557839565512e+02 5.405443812883595456e+02
8.861111111111110716e+00 8.000000000000000000e+01 7.360259018463798952e+01 5.404589047406868758e+02 5.405449385682982211e+02
8.888888888888889284e+00 8.000000000000000000e+01 7.360248219699221295e+01 5.404660517387854952e+02 5.405452874962816168e+02
8.916666666666666075e+00 8.000000000000000000e+01 7.360237756795550013e+01 5.404726460025126471e+02 5.405458307149958728e+02
8.944444444444444642e+00 8.000000000000000000e+01 7.360228642874965033e+01 5.404787247629635658e+02 5.405460200557679400e+02
8.972222222222221433e+00 8.000000000000000000e+01 7.360219710468427934e+01 5.404843328665181161e+02 5.405465185569426012e+02
9.000000000000000000e+00 8.000000000000000000e+01 7.360211996827365510e+01 5.404895023487729304e+02 5.405467185985983178e+02
9.027777777777778567e+00 8.000000000000000000e+01 7.360204385892785695e+01 5.404942689746542328e+02 5.405470430178520473e+02
9.055555555555555358e+00 8.000000000000000000e+01 7.360197880356477640e+01 5.404986620734308644e+02 5.405472973856770977e+02
9.083333333333333925e+00 8.000000000000000000e+01 7.360191366855518424e+01 5.405027096802471078e+02 5.405474860775492516e+02
9.111111111111110716e+00 8.000000000000000000e+01 7.360185858748224064e+01 5.405064410741739493e+02 5.405478567544505495e+02
9.138888888888889284e+00 8.000000000000000000e+01 7.360180306629050051e+01 5.405098781039616824e+02 5.405478609515964763e+02
9.166666666666666075e+00 8.000000000000000000e+01 7.360175682186211077e+01 5.405130481641404003e+02 5.405482212931225376e+02
9.194444444444444642e+00 8.000000000000000000e+01 7.360170921659820920e+01 5.405159676738231838e+02 5.405482260134899661e+02
9.222222222222221433e+00 8.000000000000000000e+01 7.360167042964282302e+01 5.405186592108387913e+02 5.405484871232508794e+02
9.250000000000000000e+00 8.000000000000000000e+01 7.360162961121645253e+01 5.405211401738774839e+02 5.405485764812267462e+02
9.277777777777778567e+00 8.000000000000000000e+01 7.360159721168471947e+01 5.405234269481444471e+02 5.405486538397885852e+02
9.305555555555555358e+00 8.000000000000000000e+01 7.360156221460786696e+01 5.405255334153135891e+02 5.405488679016056039e+02
9.333333333333333925e+00 8.000000000000000000e+01 7.360153494296591248e+01 5.405274706789698484e+02 5.405488487818556678e+02
9.361111111111110716e+00 8.000000000000000000e+01 7.360150498152499665e+01 5.405292572646159215e+02 5.405490791477629955e+02
9.388888888888889284e+00 8.000000000000000000e+01 7.360148218691199418e+01 5.405309023084618048e+02 5.405490502032740778e+02
9.416666666666666075e+00 8.000000000000000000e+01 7.360145643755265610e+01 5.405324179218300742e+02 5.405492010527607363e+02
9.444444444444444642e+00 8.000000000000000000e+01 7.360143769048191587e+01 5.405338120272145943e+02 5.405492135791631654e+02
9.472222222222221433e+00 8.000000000000000000e+01 7.360141549775174497e+01 5.405350969794822049e+02 5.405492604231247924e+02
9.500000000000000000e+00 8.000000000000000000e+01 7.360139994491812843e+01 5.405362819359581863e+02 5.405493755980467085e+02
9.527777777777778567e+00 8.000000000000000000e+01 7.360138067119282823e+01 5.405373714446288886e+02 5.405493580596298671e+02
9.555555555555555358e+00 8.000000000000000000e+01 7.360136797755131965e+01 5.405383743063317752e+02 5.405494793783203704e+02
9.583333333333333925e+00 8.000000000000000000e+01 7.360135118709803237e+01 5.405392951562931785e+02 5.405494598977311398e+02
9.611111111111110716e+00 8.000000000000000000e+01 7.360134102070426820e+01 5.405401435266932140e+02 5.405495133575823274e+02
9.638888888888889284e+00 8.000000000000000000e+01 7.360132641740317183e+01 5.405409236189326521e+02 5.405495442506590962e+02
9.666666666666666075e+00 8.000000000000000000e+01 7.360131803151135443e+01 5.405416427787187104e+02 5.405495744615961939e+02
9.694444444444444642e+00 8.000000000000000000e+01 7.360130536262369105e+01 5.405423050924031259e+02 5.405496257073201605e+02
9.722222222222221433e+00 8.000000000000000000e+01 7.360129857992789937e+01 5.405429130488981855e+02 5.405496354884130596e+02
9.750000000000000000e+00 8.000000000000000000e+01 7.360128743647005933e+01 5.405434721644292040e+02 5.405496844180909193e+02
9.777777777777778567e+00 8.000000000000000000e+01 7.360128212118110014e+01 5.405439854514979743e+02 5.405496973316483036e+02
9.805555555555555358e+00 8.000000000000000000e+01 7.360127227796785121e+01 5.405444596881239931e+02 5.405497200119383479e+02
9.833333333333333925e+00 8.000000000000000000e+01 7.360126819829179112e+01 5.405448959739522934e+02 5.405497431217430631e+02
9.861111111111110716e+00 8.000000000000000000e+01 7.360125952389724091e+01 5.405452983477852058e+02 5.405497425906122544e+02
9.888888888888889284e+00 8.000000000000000000e+01 7.360125647413062211e+01 5.405456684238716889e+02 5.405497707289448499e+02
9.916666666666666075e+00 8.000000000000000000e+01 7.360124870666319907e+01 5.405460085871770843e+02 5.405497742112153219e+02
9.944444444444444642e+00 8.000000000000000000e+01 7.360124652657481192e+01 5.405463221098713120e+02 5.405497984656964263e+02
9.972222222222221433e+00 8.000000000000000000e+01 7.360123956099444342e+01 5.405466094766251217e+02 5.405498012854361605e+02
1.000000000000000000e+01 8.000000000000000000e+01 7.360123809251045657e+01 5.405468741925445784e+02 5.405498205193597414e+02
1.002777777777777857e+01 8.000000000000000000e+01 7.360123183814154402e+01 5.405471165952639012e+02 5.405498231678107004e+02
1.005555555555555536e+01 8.000000000000000000e+01 7.360123096991131320e+01 5.405473404490016947e+02 5.405498377671373191e+02
1.008333333333333393e+01 8.000000000000000000e+01 7.360122529488471343e+01 5.405475462519684697e+02 5.405498417617269524e+02
1.011111111111111072e+01 8.000000000000000000e+01 7.360122495498670503e+01 5.405477355174506329e+02 5.405498530876747054e+02
1.013888888888888928e+01 8.000000000000000000e+01 7.360121976173709868e+01 5.405479098535103049e+02 5.405498567319725680e+02
1.016666666666666607e+01 8.000000000000000000e+01 7.360121986349844292e+01 5.405480695673962828e+02 5.405498659971833604e+02
1.019444444444444464e+01 8.000000000000000000e+01 7.360121509068444823e+01 5.405482171289913822e+02 5.405498690920966283e+02
1.022222222222222143e+01 8.000000000000000000e+01 7.360121555748654032e+01 5.405483521383155221e+02 5.405498767105939351e+02
1.025000000000000000e+01 8.000000000000000000e+01 7.360121113749937649e+01 5.405484769391497366e+02 5.405498796347768575e+02
1.027777777777777857e+01 8.000000000000000000e+01 7.360121192352355024e+01 5.405485912254163168e+02 5.405498855105646498e+02
1.030555555555555536e+01 8.000000000000000000e+01 7.360120779412204683e+01 5.405486964878986100e+02 5.405498883089026094e+02
1.033333333333333393e+01 8.000000000000000000e+01 7.360120885020172921e+01 5.405487934102098961e+02 5.405498930659064172e+02
1.036111111111111072e+01 8.000000000000000000e+01 7.360120497198354883e+01 5.405488821422591172e+02 5.405498954236023792e+02
1.038888888888888928e+01 8.000000000000000000e+01 7.360120625109253467e+01 5.405489642500479022e+02 5.405498993510132095e+02
1.041666666666666607e+01 8.000000000000000000e+01 7.360120258648765912e+01 5.405490391619299544e+02 5.405499014155864188e+02
1.044444444444444464e+01 8.000000000000000000e+01 7.360120405723745307e+01 5.405491085921700005e+02 5.405499045723335030e+02
1.047222222222222143e+01 8.000000000000000000e+01 7.360120056898972507e+01 5.405491719520365450e+02 5.405499063912423026e+02
1.050000000000000000e+01 8.000000000000000000e+01 7.360120220398066238e+01 5.405492304888208537e+02 5.405499089548220581e+02
1.052777777777777857e+01 8.000000000000000000e+01 7.360119886570258529e+01 5.405492842520714021e+02 5.405499105257106294e+02
1.055555555555555536e+01 8.000000000000000000e+01 7.360120063695806891e+01 5.405493334861419044e+02 5.405499126184986380e+02
1.058333333333333393e+01 8.000000000000000000e+01 7.360119742744153370e+01 5.405493791066153335e+02 5.405499139626298302e+02
1.061111111111111072e+01 8.000000000000000000e+01 7.360119931384258507e+01 5.405494205785468012e+02 5.405499156846526603e+02
1.063888888888888928e+01 8.000000000000000000e+01 7.360119621157065239e+01 5.405494591851200994e+02 5.405499168267729146e+02
1.066666666666666607e+01 8.000000000000000000e+01 7.360119819703015764e+01 5.405494942314385298e+02 5.405499182386546408e+02
1.069444444444444464e+01 8.000000000000000000e+01 7.360119518475615052e+01 5.405495267648191202e+02 5.405499192172139828e+02
1.072222222222222143e+01 8.000000000000000000e+01 7.360119725327109563e+01 5.405495565133666105e+02 5.405499203727318900e+02
1.075000000000000000e+01 8.000000000000000000e+01 7.360119431820643854e+01 5.405495838184505146e+02 5.405499212020911273e+02
1.077777777777777857e+01 8.000000000000000000e+01 7.360119645621418272e+01 5.405496091211268777e+02 5.405499221581387701e+02
1.080555555555555536e+01 8.000000000000000000e+01 7.360119358618726437e+01 5.405496320402853598e+02 5.405499228567164209e+02
1.083333333333333393e+01 8.000000000000000000e+01 7.360119578364577819e+01 5.405496535013646735e+02 5.405499236466151842e+02
1.086111111111111072e+01 8.000000000000000000e+01 7.360119296792713328e+01 5.405496728293787783e+02 5.405499242375811946e+02
1.088888888888888928e+01 8.000000000000000000e+01 7.360119521571843393e+01 5.405496909170559547e+02 5.405499248895681603e+02
1.091666666666666607e+01 8.000000000000000000e+01 7.360119244623676593e+01 5.405497073298276973e+02 5.405499253868143796e+02
1.094444444444444464e+01 8.000000000000000000e+01 7.360119473608739327e+01 5.405497224737744091e+02 5.405499259284968048e+02
1.097222222222222143e+01 8.000000000000000000e+01 7.360119200584894372e+01 5.405497364765808470e+02 5.405499263460425254e+02
1.100000000000000000e+01 8.000000000000000000e+01 7.360119433136750899e+01 5.405497491283440468e+02 5.405499267955586902e+02
1.102777777777777857e+01 8.000000000000000000e+01 7.360119163397479269e+01 5.405497610536211823e+02 5.405499271454572181e+02
1.105555555555555536e+01 8.000000000000000000e+01 7.360119398982571681e+01 5.405497716790151799e+02 5.405499275188550428e+02
1.108333333333333393e+01 8.000000000000000000e+01 7.360119132017855748e+01 5.405497817483862946e+02 5.405499278111783497e+02
1.111111111111111072e+01 8.000000000000000000e+01 7.360119370147602069e+01 5.405497907672172460e+02 5.405499281224654169e+02
1.113888888888888928e+01 8.000000000000000000e+01 7.360119105542270290e+01 5.405497991775991977e+02 5.405499283663092456e+02
1.116666666666666607e+01 8.000000000000000000e+01 7.360119345815778047e+01 5.405498069033739057e+02 5.405499286259484961e+02
1.119444444444444464e+01 8.000000000000000000e+01 7.360119083194705070e+01 5.405498138851501153e+02 5.405499288293972313e+02
1.122222222222222143e+01 8.000000000000000000e+01 7.360119325289390702e+01 5.405498205072283326e+02 5.405499290467704441e+02
1.125000000000000000e+01 8.000000000000000000e+01 7.360119064337185080e+01 5.405498263295934294e+02 5.405499292158988283e+02
1.127777777777777857e+01 8.000000000000000000e+01 7.360119307967019608e+01 5.405498319468013051e+02 5.405499293980722086e+02
1.130555555555555536e+01 8.000000000000000000e+01 7.360119048430769340e+01 5.405498368757395156e+02 5.405499295384935294e+02
1.133333333333333393e+01 8.000000000000000000e+01 7.360119293350356884e+01 5.405498415612581766e+02 5.405499296916140111e+02
1.136111111111111072e+01 8.000000000000000000e+01 7.360119035010417576e+01 5.405498458031946711e+02 5.405499298071921430e+02
1.138888888888888928e+01 8.000000000000000000e+01 7.360119281022615212e+01 5.405498496610899792e+02 5.405499299353263041e+02
1.141666666666666607e+01 8.000000000000000000e+01 7.360119023688105244e+01 5.405498533327079258e+02 5.405499300308025568e+02
1.144444444444444464e+01 8.000000000000000000e+01 7.360119270623192733e+01 5.405498565136771276e+02 5.405499301396941974e+02
1.147222222222222143e+01 8.000000000000000000e+01 7.360119014138692251e+01 5.405498596558630879e+02 5.405499302182478232e+02
1.150000000000000000e+01 8.000000000000000000e+01 7.360119261849834515e+01 5.405498623304553121e+02 5.405499303100823454e+02
1.152777777777777857e+01 8.000000000000000000e+01 7.360119006085011506e+01 5.405498649551939252e+02 5.405499303740426740e+02
1.155555555555555536e+01 8.000000000000000000e+01 7.360119254450953008e+01 5.405498672664353990e+02 5.405499304519349835e+02
1.158333333333333393e+01 8.000000000000000000e+01 7.360118999291997000e+01 5.405498694070815873e+02 5.405499305038225657e+02
1.161111111111111072e+01 8.000000000000000000e+01 7.360119248211580611e+01 5.405498714355729817e+02 5.405499305703566506e+02
1.163888888888888928e+01 8.000000000000000000e+01 7.360118993563408196e+01 5.405498731702684836e+02 5.405499306126831698e+02
1.166666666666666607e+01 8.000000000000000000e+01 7.360119242948810836e+01 5.405498749330234887e+02 5.405499306698661712e+02
1.169444444444444464e+01 8.000000000000000000e+01 7.360118988733134415e+01 5.405498763709014156e+02 5.405499307035909169e+02
1.172222222222222143e+01 8.000000000000000000e+01 7.360119238510770856e+01 5.405498778533049062e+02 5.405499307528042436e+02
1.175000000000000000e+01 8.000000000000000000e+01 7.360118984659784758e+01 5.405498790974779695e+02 5.405499307797709889e+02
1.177777777777777857e+01 8.000000000000000000e+01 7.360119234768643537e+01 5.405498802955326028e+02 5.405499308223091930e+02
1.180555555555555536e+01 8.000000000000000000e+01 7.360118981225421919e+01 5.405498814079218164e+02 5.405499308428227323e+02
1.183333333333333393e+01 8.000000000000000000e+01 7.360119231613798263e+01 5.405498823551100713e+02 5.405499308792232114e+02
1.186111111111111072e+01 8.000000000000000000e+01 7.360118978330811501e+01 5.405498833459527077e+02 5.405499308948193402e+02
1.188888888888888928e+01 8.000000000000000000e+01 7.360119228953716686e+01 5.405498841103865288e+02 5.405499309272566961e+02
1.191666666666666607e+01 8.000000000000000000e+01 7.360118975890270576e+01 5.405498849569569302e+02 5.405499309391833549e+02
1.194444444444444464e+01 8.000000000000000000e+01 7.360119226710997964e+01 5.405498856142314708e+02 5.405499309675819859e+02
1.197222222222222143e+01 8.000000000000000000e+01 7.360118973833073142e+01 5.405498862947129055e+02 5.405499309757091169e+02
1.200000000000000000e+01 8.000000000000000000e+01 7.360122496777050571e+01 5.405498866124039523e+02 5.405431525523509890e+02
1.202777777777777857e+01 8.000000000000000000e+01 7.360158536384771821e+01 5.405498812339174037e+02 5.404715016409820691e+02
1.205555555555555536e+01 8.000000000000000000e+01 7.360410369353337501e+01 5.405498120386270102e+02 5.399889964404931106e+02
1.208333333333333393e+01 8.000000000000000000e+01 7.361555090898188780e+01 5.405492376769094562e+02 5.378845678133463935e+02
1.211111111111111072e+01 8.000000000000000000e+01 7.365139995834836384e+01 5.405456497664945346e+02 5.316698096253148833e+02
1.213888888888888928e+01 8.000000000000000000e+01 7.373191520063888049e+01 5.405279297510962806e+02 5.187725741287279106e+02
1.216666666666666607e+01 8.000000000000000000e+01 7.386279532501511369e+01 5.404571114606031870e+02 5.002347451722920368e+02
1.219444444444444464e+01 8.000000000000000000e+01 7.401783542539007499e+01 5.402249360511317491e+02 4.825715627450427405e+02
1.222222222222222143e+01 8.000000000000000000e+01 7.415822996234250297e+01 5.395953253134294982e+02 4.722405242127682072e+02
1.225000000000000000e+01 8.000000000000000000e+01 7.427900583593068973e+01 5.381765083006337136e+02 4.670369798825752810e+02
1.227777777777777857e+01 8.000000000000000000e+01 7.441001614182405888e+01 5.355146621161397888e+02 4.592246219310616766e+02
1.230555555555555536e+01 7.999999999999998579e+01 7.455983328511655372e+01 5.313564186081217713e+02 4.482935441038738986e+02
1.233333333333333393e+01 8.000000000000001421e+01 7.470251350621134634e+01 5.259367416168894351e+02 4.405192144350372132e+02
1.236111111111111072e+01 7.999999999999998579e+01 7.483086691695996251e+01 5.199566333897129198e+02 4.362328952466827445e+02
1.238888888888888928e+01 8.000000000000001421e+01 7.496485597199402662e+01 5.140739319584964733e+02 4.302115927299483928e+02
1.241666666666666607e+01 7.999999999999998579e+01 7.510356126684524725e+01 5.083279509261247995e+02 4.231318768270750752e+02
1.244444444444444464e+01 8.000000000000001421e+01 7.522924809137636259e+01 5.022474853614326094e+02 4.189315198100020439e+02
1.247222222222222143e+01 7.999999999999998579e+01 7.534656719891803789e+01 4.956299540883064196e+02 4.158320033458896319e+02
1.250000000000000000e+01 8.000000000000001421e+01 7.546537059216169041e+01 4.889107241279193659e+02 4.113565410678273224e+02
1.252777777777777857e+01 7.999999999999998579e+01 7.557685520293668446e+01 4.825239659084856498e+02 4.077042247005601325e+02
1.255555555555555536e+01 8.000000000000001421e+01 7.567762391425137025e+01 4.762960923465395240e+02 4.056323196814756216e+02
1.258333333333333393e+01 7.999999999999998579e+01 7.577604063431563475e+01 4.699186719531262497e+02 4.029660321993102912e+02
1.261111111111111072e+01 8.000000000000001421e+01 7.586981031964947420e+01 4.636192990605626392e+02 4.001882834817072307e+02
1.263888888888888928e+01 7.999999999999998579e+01 7.595363147145292260e+01 4.577734366687052443e+02 3.986524152255319677e+02
1.266666666666666607e+01 8.000000000000001421e+01 7.603214826593929843e+01 4.522506622347011671e+02 3.971804606832599802e+02
1.269444444444444464e+01 7.999999999999998579e+01 7.610689647844898786e+01 4.467843151164706796e+02 3.953242706236580943e+02
1.272222222222222143e+01 8.000000000000001421e+01 7.617420751000121015e+01 4.415510020325278902e+02 3.941147432717339143e+02
1.275000000000000000e+01 7.999999999999998579e+01 7.623573180549217909e+01 4.367793888281776162e+02 3.932376580442150384e+02
1.277777777777777857e+01 8.000000000000001421e+01 7.629331988485076010e+01 4.323020652565447790e+02 3.920886027644606884e+02
1.280555555555555536e+01 7.999999999999998579e+01 7.634527745011072852e+01 4.279875102173388655e+02 3.912275927139367582e+02
1.283333333333333393e+01 8.000000000000001421e+01 7.639223823458016227e+01 4.240192643633530452e+02 3.906680105552520672e+02
1.286111111111111072e+01 7.999999999999998579e+01 7.643569316937492886e+01 4.204417271778809777e+02 3.899541797050513310e+02
1.288888888888888928e+01 8.000000000000001421e+01 7.647474796225833416e+01 4.170685584472641381e+02 3.893656566697139851e+02
1.291666666666666607e+01 7.999999999999998579e+01 7.650965171961344424e+01 4.139132704004462084e+02 3.890137017476378674e+02
1.294444444444444464e+01 8.000000000000001421e+01 7.654161786016247504e+01 4.111085933812697704e+02 3.885846850538215449e+02
1.297222222222222143e+01 7.999999999999998579e+01 7.657043145054738886e+01 4.085632082357297463e+02 3.881724353338983065e+02
1.300000000000000000e+01 8.000000000000000000e+01 7.659593642185394913e+01 4.061709644186252035e+02 3.879449408291040413e+02
1.302777777777777857e+01 7.999999999999998579e+01 7.661897410680401777e+01 4.040196539826361573e+02 3.876982849637959134e+02
1.305555555555555536e+01 8.000000000000000000e+01 7.663975737873991534e+01 4.021261405957661736e+02 3.874245280444423543e+02
1.308333333333333393e+01 8.000000000000000000e+01 7.665815433525693834e+01 4.003791079202360379e+02 3.872662043548162387e+02
1.311111111111111072e+01 8.000000000000000000e+01 7.667453267149853957e+01 3.987823616241251443e+02 3.871207393780559869e+02
1.313888888888888928e+01 8.000000000000000000e+01 7.668927817591955431e+01 3.973874657712962630e+02 3.869518828377459840e+02
1.316666666666666607e+01 8.000000000000000000e+01 7.670233817930282783e+01 3.961337334033543698e+02 3.868372182661444754e+02
1.319444444444444464e+01 8.000000000000000000e+01 7.671389731855559546e+01 3.949831105322398344e+02 3.867508610229412511e+02
1.322222222222222143e+01 8.000000000000000000e+01 7.672421267697652070e+01 3.939734989411745119e+02 3.866468856481160969e+02
1.325000000000000000e+01 8.000000000000000000e+01 7.673336852778632533e+01 3.930834027568276952e+02 3.865710179432367113e+02
1.327777777777777857e+01 8.000000000000000000e+01 7.674144039077006596e+01 3.922688657665596565e+02 3.865162015408773186e+02
1.330555555555555536e+01 8.000000000000000000e+01 7.674863188810496695e+01 3.915491284676705277e+02 3.864493630283607217e+02
1.333333333333333393e+01 8.000000000000000000e+01 7.675495991149045949e+01 3.909240018640512062e+02 3.864040046960635664e+02
1.336111111111111072e+01 8.000000000000000000e+01 7.676056062263185709e+01 3.903558038477431182e+02 3.863662121747361766e+02
1.338888888888888928e+01 8.000000000000000000e+01 7.676553457915693457e+01 3.898485021254789444e+02 3.863255432699762650e+02
1.341666666666666607e+01 8.000000000000000000e+01 7.676989712070412963e+01 3.894123979415324470e+02 3.862954086988312952e+02
1.344444444444444464e+01 8.000000000000000000e+01 7.677372902119896025e+01 3.890209602363165686e+02 3.862735717298530176e+02
1.347222222222222143e+01 8.000000000000000000e+01 7.677716536406694559e+01 3.886671820213452975e+02 3.862471735560573620e+02
1.350000000000000000e+01 8.000000000000000000e+01 7.678014882917690898e+01 3.883636471757696427e+02 3.862257753937074085e+02
1.352777777777777857e+01 8.000000000000000000e+01 7.678277360134346452e+01 3.880962680375985201e+02 3.862151751684604619e+02
1.355555555555555536e+01 8.000000000000000000e+01 7.678511405165627934e+01 3.878527136583217043e+02 3.861960122790494552e+02
1.358333333333333393e+01 8.000000000000000000e+01 7.678716483723769670e+01 3.876419550385490993e+02 3.861838107270547198e+02
1.361111111111111072e+01 8.000000000000000000e+01 7.678893956173699564e+01 3.874596793854198609e+02 3.861759611477466478e+02
1.363888888888888928e+01 8.000000000000000000e+01 7.679054176916251606e+01 3.872939459662451895e+02 3.861653900167127631e+02
1.366666666666666607e+01 8.000000000000000000e+01 7.679192756982655510e+01 3.871484071247322731e+02 3.861566500193451361e+02
1.369444444444444464e+01 8.000000000000000000e+01 7.679314535853933421e+01 3.870238116034295786e+02 3.861510137599178734e+02
1.372222222222222143e+01 8.000000000000000000e+01 7.679421878983320937e+01 3.869118259651632457e+02 3.861462830627530138e+02
1.375000000000000000e+01 8.000000000000000000e+01 7.679517005502366089e+01 3.868123339589180318e+02 3.861383377673842006e+02
1.377777777777777857e+01 8.000000000000000000e+01 7.679598634175620475e+01 3.867271367583783785e+02 3.861368382299592099e+02
1.380555555555555536e+01 8.000000000000000000e+01 7.679671969967228051e+01 3.866515151488688389e+02 3.861324811206437175e+02
1.383333333333333393e+01 8.000000000000000000e+01 7.679735211949960672e+01 3.865840232236788552e+02 3.861286917690912333e+02
1.386111111111111072e+01 8.000000000000000000e+01 7.679791689264318677e+01 3.865259524563622904e+02 3.861267216632669488e+02
1.388888888888888928e+01 8.000000000000000000e+01 7.679839995121136553e+01 3.864748245625536356e+02 3.861240790755695116e+02
1.391666666666666607e+01 8.000000000000000000e+01 7.679883629354536367e+01 3.864292490242599456e+02 3.861224912223312344e+02
1.394444444444444464e+01 8.000000000000000000e+01 7.679920905624175020e+01 3.863899148251613838e+02 3.861196304208999663e+02
1.397222222222222143e+01 8.000000000000000000e+01 7.679954369193411878e+01 3.863553975464699306e+02 3.861198817965163812e+02
1.400000000000000000e+01 8.000000000000000000e+01 7.679982605382770089e+01 3.863246424323615429e+02 3.861171126193593750e+02
1.402777777777777857e+01 8.000000000000000000e+01 7.680008939356429210e+01 3.862980672924426244e+02 3.861166825035642773e+02
1.405555555555555536e+01 8.000000000000000000e+01 7.680030273493088089e+01 3.862747961531779310e+02 3.861158975981573462e+02
1.408333333333333393e+01 8.000000000000000000e+01 7.680050275372364865e+01 3.862540441307706942e+02 3.861146566293124920e+02
1.411111111111111072e+01 8.000000000000000000e+01 7.680066948486182810e+01 3.862361482979314928e+02 3.861145496741519310e+02
1.413888888888888928e+01 8.000000000000000000e+01 7.680082378686860523e+01 3.862205280709291628e+02 3.861130906463175734e+02
1.416666666666666607e+01 8.000000000000000000e+01 7.680094732856368012e+01 3.862065421453612544e+02 3.861136662484567523e+02
1.419444444444444464e+01 8.000000000000000000e+01 7.680106964649093015e+01 3.861944881699294569e+02 3.861121053593451506e+02
1.422222222222222143e+01 8.000000000000000000e+01 7.680116276361661676e+01 3.861840424015466056e+02 3.861125929340229845e+02
1.425000000000000000e+01 8.000000000000000000e+01 7.680125572066803841e+01 3.861746472431694883e+02 3.861119012184183248e+02
1.427777777777777857e+01 8.000000000000000000e+01 7.680132652596661558e+01 3.861665104440594973e+02 3.861117349179057783e+02
1.430555555555555536e+01 8.000000000000000000e+01 7.680139917493868040e+01 3.861595222305651305e+02 3.861118089397651261e+02
1.433333333333333393e+01 8.000000000000000000e+01 7.680145242386214477e+01 3.861532235906780670e+02 3.861107469033871666e+02
1.436111111111111072e+01 8.000000000000000000e+01 7.680151075502189428e+01 3.861477483242013022e+02 3.861113718238399315e+02
1.438888888888888928e+01 8.000000000000000000e+01 7.680154820675488736e+01 3.861431023773980087e+02 3.861104859121580262e+02
1.441666666666666607e+01 8.000000000000000000e+01 7.680159421343498138e+01 3.861389143919469120e+02 3.861111426709016996e+02
1.444444444444444464e+01 8.000000000000000000e+01 7.680162200865946431e+01 3.861352212775770454e+02 3.861104480469427926e+02
1.447222222222222143e+01 8.000000000000000000e+01 7.680165842260308295e+01 3.861320901797902820e+02 3.861105588094792438e+02
1.450000000000000000e+01 8.000000000000000000e+01 7.680167851281005653e+01 3.861292738028444091e+02 3.861105690633651761e+02
1.452777777777777857e+01 8.000000000000000000e+01 7.680170735699236673e+01 3.861267666196187633e+02 3.861102080656912676e+02
1.455555555555555536e+01 8.000000000000000000e+01 7.680172098375676626e+01 3.861246945031795121e+02 3.861106660005235085e+02
1.458333333333333393e+01 8.000000000000000000e+01 7.680174516629683978e+01 3.861228690145424594e+02 3.861099595102714943e+02
1.461111111111111072e+01 8.000000000000000000e+01 7.680175385790097664e+01 3.861211881482834656e+02 3.861105589342238886e+02
1.463888888888888928e+01 8.000000000000000000e+01 7.680177323735181005e+01 3.861197635161793187e+02 3.861100307691849594e+02
1.466666666666666607e+01 8.000000000000000000e+01 7.680177936219611468e+01 3.861185471239430740e+02 3.861102385390423706e+02
1.469444444444444464e+01 8.000000000000000000e+01 7.680179497692957113e+01 3.861174523901087809e+02 3.861102207173089482e+02
1.472222222222222143e+01 8.000000000000000000e+01 7.680179741286121953e+01 3.861165025391454151e+02 3.861101115041633420e+02
1.475000000000000000e+01 8.000000000000000000e+01 7.680181232662908997e+01 3.861156844016554146e+02 3.861102354147647020e+02
1.477777777777777857e+01 8.000000000000000000e+01 7.680181216087386531e+01 3.861149480753313696e+02 3.861098980313245761e+02
1.480555555555555536e+01 8.000000000000000000e+01 7.680182470384725946e+01 3.861143178881022209e+02 3.861102659800944821e+02
1.483333333333333393e+01 8.000000000000000000e+01 7.680182344530815897e+01 3.861137825831472128e+02 3.861099373610298926e+02
1.486111111111111072e+01 8.000000000000000000e+01 7.680183458480908598e+01 3.861132959904076642e+02 3.861100695237897185e+02
1.488888888888888928e+01 8.000000000000000000e+01 7.680183198222952967e+01 3.861128725136983348e+02 3.861100131173632803e+02
1.491666666666666607e+01 8.000000000000000000e+01 7.680184173521851676e+01 3.861125068933775424e+02 3.861100516633830466e+02
1.494444444444444464e+01 8.000000000000000000e+01 7.680183837953447323e+01 3.861121768801386906e+02 3.861100551393760725e+02
1.497222222222222143e+01 8.000000000000000000e+01 7.680184729009414468e+01 3.861118891819410237e+02 3.861099829778726757e+02
1.500000000000000000e+01 8.000000000000000000e+01 7.680184335604255352e+01 3.861116530351514484e+02 3.861100769515637694e+02
1.502777777777777857e+01 8.000000000000000000e+01 7.680185142533143505e+01 3.861114388107922650e+02 3.861099857001213422e+02
1.505555555555555536e+01 8.000000000000000000e+01 7.680184717181145970e+01 3.861112440993582595e+02 3.861100208336768560e+02
1.508333333333333393e+01 8.000000000000000000e+01 7.680185472633992561e+01 3.861110900951678673e+02 3.861100170960593232e+02
1.511111111111111072e+01 8.000000000000000000e+01 7.680184983492884498e+01 3.861109561228263942e+02 3.861100017678242011e+02
1.513888888888888928e+01 8.000000000000000000e+01 7.680185726898095311e+01 3.861108274837111480e+02 3.861100240061969089e+02
1.516666666666666607e+01 8.000000000000000000e+01 7.680185194531922832e+01 3.861107136374624247e+02 3.861099932498108274e+02
1.519444444444444464e+01 8.000000000000000000e+01 7.680185908501395886e+01 3.861106256967030390e+02 3.861100220925270037e+02
1.522222222222222143e+01 8.000000000000000000e+01 7.680185364348299970e+01 3.861105461231940126e+02 3.861099910603880403e+02
1.525000000000000000e+01 8.000000000000000000e+01 7.680186045119286575e+01 3.861104702699902305e+02 3.861100152807289305e+02
1.527777777777777857e+01 8.000000000000000000e+01 7.680185487720004289e+01 3.861104096444640845e+02 3.861099966818041480e+02
1.530555555555555536e+01 8.000000000000000000e+01 7.680186155613117194e+01 3.861103587589782933e+02 3.861100065377115129e+02
1.533333333333333393e+01 8.000000000000000000e+01 7.680185576824906946e+01 3.861103112900145220e+02 3.861100042124113543e+02
1.536111111111111072e+01 8.000000000000000000e+01 7.680186238098917784e+01 3.861102667631303120e+02 3.861099966953960916e+02
1.538888888888888928e+01 8.000000000000000000e+01 7.680185653561439096e+01 3.861102338118048465e+02 3.861100011979943929e+02
1.541666666666666607e+01 8.000000000000000000e+01 7.680186292847415075e+01 3.861102036529898669e+02 3.861100032533327635e+02
1.544444444444444464e+01 8.000000000000000000e+01 7.680185705963005205e+01 3.861101746255352509e+02 3.861100059086983265e+02
1.547222222222222143e+01 8.000000000000000000e+01 7.680186342449574965e+01 3.861101515781228386e+02 3.861099985739216436e+02
1.550000000000000000e+01 8.000000000000000000e+01 7.680185744093317624e+01 3.861101316558163603e+02 3.861100017236726671e+02
1.552777777777777857e+01 8.000000000000000000e+01 7.680186382711480064e+01 3.861101137330621214e+02 3.861099942106712888e+02
1.555555555555555536e+01 8.000000000000000000e+01 7.680185778321222756e+01 3.861100969343745533e+02 3.861099964792618380e+02
1.558333333333333393e+01 8.000000000000000000e+01 7.680186407230624468e+01 3.861100856905016485e+02 3.861099964907997446e+02
1.561111111111111072e+01 8.000000000000000000e+01 7.680185805408376609e+01 3.861100735945017846e+02 3.861099939274702706e+02
1.563888888888888928e+01 8.000000000000000000e+01 7.680186429877871035e+01 3.861100621948670550e+02 3.861099948979035048e+02
1.566666666666666607e+01 8.000000000000000000e+01 7.680185822101120152e+01 3.861100526255334557e+02 3.861099928498795748e+02
1.569444444444444464e+01 8.000000000000000000e+01 7.680186449187817743e+01 3.861100439642012248e+02 3.861099937311178110e+02
1.572222222222222143e+01 8.000000000000000000e+01 7.680185836455811454e+01 3.861100373631583693e+02 3.861099924359231181e+02
1.575000000000000000e+01 8.000000000000000000e+01 7.680186460865992615e+01 3.861100304920229860e+02 3.861099927676452808e+02
1.577777777777777857e+01 8.000000000000000000e+01 7.680185850267515946e+01 3.861100256403598792e+02 3.861099916655404627e+02
1.580555555555555536e+01 8.000000000000000000e+01 7.680186469930814042e+01 3.861100198486703903e+02 3.861099918161560822e+02
1.583333333333333393e+01 8.000000000000000000e+01 7.680185858602145288e+01 3.861100159798025402e+02 3.861099918054574118e+02
1.586111111111111072e+01 8.000000000000000000e+01 7.680186479234403407e+01 3.861100122024200800e+02 3.861099909286274396e+02
1.588888888888888928e+01 8.000000000000000000e+01 7.680185864221884628e+01 3.861100085480157418e+02 3.861099915758425709e+02
1.591666666666666607e+01 8.000000000000000000e+01 7.680186485262942142e+01 3.861100060347210388e+02 3.861099909586772014e+02
1.594444444444444464e+01 8.000000000000000000e+01 7.680185870559895989e+01 3.861100028676365241e+02 3.861099909285370586e+02
1.597222222222222143e+01 8.000000000000000000e+01 7.680186488785024324e+01 3.861100012072803338e+02 3.861099908221209489e+02
1.600000000000000000e+01 8.000000000000000000e+01 7.680185874954034375e+01 3.861099986417062837e+02 3.861099907572159395e+02
1.602777777777777857e+01 8.000000000000000000e+01 7.680186492953855293e+01 3.861099974219454225e+02 3.861099906130387467e+02
1.605555555555555713e+01 8.000000000000000000e+01 7.680185877190228894e+01 3.861099955553769973e+02 3.861099905186273986e+02
1.608333333333333215e+01 8.000000000000000000e+01 7.680186496179889843e+01 3.861099942334877255e+02 3.861099906566109325e+02
1.611111111111111072e+01 8.000000000000000000e+01 7.680185879760952616e+01 3.861099933258886949e+02 3.861099903956251183e+02
1.613888888888888928e+01 8.000000000000000000e+01 7.680186497664861633e+01 3.861099918157342472e+02 3.861099904954376143e+02
1.616666666666666785e+01 8.000000000000000000e+01 7.680185882143990739e+01 3.861099914523572352e+02 3.861099903695126159e+02
1.619444444444444287e+01 8.000000000000000000e+01 7.680186499223152907e+01 3.861099901162415335e+02 3.861099903617015912e+02
1.622222222222222143e+01 8.000000000000000000e+01 7.680185883210791076e+01 3.861099899141630658e+02 3.861099903116997893e+02
1.625000000000000000e+01 8.000000000000000000e+01 7.680186500908236269e+01 3.861099889217220493e+02 3.861099903170827474e+02
1.627777777777777857e+01 8.000000000000000000e+01 7.680185884091068260e+01 3.861099885911223737e+02 3.861099903179656962e+02
1.630555555555555713e+01 8.000000000000000000e+01 7.680186501692138279e+01 3.861099881541209697e+02 3.861099902541245683e+02
1.633333333333333215e+01 8.000000000000000000e+01 7.680185885274654822e+01 3.861099874734032369e+02 3.861099902765439538e+02
1.636111111111111072e+01 8.000000000000000000e+01 7.680186502171565621e+01 3.861099875363003662e+02 3.861099902470145366e+02
1.638888888888888928e+01 8.000000000000000000e+01 7.680185885903088661e+01 3.861099867312814240e+02 3.861099902087202054e+02
1.641666666666666785e+01 8.000000000000000000e+01 7.680186502963832140e+01 3.861099869439335635e+02 3.861099902331247335e+02
1.644444444444444287e+01 8.000000000000000000e+01 7.680185886146155383e+01 3.861099862887829204e+02 3.861099902179767582e+02
1.647222222222222143e+01 8.000000000000000000e+01 7.680186503454599745e+01 3.861099863611993896e+02 3.861099902185489441e+02
1.650000000000000000e+01 8.000000000000000000e+01 7.680185886646117410e+01 3.861099860663190952e+02 3.861099901960433272e+02
1.652777777777777857e+01 8.000000000000000000e+01 7.680186503583763624e+01 3.861099858173944881e+02 3.861099902175938041e+02
1.655555555555555713e+01 8.000000000000000000e+01 7.680185887046718562e+01 3.861099859355128388e+02 3.861099901706759283e+02
1.658333333333333215e+01 8.000000000000000000e+01 7.680186503877673942e+01 3.861099854304073915e+02 3.861099902021661592e+02
1.661111111111111072e+01 8.000000000000000000e+01 7.680185887127754540e+01 3.861099857606399723e+02 3.861099901779796255e+02
1.663888888888888928e+01 8.000000000000000000e+01 7.680186504182428564e+01 3.861099852466512061e+02 3.861099901883636107e+02
1.666666666666666785e+01 8.000000000000000000e+01 7.680185887283188606e+01 3.861099855008432655e+02 3.861099901804901151e+02
1.669444444444444287e+01 8.000000000000000000e+01 7.680186504241275713e+01 3.861099852214915131e+02 3.861099901842105169e+02
1.672222222222222143e+01 8.000000000000000000e+01 7.680185887520325139e+01 3.861099852027343218e+02 3.861099901629191322e+02
1.675000000000000000e+01 8.000000000000000000e+01 7.680186504309331497e+01 3.861099852653537141e+02 3.861099901834243155e+02
1.677777777777777857e+01 8.000000000000000000e+01 7.680185887580010728e+01 3.861099849616746837e+02 3.861099901625209441e+02
1.680555555555555713e+01 8.000000000000000000e+01 7.680186504473907405e+01 3.861099852676063620e+02 3.861099901762921149e+02
1.683333333333333215e+01 8.000000000000000000e+01 7.680185887600757155e+01 3.861099848487120880e+02 3.861099901667377594e+02
1.686111111111111072e+01 8.000000000000000000e+01 7.680186504527613067e+01 3.861099851686358875e+02 3.861099901797234111e+02
1.688888888888888928e+01 8.000000000000000000e+01 7.680185887712057990e+01 3.861099848714146106e+02 3.861099901623214237e+02
1.691666666666666785e+01 8.000000000000000000e+01 7.680186504521773827e+01 3.861099849896523892e+02 3.861099901818931812e+02
1.694444444444444287e+01 8.000000000000000000e+01 7.680185887771442310e+01 3.861099849685276126e+02 3.861099901574502837e+02
1.697222222222222143e+01 8.000000000000000000e+01 7.680186504588725427e+01 3.861099848128761209e+02 3.861099901760086937e+02
1.700000000000000000e+01 8.000000000000000000e+01 7.680185887762524999e+01 3.861099850440764385e+02 3.861099901603508329e+02
1.702777777777777857e+01 8.000000000000000000e+01 7.680186504638669476e+01 3.861099847154468989e+02 3.861099901745467946e+02
1.705555555555555713e+01 8.000000000000000000e+01 7.680185887800421085e+01 3.861099850328225216e+02 3.861099901597025337e+02
1.708333333333333215e+01 8.000000000000000000e+01 7.680186504625825705e+01 3.861099847300603187e+02 3.861099901773763463e+02
1.711111111111111072e+01 8.000000000000000000e+01 7.680185887847693493e+01 3.861099849273654741e+02 3.861099901568153996e+02
1.713888888888888928e+01 8.000000000000000000e+01 7.680186504639829081e+01 3.861099848263145304e+02 3.861099901745927241e+02
1.716666666666666785e+01 8.000000000000000000e+01 7.680185887844257309e+01 3.861099847868814550e+02 3.861099901586501915e+02
1.719444444444444287e+01 8.000000000000000000e+01 7.680186504673993397e+01 3.861099849281262095e+02 3.861099901731363389e+02
1.722222222222222143e+01 8.000000000000000000e+01 7.680185887849643223e+01 3.861099846879471329e+02 3.861099901562273544e+02
1.725000000000000000e+01 8.000000000000000000e+01 7.680186504671672765e+01 3.861099849644623987e+02 3.861099901751251764e+02
1.727777777777777857e+01 8.000000000000000000e+01 7.680185887876564266e+01 3.861099846783599219e+02 3.861099901589283832e+02
1.730555555555555713e+01 8.000000000000000000e+01 7.680186504665419989e+01 3.861099849114359017e+02 3.861099901741143299e+02
1.733333333333333215e+01 8.000000000000000000e+01 7.680185887884486817e+01 3.861099847524541246e+02 3.861099901549840183e+02
1.736111111111111072e+01 8.000000000000000000e+01 7.680186504681574888e+01 3.861099848020015770e+02 3.861099901739491997e+02
1.738888888888888928e+01 8.000000000000000000e+01 7.680185887879022744e+01 3.861099848552899516e+02 3.861099901573991815e+02
1.741666666666666785e+01 8.000000000000000000e+01 7.680186504687148386e+01 3.861099847024018459e+02 3.861099901721522087e+02
1.744444444444444287e+01 8.000000000000000000e+01 7.680185887893085805e+01 3.861099849190306372e+02 3.861099901545542821e+02
1.747222222222222143e+01 8.000000000000000000e+01 7.680186504679194570e+01 3.861099846686325918e+02 3.861099901721485708e+02
1.750000000000000000e+01 8.000000000000000000e+01 7.680185887903222408e+01 3.861099849048301849e+02 3.861099901547784157e+02
1.752777777777777857e+01 8.000000000000000000e+01 7.680186504682517068e+01 3.861099847137071492e+02 3.861099901726247481e+02
1.755555555555555713e+01 8.000000000000000000e+01 7.680185887900181285e+01 3.861099848255876736e+02 3.861099901554341045e+02
1.758333333333333215e+01 8.000000000000000000e+01 7.680186504688604998e+01 3.861099848038556956e+02 3.861099901715932674e+02
1.761111111111111072e+01 8.000000000000000000e+01 7.680185887904499964e+01 3.861099847308597646e+02 3.861099901542934845e+02
1.763888888888888928e+01 8.000000000000000000e+01 7.680186504683898363e+01 3.861099848791140516e+02 3.861099901716352747e+02
1.766666666666666785e+01 8.000000000000000000e+01 7.680185887912644205e+01 3.861099846787852243e+02 3.861099901554525218e+02
1.769444444444444287e+01 8.000000000000000000e+01 7.680186504680479231e+01 3.861099848951772060e+02 3.861099901733138609e+02
1.772222222222222143e+01 8.000000000000000000e+01 7.680185887913442855e+01 3.861099846957417299e+02 3.861099901549242759e+02
1.775000000000000000e+01 8.000000000000000000e+01 7.680186504684186843e+01 3.861099848443512883e+02 3.861099901714479756e+02
1.777777777777777857e+01 8.000000000000000000e+01 7.680185887913579279e+01 3.861099847663344917e+02 3.861099901554905500e+02
1.780555555555555713e+01 8.000000000000000000e+01 7.680186504681503834e+01 3.861099847623455616e+02 3.861099901731536761e+02
1.783333333333333215e+01 8.000000000000000000e+01 7.680185887918842980e+01 3.861099848437694391e+02 3.861099901553620839e+02
1.786111111111111072e+01 8.000000000000000000e+01 7.680186504677611481e+01 3.861099846999427427e+02 3.861099901725058885e+02
1.788888888888888928e+01 8.000000000000000000e+01 7.680185887921511778e+01 3.861099848801225676e+02 3.861099901557968792e+02
1.791666666666666785e+01 8.000000000000000000e+01 7.680186504676585457e+01 3.861099846926433088e+02 3.861099901745158718e+02
1.794444444444444287e+01 8.000000000000000000e+01 7.680185887919567733e+01 3.861099848562294028e+02 3.861099901594592438e+02
1.797222222222222143e+01 8.000000000000000000e+01 7.680186504673886816e+01 3.861099847415922000e+02 3.861099901768829454e+02
1.800000000000000000e+01 8.000000000000000000e+01 7.680183287277219506e+01 3.861099851862821311e+02 3.861157364318005421e+02
1.802777777777777857e+01 8.000000000000000000e+01 7.680154194509360366e+01 3.861099939393707245e+02 3.861789470234309647e+02
1.805555555555555713e+01 8.000000000000000000e+01 7.679948712075506023e+01 3.861101010126598112e+02 3.866041236531359004e+02
1.808333333333333215e+01 8.000000000000000000e+01 7.679043861339486909e+01 3.861110044070344998e+02 3.884144830909043549e+02
1.811111111111111072e+01 8.000000000000000000e+01 7.676347805076474629e+01 3.861167043117422963e+02 3.935206771971508601e+02
1.813888888888888928e+01 8.000000000000000000e+01 7.670743202419913587e+01 3.861448093819500968e+02 4.033062221862947467e+02
1.816666666666666785e+01 8.000000000000000000e+01 7.662565981411898974e+01 3.862554904035229129e+02 4.156694970834798255e+02
1.819444444444444287e+01 8.000000000000000000e+01 7.654152655592621102e+01 3.866077548735146934e+02 4.251590408120010807e+02
1.822222222222222143e+01 8.000000000000000000e+01 7.647603460887778226e+01 3.875186230517352897e+02 4.287217448918377158e+02
1.825000000000000000e+01 8.000000000000000000e+01 7.642236592877949874e+01 3.894323198350867870e+02 4.299279397733737369e+02
1.827777777777777857e+01 8.000000000000001421e+01 7.635974231709082005e+01 3.926844997614870749e+02 4.337174107329563526e+02
1.830555555555555713e+01 7.999999999999998579e+01 7.628843590774809513e+01 3.971198979852843536e+02 4.389785444794529212e+02
1.833333333333333215e+01 8.000000000000001421e+01 7.622492513214803012e+01 4.019435913650087855e+02 4.418394197107296009e+02
1.836111111111111072e+01 7.999999999999998579e+01 7.616931153288233247e+01 4.061911020223625997e+02 4.431312364670542365e+02
1.838888888888888928e+01 8.000000000000001421e+01 7.611026087280387742e+01 4.095438779301589989e+02 4.457516120885744613e+02
1.841666666666666785e+01 7.999999999999998579e+01 7.605119460962656319e+01 4.125671816464222843e+02 4.486300952693628119e+02
1.844444444444444287e+01 8.000000000000001421e+01 7.600064971385648960e+01 4.159408785173737328e+02 4.499201833886178861e+02
1.847222222222222143e+01 7.999999999999998579e+01 7.595418028009079592e+01 4.195916805240027543e+02 4.510004862583572844e+02
1.850000000000000000e+01 8.000000000000001421e+01 7.590737340560940538e+01 4.229138375683468212e+02 4.528018853485703517e+02
1.852777777777777857e+01 7.999999999999998579e+01 7.586461121005874020e+01 4.257151837570623911e+02 4.540774586675400997e+02
1.855555555555555713e+01 8.000000000000001421e+01 7.582615543622479493e+01 4.283965691487714480e+02 4.547731035540593894e+02
1.858333333333333215e+01 8.000000000000000000e+01 7.578833238257037408e+01 4.311716796914474799e+02 4.558581632037132749e+02
1.861111111111111072e+01 8.000000000000001421e+01 7.575294986038331047e+01 4.337456903600426017e+02 4.568903244841507671e+02
1.863888888888888928e+01 8.000000000000000000e+01 7.572175541853837899e+01 4.359352578993755856e+02 4.574177580028169245e+02
1.866666666666666785e+01 8.000000000000000000e+01 7.569222271828739679e+01 4.379839589052816677e+02 4.580355122030029520e+02
1.869444444444444287e+01 8.000000000000001421e+01 7.566408094935501083e+01 4.400492395430192687e+02 4.587708141505682420e+02
1.872222222222222143e+01 8.000000000000000000e+01 7.563876603001546073e+01 4.419534757338889222e+02 4.592240486540187021e+02
1.875000000000000000e+01 8.000000000000000000e+01 7.561538584936322138e+01 4.436122419266899897e+02 4.596132850528378526e+02
1.877777777777777857e+01 8.000000000000000000e+01 7.559337457526420678e+01 4.451809160561783187e+02 4.601008340197859638e+02
1.880555555555555713e+01 8.000000000000000000e+01 7.557336948169800905e+01 4.467001188644641729e+02 4.604495624093972879e+02
1.883333333333333215e+01 8.000000000000000000e+01 7.555492469356947538e+01 4.480598899457245352e+02 4.607206281625146289e+02
1.886111111111111072e+01 8.000000000000000000e+01 7.553767171193970853e+01 4.492805863845833301e+02 4.610496760234159979e+02
1.888888888888888928e+01 8.000000000000000000e+01 7.552199427404661947e+01 4.504553835657898162e+02 4.613056539528654412e+02
1.891666666666666785e+01 8.000000000000000000e+01 7.550764791914859586e+01 4.515495455524622912e+02 4.614959308861517115e+02
1.894444444444444287e+01 8.000000000000000000e+01 7.549424615213470702e+01 4.525166891797875905e+02 4.617150146979746523e+02
1.897222222222222143e+01 8.000000000000000000e+01 7.548199576768877250e+01 4.534146616443845232e+02 4.619068523817267646e+02
1.900000000000000000e+01 8.000000000000000000e+01 7.547084790841061874e+01 4.542700142812786908e+02 4.620416211207083279e+02
1.902777777777777857e+01 8.000000000000000000e+01 7.546053311514621953e+01 4.550404958129252577e+02 4.621873548074169662e+02
1.905555555555555713e+01 8.000000000000000000e+01 7.545104475349631912e+01 4.557342950054901394e+02 4.623257926813939775e+02
1.908333333333333215e+01 8.000000000000000000e+01 7.544241134717337616e+01 4.563892916412050340e+02 4.624243552687383954e+02
1.911111111111111072e+01 8.000000000000000000e+01 7.543448272248696185e+01 4.569931493748883895e+02 4.625242099213406277e+02
1.913888888888888928e+01 8.000000000000000000e+01 7.542719810860268126e+01 4.575341561430614661e+02 4.626189673934093776e+02
1.916666666666666785e+01 8.000000000000000000e+01 7.542054508504294574e+01 4.580353991683433037e+02 4.626935823330899211e+02
1.919444444444444287e+01 8.000000000000000000e+01 7.541446618170948568e+01 4.585013951504227521e+02 4.627613357208693401e+02
1.922222222222222143e+01 8.000000000000000000e+01 7.540889276861730650e+01 4.589212373844719650e+02 4.628276222434336091e+02
1.925000000000000000e+01 8.000000000000000000e+01 7.540380453567816232e+01 4.593053913335125458e+02 4.628814872422992721e+02
1.927777777777777857e+01 8.000000000000000000e+01 7.539915278013432953e+01 4.596626397824545620e+02 4.629285415446141201e+02
1.930555555555555713e+01 8.000000000000000000e+01 7.539490353184062599e+01 4.599864315852859136e+02 4.629760736344340444e+02
1.933333333333333215e+01 8.000000000000000000e+01 7.539102641209467492e+01 4.602803078949790461e+02 4.630126616579819938e+02
1.936111111111111072e+01 8.000000000000000000e+01 7.538748844565800766e+01 4.605528453780575546e+02 4.630475295299623326e+02
1.938888888888888928e+01 8.000000000000000000e+01 7.538425083849253383e+01 4.608013493102213829e+02 4.630795320470062961e+02
1.941666666666666785e+01 8.000000000000000000e+01 7.538131163746386676e+01 4.610257875235280949e+02 4.631064092554089484e+02
1.944444444444444287e+01 8.000000000000000000e+01 7.537862552739582611e+01 4.612327705888274068e+02 4.631305708089380460e+02
1.947222222222222143e+01 8.000000000000000000e+01 7.537617348715291143e+01 4.614224946914910674e+02 4.631528489509249766e+02
1.950000000000000000e+01 8.000000000000000000e+01 7.537394383782591945e+01 4.615936576569913541e+02 4.631728840936724509e+02
1.952777777777777857e+01 8.000000000000000000e+01 7.537191729874452051e+01 4.617503899769030227e+02 4.631884657143099844e+02
1.955555555555555713e+01 8.000000000000000000e+01 7.537006059840487637e+01 4.618944264029145756e+02 4.632056192224948177e+02
1.958333333333333215e+01 8.000000000000000000e+01 7.536837960008188020e+01 4.620246585872173455e+02 4.632185660252030743e+02
1.961111111111111072e+01 8.000000000000000000e+01 7.536684814093018758e+01 4.621431955278935106e+02 4.632305677045683296e+02
1.963888888888888928e+01 8.000000000000000000e+01 7.536545264277603451e+01 4.622520336861555279e+02 4.632419435618770081e+02
1.966666666666666785e+01 8.000000000000000000e+01 7.536418323419913179e+01 4.623507624273739225e+02 4.632512484699645938e+02
1.969444444444444287e+01 8.000000000000000000e+01 7.536303377458045816e+01 4.624403203906862245e+02 4.632602304868840406e+02
1.972222222222222143e+01 8.000000000000000000e+01 7.536198224684811464e+01 4.625223121762238065e+02 4.632672089628697449e+02
1.975000000000000000e+01 8.000000000000000000e+01 7.536103180664655099e+01 4.625968558930039194e+02 4.632750279548228036e+02
1.977777777777777857e+01 8.000000000000000000e+01 7.536016495754022060e+01 4.626643987251409271e+02 4.632801884550321461e+02
1.980555555555555713e+01 8.000000000000000000e+01 7.535938046009563607e+01 4.627260497770031407e+02 4.632860970178949174e+02
1.983333333333333215e+01 8.000000000000000000e+01 7.535866420354491879e+01 4.627821308354924099e+02 4.632909354279507284e+02
1.986111111111111072e+01 8.000000000000000000e+01 7.535801839942045888e+01 4.628329463557211625e+02 4.632948566354532431e+02
1.988888888888888928e+01 8.000000000000000000e+01 7.535742762955453600e+01 4.628792279092300532e+02 4.632992283132147122e+02
1.991666666666666785e+01 8.000000000000000000e+01 7.535689574512642253e+01 4.629213114603260237e+02 4.633019877438985077e+02
1.994444444444444287e+01 8.000000000000000000e+01 7.535640901152268611e+01 4.629594437649165002e+02 4.633057158104581958e+02
1.997222222222222143e+01 8.000000000000000000e+01 7.535597177593582785e+01 4.629941233528029443e+02 4.633076585289556419e+02
2.000000000000000000e+01 8.000000000000000000e+01 7.535557126087962843e+01 4.630256422503442764e+02 4.633106226268433829e+02
2.002777777777777857e+01 8.000000000000000000e+01 7.535521126908885492e+01 4.630541872502970477e+02 4.633125118101183375e+02
2.005555555555555713e+01 8.000000000000000000e+01 7.535488180573389627e+01 4.630801218228124867e+02 4.633143459621671809e+02
2.008333333333333215e+01 8.000000000000000000e+01 7.535458676596179828e+01 4.631036798611860377e+02 4.633163659859396830e+02
2.011111111111111072e+01 8.000000000000000000e+01 7.535431511092021140e+01 4.631250023538203777e+02 4.633173728858340041e+02
2.013888888888888928e+01 8.000000000000000000e+01 7.535407336821012336e+01 4.631443551106651171e+02 4.633193186940141572e+02
2.016666666666666785e+01 8.000000000000000000e+01 7.535385028824062204e+01 4.631619305308636854e+02 4.633198833469807596e+02
2.019444444444444287e+01 8.000000000000000000e+01 7.535365161620063645e+01 4.631778400304028764e+02 4.633215600262688554e+02
2.022222222222222143e+01 8.000000000000000000e+01 7.535346821151388497e+01 4.631922616929447258e+02 4.633221076500625486e+02
2.025000000000000000e+01 8.000000000000000000e+01 7.535330634827603546e+01 4.632053533133643555e+02 4.633230537643295293e+02
2.027777777777777857e+01 8.000000000000000000e+01 7.535315520866575412e+01 4.632171990668196031e+02 4.633239289561568057e+02
2.030555555555555713e+01 8.000000000000000000e+01 7.535302268150334726e+01 4.632279292996151412e+02 4.633243052359913463e+02
2.033333333333333215e+01 8.000000000000000000e+01 7.535289884071075051e+01 4.632376693253254984e+02 4.633253363717569187e+02
2.036111111111111072e+01 8.000000000000000000e+01 7.535279060687140884e+01 4.632464798866162710e+02 4.633253056426379999e+02
2.038888888888888928e+01 8.000000000000000000e+01 7.535268864871002847e+01 4.632544515115778267e+02 4.633263556325762238e+02
2.041666666666666785e+01 8.000000000000000000e+01 7.535260030618302096e+01 4.632616775628998766e+02 4.633263374329656585e+02
2.044444444444444287e+01 8.000000000000000000e+01 7.535251666394520953e+01 4.632682172726173917e+02 4.633269606040020108e+02
2.047222222222222143e+01 8.000000000000000000e+01 7.535244477839466981e+01 4.632741318181653014e+02 4.633272264803161420e+02
2.050000000000000000e+01 8.000000000000000000e+01 7.535237595183501469e+01 4.632794917928470113e+02 4.633273870053270684e+02
2.052777777777777857e+01 8.000000000000000000e+01 7.535231724444371082e+01 4.632843410846015217e+02 4.633280187008011808e+02
2.055555555555555713e+01 8.000000000000000000e+01 7.535226016074777533e+01 4.632887226077547211e+02 4.633278889520082657e+02
2.058333333333333215e+01 8.000000000000000000e+01 7.535221293862018399e+01 4.632926942626179994e+02 4.633285015593097000e+02
2.061111111111111072e+01 8.000000000000000000e+01 7.535216571316058776e+01 4.632962861386385498e+02 4.633283540160044822e+02
2.063888888888888928e+01 8.000000000000000000e+01 7.535212759360099710e+01 4.632995306127215258e+02 4.633287482198661564e+02
2.066666666666666785e+01 8.000000000000000000e+01 7.535208915593328527e+01 4.633024714180189108e+02 4.633287157902732929e+02
2.069444444444444287e+01 8.000000000000000000e+01 7.535205837051660183e+01 4.633051402474176825e+02 4.633288164631591712e+02
2.072222222222222143e+01 8.000000000000000000e+01 7.535202636871598258e+01 4.633075506895448257e+02 4.633291063737344757e+02
2.075000000000000000e+01 8.000000000000000000e+01 7.535200123472439770e+01 4.633097229046971393e+02 4.633290448294957855e+02
2.077777777777777857e+01 8.000000000000000000e+01 7.535197505330670253e+01 4.633116857358204470e+02 4.633293241599354815e+02
2.080555555555555713e+01 8.000000000000000000e+01 7.535195472598623212e+01 4.633134557607297097e+02 4.633292538540746364e+02
2.083333333333333215e+01 8.000000000000000000e+01 7.535193308125937506e+01 4.633150540808255755e+02 4.633294381664254047e+02
2.086111111111111072e+01 8.000000000000000000e+01 7.535191709971972784e+01 4.633165007893811094e+02 4.633294160764423282e+02
2.088888888888888928e+01 8.000000000000000000e+01 7.535189904433723029e+01 4.633178139668215181e+02 4.633294676858837420e+02
2.091666666666666785e+01 8.000000000000000000e+01 7.535188665942963837e+01 4.633190027313765995e+02 4.633295186204816787e+02
2.094444444444444287e+01 8.000000000000000000e+01 7.535187143135631516e+01 4.633200726786593577e+02 4.633295191572172484e+02
2.097222222222222143e+01 8.000000000000000000e+01 7.535186175350214910e+01 4.633210354847775534e+02 4.633295968213638503e+02
2.100000000000000000e+01 8.000000000000000000e+01 7.535184892765043685e+01 4.633219030083529333e+02 4.633296015615494525e+02
2.102777777777777857e+01 8.000000000000000000e+01 7.535184135404175265e+01 4.633226867545012055e+02 4.633296640909055100e+02
2.105555555555555713e+01 8.000000000000000000e+01 7.535183054175382722e+01 4.633233901199542402e+02 4.633296783520468693e+02
2.108333333333333215e+01 8.000000000000000000e+01 7.535182471204440446e+01 4.633240239436441925e+02 4.633297226013869476e+02
2.111111111111111072e+01 8.000000000000000000e+01 7.535181554133974657e+01 4.633245987104417054e+02 4.633297370771832675e+02
2.113888888888888928e+01 8.000000000000000000e+01 7.535181113228992444e+01 4.633251188625553709e+02 4.633297729585590901e+02
2.116666666666666785e+01 8.000000000000000000e+01 7.535180330645538049e+01 4.633255879907951567e+02 4.633297830669356472e+02
2.119444444444444287e+01 8.000000000000000000e+01 7.535180006069660408e+01 4.633260111702503536e+02 4.633298127208142319e+02
2.122222222222222143e+01 8.000000000000000000e+01 7.535179331452242479e+01 4.633263953877138306e+02 4.633298211324568570e+02
2.125000000000000000e+01 8.000000000000000000e+01 7.535179103846270721e+01 4.633267410899314314e+02 4.633298434476870398e+02
2.127777777777777857e+01 8.000000000000000000e+01 7.535178516521230563e+01 4.633270534217854220e+02 4.633298518970012765e+02
2.130555555555555713e+01 8.000000000000000000e+01 7.535178366947636164e+01 4.633273358969169067e+02 4.633298687233207716e+02
2.133333333333333215e+01 8.000000000000000000e+01 7.535177853133934889e+01 4.633275910271375437e+02 4.633298758284631162e+02
2.136111111111111072e+01 8.000000000000000000e+01 7.535177766056574455e+01 4.633278213010713102e+02 4.633298893741234110e+02
2.138888888888888928e+01 8.000000000000000000e+01 7.535177311554241442e+01 4.633280289407391592e+02 4.633298949616675486e+02
2.141666666666666785e+01 8.000000000000000000e+01 7.535177277197286116e+01 4.633282173312917394e+02 4.633299057813754871e+02
2.144444444444444287e+01 8.000000000000000000e+01 7.535176869671754218e+01 4.633283864784743855e+02 4.633299105080857885e+02
2.147222222222222143e+01 8.000000000000000000e+01 7.535176878580323034e+01 4.633285398477986519e+02 4.633299188140281899e+02
2.150000000000000000e+01 8.000000000000000000e+01 7.535176510229369740e+01 4.633286780621590424e+02 4.633299229422387384e+02
2.152777777777777857e+01 8.000000000000000000e+01 7.535176553235066876e+01 4.633288028863995009e+02 4.633299294037108780e+02
2.155555555555555713e+01 8.000000000000000000e+01 7.535176217452359992e+01 4.633289156601763352e+02 4.633299327757252399e+02
2.158333333333333215e+01 8.000000000000000000e+01 7.535176288604291983e+01 4.633290172266023319e+02 4.633299379511490201e+02
2.161111111111111072e+01 8.000000000000000000e+01 7.535175978457769475e+01 4.633291093776801972e+02 4.633299406815331736e+02
2.163888888888888928e+01 8.000000000000000000e+01 7.535176073283483333e+01 4.633291919176458578e+02 4.633299447639154778e+02
2.166666666666666785e+01 8.000000000000000000e+01 7.535175783992063714e+01 4.633292670626588574e+02 4.633299470416589543e+02
2.169444444444444287e+01 8.000000000000000000e+01 7.535175897593197192e+01 4.633293344101315370e+02 4.633299502348473879e+02
2.172222222222222143e+01 8.000000000000000000e+01 7.535175625870645888e+01 4.633293954379803381e+02 4.633299521200933668e+02
2.175000000000000000e+01 8.000000000000000000e+01 7.535175754580048135e+01 4.633294504848616953e+02 4.633299546423909305e+02
2.177777777777777857e+01 8.000000000000000000e+01 7.535175496933666750e+01 4.633295000062101963e+02 4.633299561807452847e+02
2.180555555555555713e+01 8.000000000000000000e+01 7.535175638360328776e+01 4.633295450183276785e+02 4.633299581833247771e+02
2.183333333333333215e+01 8.000000000000000000e+01 7.535175391922828680e+01 4.633295851783659600e+02 4.633299594354915030e+02
2.186111111111111072e+01 8.000000000000000000e+01 7.535175543676854204e+01 4.633296219317884379e+02 4.633299610233376598e+02
2.188888888888888928e+01 8.000000000000000000e+01 7.535175306605096068e+01 4.633296546175426442e+02 4.633299620457831338e+02
2.191666666666666785e+01 8.000000000000000000e+01 7.535175466540677292e+01 4.633296844583589973e+02 4.633299633017043107e+02
2.194444444444444287e+01 8.000000000000000000e+01 7.535175237156464334e+01 4.633297112083924389e+02 4.633299641376863747e+02
2.197222222222222143e+01 8.000000000000000000e+01 7.535175403874976041e+01 4.633297353225697748e+02 4.633299651320818384e+02
2.200000000000000000e+01 8.000000000000000000e+01 7.535175180568538167e+01 4.633297572710760619e+02 4.633299658124208804e+02
2.202777777777777857e+01 8.000000000000000000e+01 7.535175352910245294e+01 4.633297767401743954e+02 4.633299666034362190e+02
2.205555555555555713e+01 8.000000000000000000e+01 7.535175134588455137e+01 4.633297947129204317e+02 4.633299671533732180e+02
2.208333333333333215e+01 8.000000000000000000e+01 7.535175311388127284e+01 4.633298105017535136e+02 4.633299677843111795e+02
2.211111111111111072e+01 8.000000000000000000e+01 7.535175097220674445e+01 4.633298251096551894e+02 4.633299682296578794e+02
2.213888888888888928e+01 8.000000000000000000e+01 7.535175277641653224e+01 4.633298380346006411e+02 4.633299687307379031e+02
2.216666666666666785e+01 8.000000000000000000e+01 7.535175066784307774e+01 4.633298497891713055e+02 4.633299690933814077e+02
2.219444444444444287e+01 8.000000000000000000e+01 7.535175250232923361e+01 4.633298604555322981e+02 4.633299694910692779e+02
2.222222222222222143e+01 8.000000000000000000e+01 7.535175042039287518e+01 4.633298698670329259e+02 4.633299697844392426e+02
2.225000000000000000e+01 8.000000000000000000e+01 7.535175227919168606e+01 4.633298786642555456e+02 4.633299701027175956e+02
2.227777777777777857e+01 8.000000000000000000e+01 7.535175021949719110e+01 4.633298862402716054e+02 4.633299703380480423e+02
2.230555555555555713e+01 8.000000000000000000e+01 7.535175209772589255e+01 4.633298934179596245e+02 4.633299705929546803e+02
2.233333333333333215e+01 8.000000000000000000e+01 7.535175005604034482e+01 4.633298996107347421e+02 4.633299707834191281e+02
2.236111111111111072e+01 8.000000000000000000e+01 7.535175195043625251e+01 4.633299053647847927e+02 4.633299709858369511e+02
2.238888888888888928e+01 8.000000000000000000e+01 7.535174992307611319e+01 4.633299105160740510e+02 4.633299711401816126e+02
2.241666666666666785e+01 8.000000000000000000e+01 7.535175183067813975e+01 4.633299150641315691e+02 4.633299713019277988e+02
2.244444444444444287e+01 8.000000000000000000e+01 7.535174981516132675e+01 4.633299193726616068e+02 4.633299714254412152e+02
2.247222222222222143e+01 8.000000000000000000e+01 7.535175173324689979e+01 4.633299229767606562e+02 4.633299715560517598e+02
2.250000000000000000e+01 8.000000000000000000e+01 7.535174972747580568e+01 4.633299265301706100e+02 4.633299716550152993e+02
2.252777777777777857e+01 8.000000000000000000e+01 7.535175165416410437e+01 4.633299294557822350e+02 4.633299717591946205e+02
2.255555555555555713e+01 8.000000000000000000e+01 7.535174965614082510e+01 4.633299323009458135e+02 4.633299718391749025e+02
2.258333333333333215e+01 8.000000000000000000e+01 7.535175158994725564e+01 4.633299347588479691e+02 4.633299719225896638e+02
2.261111111111111072e+01 8.000000000000000000e+01 7.535174959822785468e+01 4.633299369673773072e+02 4.633299719865867701e+02
2.263888888888888928e+01 8.000000000000000000e+01 7.535175153771245959e+01 4.633299390732292977e+02 4.633299720539847613e+02
2.266666666666666785e+01 8.000000000000000000e+01 7.535174955122843699e+01 4.633299407718832867e+02 4.633299721047895900e+02
2.269444444444444287e+01 8.000000000000000000e+01 7.535175149529376881e+01 4.633299425507498199e+02 4.633299721592837273e+02
2.272222222222222143e+01 8.000000000000000000e+01 7.535174951301080171e+01 4.633299439003506563e+02 4.633299722000085694e+02
2.275000000000000000e+01 8.000000000000000000e+01 7.535175146088160147e+01 4.633299453350413728e+02 4.633299722437424748e+02
2.277777777777777857e+01 8.000000000000000000e+01 7.535174948196761591e+01 4.633299464791160744e+02 4.633299722762410511e+02
2.280555555555555713e+01 8.000000000000000000e+01 7.535175143291100142e+01 4.633299475686995947e+02 4.633299723117491453e+02
2.283333333333333215e+01 8.000000000000000000e+01 7.535174945679177938e+01 4.633299485882333215e+02 4.633299723372756489e+02
2.286111111111111072e+01 8.000000000000000000e+01 7.535175141018480360e+01 4.633299493836836973e+02 4.633299723662636325e+02
2.288888888888888928e+01 8.000000000000000000e+01 7.535174943634062572e+01 4.633299502859063637e+02 4.633299723863764257e+02
2.291666666666666785e+01 8.000000000000000000e+01 7.535175139175478876e+01 4.633299508843730337e+02 4.633299724099127843e+02
2.294444444444444287e+01 8.000000000000000000e+01 7.535174941972258011e+01 4.633299516313077788e+02 4.633299724257703929e+02
2.297222222222222143e+01 8.000000000000000000e+01 7.535175137679067348e+01 4.633299521370589105e+02 4.633299724450625376e+02
2.300000000000000000e+01 8.000000000000000000e+01 7.535174940624658291e+01 4.633299526943823707e+02 4.633299724573254821e+02
2.302777777777777857e+01 8.000000000000000000e+01 7.535175136462993351e+01 4.633299531743011244e+02 4.633299724732071923e+02
2.305555555555555713e+01 8.000000000000000000e+01 7.535174939531300708e+01 4.633299535494896872e+02 4.633299724825396311e+02
2.308333333333333215e+01 8.000000000000000000e+01 7.535175135476573871e+01 4.633299540115111768e+02 4.633299724958221759e+02
2.311111111111111072e+01 8.000000000000000000e+01 7.535174938642853704e+01 4.633299542601104122e+02 4.633299725030513514e+02
2.313888888888888928e+01 8.000000000000000000e+01 7.535175134676414643e+01 4.633299546663412798e+02 4.633299725140432770e+02
2.316666666666666785e+01 8.000000000000000000e+01 7.535174937922188576e+01 4.633299548657420814e+02 4.633299725193458585e+02
2.319444444444444287e+01 8.000000000000000000e+01 7.535175134026349042e+01 4.633299551699283256e+02 4.633299725286085504e+02
2.322222222222222143e+01 8.000000000000000000e+01 7.535174937338031498e+01 4.633299553798550505e+02 4.633299725323741995e+02
2.325000000000000000e+01 8.000000000000000000e+01 7.535175133498759692e+01 4.633299555649103922e+02 4.633299725403257980e+02
2.327777777777777857e+01 8.000000000000000000e+01 7.535174936863600692e+01 4.633299558002461822e+02 4.633299725430916851e+02
2.330555555555555713e+01 8.000000000000000000e+01 7.535175133070927700e+01 4.633299558930276021e+02 4.633299725499430224e+02
2.333333333333333215e+01 8.000000000000000000e+01 7.535174936478567531e+01 4.633299561248531404e+02 4.633299725516118315e+02
2.336111111111111072e+01 8.000000000000000000e+01 7.535175132723597358e+01 4.633299561817263452e+02 4.633299725575133152e+02
2.338888888888888928e+01 8.000000000000000000e+01 7.535174936166592374e+01 4.633299563637801270e+02 4.633299725584529938e+02
2.341666666666666785e+01 8.000000000000000000e+01 7.535175132441557366e+01 4.633299564384284395e+02 4.633299725635646951e+02
2.344444444444444287e+01 8.000000000000000000e+01 7.535174935913624950e+01 4.633299565408753438e+02 4.633299725637791653e+02
2.347222222222222143e+01 8.000000000000000000e+01 7.535175132212927451e+01 4.633299566554542821e+02 4.633299725684335613e+02
2.350000000000000000e+01 8.000000000000000000e+01 7.535174935708238309e+01 4.633299566849767075e+02 4.633299725682504686e+02
2.352777777777777857e+01 8.000000000000000000e+01 7.535175132027436007e+01 4.633299568224210248e+02 4.633299725723186953e+02
2.355555555555555713e+01 8.000000000000000000e+01 7.535174935541905938e+01 4.633299568177898209e+02 4.633299725716970556e+02
2.358333333333333215e+01 8.000000000000000000e+01 7.535175131876741261e+01 4.633299569379778404e+02 4.633299725755261420e+02
2.361111111111111072e+01 8.000000000000000000e+01 7.535174935407115981e+01 4.633299569459388749e+02 4.633299725745362707e+02
2.363888888888888928e+01 8.000000000000000000e+01 7.535175131754573385e+01 4.633299570140913488e+02 4.633299725779301639e+02
2.366666666666666785e+01 8.000000000000000000e+01 7.535174935297838772e+01 4.633299570619769270e+02 4.633299725767228097e+02
2.369444444444444287e+01 8.000000000000000000e+01 7.535175131655465464e+01 4.633299570709926343e+02 4.633299725800120541e+02
2.372222222222222143e+01 8.000000000000000000e+01 7.535174935209222724e+01 4.633299571532103300e+02 4.633299725786519048e+02
2.375000000000000000e+01 8.000000000000000000e+01 7.535175131574901286e+01 4.633299571269232047e+02 4.633299725817366266e+02
2.377777777777777857e+01 8.000000000000000000e+01 7.535174935137514751e+01 4.633299572123696066e+02 4.633299725801314821e+02
2.380555555555555713e+01 8.000000000000000000e+01 7.535175131509527091e+01 4.633299571894968949e+02 4.633299725830075317e+02
2.383333333333333215e+01 8.000000000000000000e+01 7.535174935079420777e+01 4.633299572436119433e+02 4.633299725813242844e+02
2.386111111111111072e+01 8.000000000000000000e+01 7.535175131456438180e+01 4.633299572537864037e+02 4.633299725841731060e+02
2.388888888888888928e+01 8.000000000000000000e+01 7.535174935032327426e+01 4.633299572607038499e+02 4.633299725823279687e+02
2.391666666666666785e+01 8.000000000000000000e+01 7.535175131413338079e+01 4.633299573078448930e+02 4.633299725849986999e+02
2.394444444444444287e+01 8.000000000000000000e+01 7.535174934994249440e+01 4.633299572790295997e+02 4.633299725831454339e+02
2.397222222222222143e+01 8.000000000000000000e+01 7.535175131378206004e+01 4.633299573418003661e+02 4.633299725858149145e+02


==> tikz/results_plot_compressor/results_pH_fpam_pipe1.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.777777777777777624e-02 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.555555555555555247e-02 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
8.333333333333332871e-02 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.111111111111111049e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.388888888888888951e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.666666666666666574e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.944444444444444475e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.222222222222222099e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.500000000000000000e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.777777777777777901e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.055555555555555802e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.333333333333333148e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.611111111111111049e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.888888888888888951e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.166666666666666852e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.444444444444444198e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.722222222222222099e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.000000000000000000e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.277777777777777901e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.555555555555555802e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.833333333333333703e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
6.111111111111111605e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
6.388888888888888395e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
6.666666666666666297e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
6.944444444444444198e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
7.222222222222222099e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
7.500000000000000000e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
7.777777777777777901e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
8.055555555555555802e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
8.333333333333333703e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
8.611111111111111605e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
8.888888888888888395e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
9.166666666666666297e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
9.444444444444444198e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
9.722222222222222099e-01 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.000000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.027777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.055555555555555580e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.083333333333333259e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.111111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.138888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.166666666666666741e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.194444444444444420e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.222222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.250000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.277777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.305555555555555580e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.333333333333333259e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.361111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.388888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.416666666666666741e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.444444444444444420e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.472222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.500000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.527777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.555555555555555580e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.583333333333333259e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.611111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.638888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.666666666666666741e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.694444444444444420e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.722222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.750000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.777777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.805555555555555580e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.833333333333333259e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.861111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.888888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.916666666666666741e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.944444444444444420e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
1.972222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.000000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.027777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.055555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.083333333333333481e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.111111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.138888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.166666666666666519e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.194444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.222222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.250000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.277777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.305555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.333333333333333481e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.361111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.388888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.416666666666666519e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.444444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.472222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.500000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.527777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.555555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.583333333333333481e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.611111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.638888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.666666666666666519e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.694444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.722222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.750000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.777777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.805555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.833333333333333481e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.861111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.888888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.916666666666666519e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.944444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
2.972222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.000000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.027777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.055555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.083333333333333481e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.111111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.138888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.166666666666666519e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.194444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.222222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.250000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.277777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.305555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.333333333333333481e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.361111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.388888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.416666666666666519e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.444444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.472222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.500000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.527777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.555555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.583333333333333481e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.611111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.638888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.666666666666666519e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.694444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.722222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.750000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.777777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.805555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.833333333333333481e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.861111111111111160e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.888888888888888840e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.916666666666666519e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.944444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
3.972222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.000000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.027777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.055555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.083333333333333037e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.111111111111110716e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.138888888888889284e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.166666666666666963e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.194444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.222222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.250000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.277777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.305555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.333333333333333037e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.361111111111110716e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.388888888888889284e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.416666666666666963e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.444444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.472222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.500000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.527777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.555555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.583333333333333037e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.611111111111110716e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.638888888888889284e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.666666666666666963e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.694444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.722222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.750000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.777777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.805555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.833333333333333037e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.861111111111110716e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.888888888888889284e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.916666666666666963e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.944444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
4.972222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.000000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.027777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.055555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.083333333333333037e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.111111111111110716e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.138888888888889284e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.166666666666666963e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.194444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.222222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.250000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.277777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.305555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.333333333333333037e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.361111111111110716e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.388888888888889284e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.416666666666666963e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.444444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.472222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.500000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.527777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.555555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.583333333333333037e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.611111111111110716e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.638888888888889284e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.666666666666666963e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.694444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.722222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.750000000000000000e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.777777777777777679e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.805555555555555358e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.833333333333333037e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.861111111111110716e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.888888888888889284e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.916666666666666963e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.944444444444444642e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
5.972222222222222321e+00 8.400000000000000000e+01 7.958570996790871277e+01 4.633299970418802332e+02 4.633299999999999841e+02
6.000000000000000000e+00 8.400000000000000000e+01 7.922650052838567092e+01 4.633344299201479544e+02 5.405499999944131559e+02
6.027777777777777679e+00 8.400000000000000000e+01 7.905201427946303738e+01 4.633821870616841920e+02 5.405500000224424184e+02
6.055555555555555358e+00 8.400000000000000000e+01 7.899162847527117037e+01 4.636978748030142015e+02 5.405499999525416115e+02
6.083333333333333037e+00 8.400000000000000000e+01 7.886407992047384141e+01 4.650381670439139725e+02 5.405500000744594900e+02
6.111111111111110716e+00 8.400000000000000000e+01 7.875314542683597097e+01 4.688384792596395982e+02 5.405499999030915887e+02
6.138888888888889284e+00 8.400000000000000000e+01 7.876349662555527686e+01 4.762492771798019362e+02 5.405500001135543471e+02
6.166666666666666963e+00 8.400000000000000000e+01 7.857507033666918517e+01 4.859958284380557529e+02 5.405499998727360662e+02
6.194444444444444642e+00 8.399999999999998579e+01 7.861019792998774847e+01 4.942481447041615183e+02 5.405500001420782610e+02
6.222222222222222321e+00 8.400000000000000000e+01 7.849046239067430975e+01 4.984996778988223127e+02 5.405499998393668193e+02
6.250000000000000000e+00 8.399999999999998579e+01 7.845811708163346054e+01 5.007800975001301822e+02 5.405500001822153990e+02
6.277777777777777679e+00 8.400000000000000000e+01 7.838809304299526559e+01 5.044385463453072020e+02 5.405499997959736902e+02
6.305555555555555358e+00 8.399999999999998579e+01 7.838619886092425304e+01 5.090260307090040328e+02 5.405500002239743935e+02
6.333333333333333037e+00 8.400000000000000000e+01 7.827553218819012670e+01 5.121008062471104267e+02 5.405499997584407765e+02
6.361111111111110716e+00 8.400000000000000000e+01 7.832409805333040254e+01 5.140569866043947513e+02 5.405500002580974979e+02
6.388888888888889284e+00 8.399999999999998579e+01 7.821702192855620694e+01 5.166980875310332522e+02 5.405499997245273107e+02
6.416666666666666963e+00 8.400000000000000000e+01 7.824206256732165343e+01 5.194628465744128789e+02 5.405500002944362450e+02
6.444444444444444642e+00 8.400000000000000000e+01 7.817403601152469150e+01 5.212412656874515733e+02 5.405499996855360223e+02
6.472222222222222321e+00 8.399999999999998579e+01 7.819186439747231532e+01 5.228055480427409520e+02 5.405500003344488960e+02
6.500000000000000000e+00 8.400000000000001421e+01 7.811665535272319971e+01 5.246972791741862920e+02 5.405499996465277945e+02
6.527777777777777679e+00 8.399999999999998579e+01 7.816198961285904545e+01 5.262248882465498809e+02 5.405500003715594630e+02
6.555555555555555358e+00 8.400000000000000000e+01 7.807518222889083859e+01 5.273612537791510704e+02 5.405499996105849050e+02
6.583333333333333037e+00 8.400000000000000000e+01 7.812189817877049336e+01 5.286441211551112929e+02 5.405500004077019867e+02
6.611111111111110716e+00 8.400000000000000000e+01 7.805272661082713626e+01 5.298462530727730382e+02 5.405499995733309788e+02
6.638888888888889284e+00 8.400000000000000000e+01 7.808906605457491423e+01 5.307362545579702555e+02 5.405500004460122909e+02
6.666666666666666963e+00 8.400000000000000000e+01 7.802523268063434614e+01 5.316217624056455406e+02 5.405499995348003495e+02
6.694444444444444642e+00 8.400000000000000000e+01 7.807111515456779216e+01 5.325109606756109315e+02 5.405500004839656185e+02
6.722222222222222321e+00 8.400000000000000000e+01 7.799976377266820293e+01 5.332188632525471803e+02 5.405499994976061089e+02
6.750000000000000000e+00 8.400000000000000000e+01 7.805234143318455153e+01 5.338605664634567347e+02 5.405500005207785534e+02
6.777777777777777679e+00 8.400000000000000000e+01 7.798517395577749767e+01 5.345086078768208608e+02 5.405499994605967231e+02
6.805555555555555358e+00 8.400000000000000000e+01 7.803304703759964411e+01 5.350537755664519182e+02 5.405500005582974836e+02
6.833333333333333037e+00 8.400000000000000000e+01 7.797213806656544932e+01 5.355329973286583254e+02 5.405499994227086518e+02
6.861111111111110716e+00 8.400000000000000000e+01 7.802116610910130134e+01 5.360091457454861938e+02 5.405500005961937404e+02
6.888888888888889284e+00 8.400000000000000000e+01 7.795786663894317314e+01 5.364229255300409704e+02 5.405499993850886540e+02
6.916666666666666963e+00 8.400000000000000000e+01 7.801185898124899154e+01 5.367848028194542849e+02 5.405500006335065564e+02
6.944444444444444642e+00 8.400000000000000000e+01 7.794825166424726604e+01 5.371337153045240029e+02 5.405499993478762235e+02
6.972222222222222321e+00 8.400000000000000000e+01 7.800150859470400633e+01 5.374484325576307810e+02 5.405500006708469982e+02
7.000000000000000000e+00 8.400000000000000000e+01 7.794140364408586663e+01 5.377215862450540271e+02 5.405499993103278484e+02
7.027777777777777679e+00 8.400000000000000000e+01 7.799382970019154016e+01 5.379797200508693322e+02 5.405500007085230436e+02
7.055555555555555358e+00 8.400000000000000000e+01 7.793398969938461107e+01 5.382170612178413194e+02 5.405499992726814753e+02
7.083333333333333037e+00 8.400000000000000000e+01 7.798865005176912746e+01 5.384233433753487361e+02 5.405500007460385632e+02
7.111111111111110716e+00 8.400000000000000000e+01 7.792795857584674479e+01 5.386169337671094581e+02 5.405499992352763456e+02
7.138888888888889284e+00 8.400000000000000000e+01 7.798336167168383781e+01 5.387933862219331331e+02 5.405500007834240250e+02
7.166666666666666963e+00 8.400000000000000000e+01 7.792395749176954212e+01 5.389508135713394950e+02 5.405499991978259686e+02
7.194444444444444642e+00 8.400000000000000000e+01 7.797871303553765188e+01 5.390951300841019247e+02 5.405500008209606904e+02
7.222222222222222321e+00 8.400000000000000000e+01 7.792017467157674560e+01 5.392275664261228485e+02 5.405499991602511045e+02
7.250000000000000000e+00 8.400000000000000000e+01 7.797558168140662360e+01 5.393468070866067592e+02 5.405500008585103160e+02
7.277777777777777679e+00 8.400000000000000000e+01 7.791665269003536309e+01 5.394544786640516350e+02 5.405499991227566170e+02
7.305555555555555358e+00 8.400000000000000000e+01 7.797285046172365242e+01 5.395549200523614672e+02 5.405500008959641036e+02
7.333333333333333037e+00 8.400000000000000000e+01 7.791419029180364930e+01 5.396436822140419736e+02 5.405499990853018062e+02
7.361111111111110716e+00 8.400000000000000000e+01 7.797022114044074215e+01 5.397256607331817122e+02 5.405500009334515426e+02
7.388888888888889284e+00 8.400000000000000000e+01 7.791219205231429612e+01 5.398004491998812000e+02 5.405499990477819665e+02
7.416666666666666963e+00 8.400000000000000000e+01 7.796828928619301280e+01 5.398676438993921920e+02 5.405500009709816140e+02
7.444444444444444642e+00 8.400000000000000000e+01 7.791025074845391885e+01 5.399294827451469700e+02 5.405499990102664469e+02
7.472222222222222321e+00 8.400000000000000000e+01 7.796680425794096436e+01 5.399851511593631130e+02 5.405500010084734868e+02
7.500000000000000000e+00 8.400000000000000000e+01 7.790874534031648579e+01 5.400366313852402982e+02 5.405499989727876482e+02
7.527777777777777679e+00 8.400000000000000000e+01 7.796538072280735321e+01 5.400822355928747811e+02 5.405500010459562645e+02
7.555555555555555358e+00 8.400000000000000000e+01 7.790762580443450247e+01 5.401249549877699110e+02 5.405499989352907733e+02
7.583333333333333037e+00 8.400000000000000000e+01 7.796421870615469629e+01 5.401631235997144813e+02 5.405500010834654177e+02
7.611111111111110716e+00 8.400000000000000000e+01 7.790658488386506519e+01 5.401977811890964176e+02 5.405499988977800285e+02
7.638888888888889284e+00 8.400000000000000000e+01 7.796336470517785244e+01 5.402299596352604567e+02 5.405500011209685454e+02
7.666666666666666963e+00 8.400000000000000000e+01 7.790569713332743618e+01 5.402583362306805839e+02 5.405499988602858821e+02
7.694444444444444642e+00 8.400000000000000000e+01 7.796260219456740970e+01 5.402850790277109354e+02 5.405500011584584854e+02
7.722222222222222321e+00 8.400000000000000000e+01 7.790504101612194177e+01 5.403084588521134037e+02 5.405499988227929862e+02
7.750000000000000000e+00 8.400000000000000000e+01 7.796193054036169201e+01 5.403306328799144467e+02 5.405500011959577478e+02
7.777777777777777679e+00 8.400000000000000000e+01 7.790447994747825078e+01 5.403501646132590395e+02 5.405499987852897448e+02
7.805555555555555358e+00 8.400000000000000000e+01 7.796142473933880979e+01 5.403681811162630311e+02 5.405500012334605344e+02
7.833333333333333037e+00 8.400000000000000000e+01 7.790397622143898104e+01 5.403847693811030695e+02 5.405499987477904824e+02
7.861111111111110716e+00 8.400000000000000000e+01 7.796100871578454417e+01 5.403992897428179276e+02 5.405500012709562725e+02
7.888888888888889284e+00 8.400000000000000000e+01 7.790358666999971149e+01 5.404133066774868439e+02 5.405499987102957675e+02
7.916666666666666963e+00 8.400000000000000000e+01 7.796063314941653744e+01 5.404251834239687469e+02 5.405500013084526927e+02
7.944444444444444642e+00 8.400000000000000000e+01 7.790327587591539782e+01 5.404367874183192271e+02 5.405499986727968462e+02
7.972222222222222321e+00 8.400000000000000000e+01 7.796033394761592206e+01 5.404467532175056022e+02 5.405500013459529782e+02
8.000000000000000000e+00 8.400000000000000000e+01 7.790299718064804324e+01 5.404561166247494839e+02 5.405499986352971291e+02
8.027777777777778567e+00 8.400000000000000000e+01 7.796009977788924061e+01 5.404646495114494655e+02 5.405500013834507627e+02
8.055555555555555358e+00 8.400000000000000000e+01 7.790276868182694159e+01 5.404721108803593097e+02 5.405499985978005952e+02
8.083333333333333925e+00 8.400000000000000000e+01 7.795989307430075144e+01 5.404794594999118544e+02 5.405500014209472965e+02
8.111111111111110716e+00 8.400000000000000000e+01 7.790259134475432745e+01 5.404854562961945703e+02 5.405499985603033792e+02
8.138888888888889284e+00 8.400000000000000000e+01 7.795971938139463475e+01 5.404915527413172640e+02 5.405500014584454220e+02
8.166666666666666075e+00 8.400000000000000000e+01 7.790243812238075805e+01 5.404966172362176167e+02 5.405499985228046853e+02
8.194444444444444642e+00 8.400000000000000000e+01 7.795958430956672203e+01 5.405014983203147949e+02 5.405500014959436612e+02
8.222222222222221433e+00 8.400000000000000000e+01 7.790230700268516273e+01 5.405059163383472196e+02 5.405499984853072419e+02
8.250000000000000000e+00 8.400000000000000000e+01 7.795947022405241000e+01 5.405097091058526075e+02 5.405500015334406498e+02
8.277777777777778567e+00 8.400000000000000000e+01 7.790220412563046182e+01 5.405135883572178273e+02 5.405499984478102533e+02
8.305555555555555358e+00 8.400000000000000000e+01 7.795937153445478884e+01 5.405165785952063970e+02 5.405500015709382069e+02
8.333333333333333925e+00 8.400000000000000000e+01 7.790211906299215627e+01 5.405198419628170541e+02 5.405499984103123552e+02
8.361111111111110716e+00 8.400000000000000000e+01 7.795929296232915817e+01 5.405223669117584677e+02 5.405500016084359913e+02
8.388888888888889284e+00 8.400000000000000000e+01 7.790204524885353976e+01 5.405249361866501658e+02 5.405499983728147981e+02
8.416666666666666075e+00 8.400000000000000000e+01 7.795922906387507112e+01 5.405272119159538988e+02 5.405500016459330936e+02
8.444444444444444642e+00 8.400000000000000000e+01 7.790198554258908814e+01 5.405291367628702801e+02 5.405499983353178095e+02
8.472222222222221433e+00 8.400000000000000000e+01 7.795917377716250485e+01 5.405312036771281328e+02 5.405500016834300823e+02
8.500000000000000000e+00 8.400000000000000000e+01 7.790193754902226431e+01 5.405326651557679725e+02 5.405499982978208209e+02
8.527777777777778567e+00 8.400000000000000000e+01 7.795912831870958826e+01 5.405344368152009338e+02 5.405500017209272983e+02
8.555555555555555358e+00 8.400000000000000000e+01 7.790189638471832723e+01 5.405356110499636770e+02 5.405499982603236049e+02
8.583333333333333925e+00 8.400000000000000000e+01 7.795909194045614754e+01 5.405370376284577105e+02 5.405500017584242869e+02
8.611111111111110716e+00 8.400000000000000000e+01 7.790186208870777307e+01 5.405381546643086494e+02 5.405499982228268436e+02
8.638888888888889284e+00 8.400000000000000000e+01 7.795906108080231434e+01 5.405391709008185899e+02 5.405500017959211618e+02
8.666666666666666075e+00 8.400000000000000000e+01 7.790183467166377795e+01 5.405402487725565379e+02 5.405499981853298550e+02
8.694444444444444642e+00 8.400000000000000000e+01 7.795903508968642370e+01 5.405409623517691671e+02 5.405500018334181505e+02
8.722222222222221433e+00 8.400000000000000000e+01 7.790181171276645955e+01 5.405419489667434618e+02 5.405499981478329801e+02
8.750000000000000000e+00 8.400000000000000000e+01 7.795901417532667210e+01 5.405424959316509330e+02 5.405500018709149117e+02
8.777777777777778567e+00 8.400000000000000000e+01 7.790179225701599819e+01 5.405433002145827004e+02 5.405499981103363325e+02
8.805555555555555358e+00 8.400000000000000000e+01 7.795899684505484117e+01 5.405438237559959589e+02 5.405500019084115593e+02
8.833333333333333925e+00 8.400000000000000000e+01 7.790177652042865475e+01 5.405443812882738257e+02 5.405499980728396849e+02
8.861111111111110716e+00 8.400000000000000000e+01 7.795898211064479710e+01 5.405449385683853052e+02 5.405500019459082068e+02
8.888888888888889284e+00 8.400000000000000000e+01 7.790176361474992461e+01 5.405452874961944190e+02 5.405499980353431511e+02
8.916666666666666075e+00 8.400000000000000000e+01 7.795897006211035318e+01 5.405458307150844348e+02 5.405500019834046270e+02
8.944444444444444642e+00 8.400000000000000000e+01 7.790175267947422810e+01 5.405460200556794916e+02 5.405499979978466172e+02
8.972222222222221433e+00 8.400000000000000000e+01 7.795896022193682029e+01 5.405465185570327549e+02 5.405500020209009335e+02
9.000000000000000000e+00 8.400000000000000000e+01 7.790174368091258827e+01 5.405467185985083916e+02 5.405499979603504244e+02
9.027777777777778567e+00 8.400000000000000000e+01 7.795895191002773572e+01 5.405470430179436789e+02 5.405500020583972400e+02
9.055555555555555358e+00 8.400000000000000000e+01 7.790173639219798929e+01 5.405472973855856935e+02 5.405499979228542315e+02
9.083333333333333925e+00 8.400000000000000000e+01 7.795894500670264904e+01 5.405474860776420201e+02 5.405500020958933192e+02
9.111111111111110716e+00 8.400000000000000000e+01 7.790173028948510137e+01 5.405478567543573263e+02 5.405499978853581524e+02
9.138888888888889284e+00 8.400000000000000000e+01 7.795893938057201922e+01 5.405478609516912911e+02 5.405500021333892846e+02
9.166666666666666075e+00 8.400000000000000000e+01 7.790172519761753733e+01 5.405482212930277228e+02 5.405499978478621870e+02
9.194444444444444642e+00 8.400000000000000000e+01 7.795893467383982056e+01 5.405482260135863726e+02 5.405500021708853637e+02
9.222222222222221433e+00 8.400000000000000000e+01 7.790172105304684180e+01 5.405484871231542456e+02 5.405499978103662215e+02
9.250000000000000000e+00 8.400000000000000000e+01 7.795893069915669571e+01 5.405485764813247442e+02 5.405500022083812155e+02
9.277777777777778567e+00 8.400000000000000000e+01 7.790171762601043781e+01 5.405486538396905871e+02 5.405499977728702561e+02
9.305555555555555358e+00 8.400000000000000000e+01 7.795892745131089896e+01 5.405488679017050799e+02 5.405500022458771809e+02
9.333333333333333925e+00 8.400000000000000000e+01 7.790171461697005384e+01 5.405488487817559644e+02 5.405499977353746317e+02
9.361111111111110716e+00 8.400000000000000000e+01 7.795892463856777965e+01 5.405490791478638357e+02 5.405500022833728053e+02
9.388888888888889284e+00 8.400000000000000000e+01 7.790171224143907125e+01 5.405490502031724418e+02 5.405499976978792347e+02
9.416666666666666075e+00 8.400000000000000000e+01 7.795892232052666770e+01 5.405492010528638502e+02 5.405500023208680886e+02
9.444444444444444642e+00 8.400000000000000000e+01 7.790171026070419202e+01 5.405492135790597104e+02 5.405499976603839514e+02
9.472222222222221433e+00 8.400000000000000000e+01 7.795892039367808479e+01 5.405492604232298390e+02 5.405500023583634857e+02
9.500000000000000000e+00 8.400000000000000000e+01 7.790170877657145354e+01 5.405493755979412072e+02 5.405499976228883270e+02
9.527777777777778567e+00 8.400000000000000000e+01 7.795891905951368983e+01 5.405493580597368464e+02 5.405500023958584279e+02
9.555555555555555358e+00 8.400000000000000000e+01 7.790170761117147435e+01 5.405494793782131637e+02 5.405499975853933847e+02
9.583333333333333925e+00 8.400000000000000000e+01 7.795891780409078820e+01 5.405494598978398244e+02 5.405500024333533702e+02
9.611111111111110716e+00 8.400000000000000000e+01 7.790170650034806954e+01 5.405495133574739839e+02 5.405499975478986698e+02
9.638888888888889284e+00 8.400000000000000000e+01 7.795891651455210081e+01 5.405495442507688040e+02 5.405500024708484261e+02
9.666666666666666075e+00 8.400000000000000000e+01 7.790170552415936811e+01 5.405495744614863725e+02 5.405499975104038413e+02
9.694444444444444642e+00 8.400000000000000000e+01 7.795891558818668443e+01 5.405496257074313462e+02 5.405500025083431410e+02
9.722222222222221433e+00 8.400000000000000000e+01 7.790170476490362717e+01 5.405496354883013055e+02 5.405499974729090127e+02
9.750000000000000000e+00 8.400000000000000000e+01 7.795891475981996166e+01 5.405496844182042651e+02 5.405500025458379696e+02
9.777777777777778567e+00 8.400000000000000000e+01 7.790170418224528248e+01 5.405496973315347304e+02 5.405499974354142978e+02
9.805555555555555358e+00 8.400000000000000000e+01 7.795891404927225210e+01 5.405497200120535126e+02 5.405500025833325708e+02
9.833333333333333925e+00 8.400000000000000000e+01 7.790170367126292206e+01 5.405497431216276709e+02 5.405499973979198103e+02
9.861111111111110716e+00 8.400000000000000000e+01 7.795891363604131641e+01 5.405497425907291245e+02 5.405500026208268309e+02
9.888888888888889284e+00 8.400000000000000000e+01 7.790170337351065655e+01 5.405497707288276388e+02 5.405499973604255501e+02
9.916666666666666075e+00 8.400000000000000000e+01 7.795891317097662920e+01 5.405497742113337836e+02 5.405500026583209774e+02
9.944444444444444642e+00 8.400000000000000000e+01 7.790170311525406532e+01 5.405497984655779646e+02 5.405499973229314037e+02
9.972222222222221433e+00 8.400000000000000000e+01 7.795891281397297234e+01 5.405498012855559864e+02 5.405500026958152375e+02
1.000000000000000000e+01 8.400000000000000000e+01 7.790170289806810899e+01 5.405498205192393470e+02 5.405499972854371435e+02
1.002777777777777857e+01 8.400000000000000000e+01 7.795891250003174378e+01 5.405498231679328001e+02 5.405500027333093840e+02
1.005555555555555536e+01 8.400000000000000000e+01 7.790170274562855468e+01 5.405498377670151058e+02 5.405499972479429971e+02
1.008333333333333393e+01 8.400000000000000000e+01 7.795891221336488286e+01 5.405498417618505300e+02 5.405500027708034168e+02
1.011111111111111072e+01 8.400000000000000000e+01 7.790170263096119641e+01 5.405498530875507868e+02 5.405499972104491917e+02
1.013888888888888928e+01 8.400000000000000000e+01 7.795891197225245151e+01 5.405498567320980783e+02 5.405500028082972221e+02
1.016666666666666607e+01 8.400000000000000000e+01 7.790170253761735353e+01 5.405498659970576227e+02 5.405499971729555000e+02
1.019444444444444464e+01 8.400000000000000000e+01 7.795891176207457818e+01 5.405498690922238438e+02 5.405500028457909139e+02
1.022222222222222143e+01 8.400000000000000000e+01 7.790170247528411096e+01 5.405498767104660374e+02 5.405499971354616946e+02
1.025000000000000000e+01 8.400000000000000000e+01 7.795891156934078481e+01 5.405498796349063468e+02 5.405500028832846056e+02
1.027777777777777857e+01 8.400000000000000000e+01 7.790170243876485756e+01 5.405498855104349332e+02 5.405499970979682303e+02
1.030555555555555536e+01 8.400000000000000000e+01 7.795891139763472211e+01 5.405498883090339177e+02 5.405500029207780699e+02
1.033333333333333393e+01 8.400000000000000000e+01 7.790170241629813574e+01 5.405498930657746541e+02 5.405499970604747659e+02
1.036111111111111072e+01 8.400000000000000000e+01 7.795891124621283552e+01 5.405498954237355065e+02 5.405500029582715342e+02
1.038888888888888928e+01 8.400000000000000000e+01 7.790170240870251916e+01 5.405498993508797412e+02 5.405499970229813016e+02
1.041666666666666607e+01 8.400000000000000000e+01 7.795891110632031484e+01 5.405499014157212514e+02 5.405500029957649986e+02
1.044444444444444464e+01 8.400000000000000000e+01 7.790170241660020167e+01 5.405499045721983293e+02 5.405499969854877236e+02
1.047222222222222143e+01 8.400000000000000000e+01 7.795891097683667681e+01 5.405499063913789541e+02 5.405500030332584629e+02
1.050000000000000000e+01 8.400000000000000000e+01 7.790170243413726325e+01 5.405499089546850655e+02 5.405499969479943729e+02
1.052777777777777857e+01 8.400000000000000000e+01 7.795891085883020821e+01 5.405499105258492136e+02 5.405500030707516999e+02
1.055555555555555536e+01 8.400000000000000000e+01 7.790170245943154725e+01 5.405499126183594854e+02 5.405499969105012497e+02
1.058333333333333393e+01 8.400000000000000000e+01 7.795891074861656023e+01 5.405499139627703471e+02 5.405500031082447094e+02
1.061111111111111072e+01 8.400000000000000000e+01 7.790170249319736229e+01 5.405499156845116886e+02 5.405499968730081264e+02
1.063888888888888928e+01 8.400000000000000000e+01 7.795891064414755078e+01 5.405499168269151369e+02 5.405500031457377190e+02
1.066666666666666607e+01 8.400000000000000000e+01 7.790170253330045114e+01 5.405499182385119639e+02 5.405499968355152305e+02
1.069444444444444464e+01 8.400000000000000000e+01 7.795891054565076672e+01 5.405499192173581378e+02 5.405500031832307286e+02
1.072222222222222143e+01 8.400000000000000000e+01 7.790170257796934550e+01 5.405499203725871666e+02 5.405499967980222209e+02
1.075000000000000000e+01 8.400000000000000000e+01 7.795891045209614845e+01 5.405499212022372149e+02 5.405500032207237382e+02
1.077777777777777857e+01 8.400000000000000000e+01 7.790170262701360571e+01 5.405499221579922278e+02 5.405499967605294387e+02
1.080555555555555536e+01 8.400000000000000000e+01 7.795891036192932688e+01 5.405499228568645549e+02 5.405500032582164067e+02
1.083333333333333393e+01 8.400000000000000000e+01 7.790170268001199361e+01 5.405499236464663682e+02 5.405499967230367702e+02
1.086111111111111072e+01 8.400000000000000000e+01 7.795891027498686299e+01 5.405499242377312612e+02 5.405500032957090752e+02
1.088888888888888928e+01 8.400000000000000000e+01 7.790170273585617622e+01 5.405499248894176390e+02 5.405499966855442153e+02
1.091666666666666607e+01 8.400000000000000000e+01 7.795891019088251994e+01 5.405499253869662653e+02 5.405500033332016301e+02
1.094444444444444464e+01 8.400000000000000000e+01 7.790170279405842280e+01 5.405499259283444644e+02 5.405499966480516605e+02
1.097222222222222143e+01 8.400000000000000000e+01 7.795891010894310114e+01 5.405499263461963437e+02 5.405500033706939575e+02
1.100000000000000000e+01 8.400000000000000000e+01 7.790170285458417254e+01 5.405499267954041898e+02 5.405499966105593330e+02
1.102777777777777857e+01 8.400000000000000000e+01 7.795891002864874508e+01 5.405499271456131964e+02 5.405500034081862850e+02
1.105555555555555536e+01 8.400000000000000000e+01 7.790170291682764514e+01 5.405499275186987234e+02 5.405499965730671192e+02
1.108333333333333393e+01 8.400000000000000000e+01 7.795890995006021740e+01 5.405499278113361470e+02 5.405500034456783851e+02
1.111111111111111072e+01 8.400000000000000000e+01 7.790170298050682618e+01 5.405499281223071648e+02 5.405499965355750192e+02
1.113888888888888928e+01 8.400000000000000000e+01 7.795890987261458349e+01 5.405499283664688619e+02 5.405500034831704852e+02
1.116666666666666607e+01 8.400000000000000000e+01 7.790170304541895518e+01 5.405499286257885387e+02 5.405499964980829191e+02
1.119444444444444464e+01 8.400000000000000000e+01 7.795890979627048978e+01 5.405499288295584392e+02 5.405500035206624716e+02
1.122222222222222143e+01 8.400000000000000000e+01 7.790170311149756799e+01 5.405499290466088951e+02 5.405499964605910463e+02
1.125000000000000000e+01 8.400000000000000000e+01 7.795890972064394475e+01 5.405499292160618552e+02 5.405500035581543443e+02
1.127777777777777857e+01 8.400000000000000000e+01 7.790170317837267078e+01 5.405499293979087270e+02 5.405499964230991736e+02
1.130555555555555536e+01 8.400000000000000000e+01 7.795890964581833771e+01 5.405499295386584890e+02 5.405500035956463307e+02
1.133333333333333393e+01 8.400000000000000000e+01 7.790170324595162299e+01 5.405499296914487104e+02 5.405499963856073009e+02
1.136111111111111072e+01 8.400000000000000000e+01 7.795890957151837597e+01 5.405499298073588079e+02 5.405500036331379761e+02
1.138888888888888928e+01 8.400000000000000000e+01 7.790170331424856442e+01 5.405499299351589571e+02 5.405499963481155419e+02
1.141666666666666607e+01 8.400000000000000000e+01 7.795890949771496992e+01 5.405499300309713817e+02 5.405500036706298488e+02
1.144444444444444464e+01 8.400000000000000000e+01 7.790170338298918296e+01 5.405499301395250313e+02 5.405499963106238965e+02
1.147222222222222143e+01 8.400000000000000000e+01 7.795890942426643733e+01 5.405499302184183534e+02 5.405500037081214941e+02
1.150000000000000000e+01 8.400000000000000000e+01 7.790170345231162230e+01 5.405499303099112467e+02 5.405499962731323649e+02
1.152777777777777857e+01 8.400000000000000000e+01 7.795890935112224440e+01 5.405499303742151369e+02 5.405500037456127984e+02
1.155555555555555536e+01 8.400000000000000000e+01 7.790170352195919179e+01 5.405499304517621795e+02 5.405499962356408332e+02
1.158333333333333393e+01 8.400000000000000000e+01 7.795890927826594918e+01 5.405499305039969613e+02 5.405500037831043301e+02
1.161111111111111072e+01 8.400000000000000000e+01 7.790170359186365090e+01 5.405499305701818002e+02 5.405499961981495289e+02
1.163888888888888928e+01 8.400000000000000000e+01 7.795890920558650805e+01 5.405499306128594981e+02 5.405500038205955207e+02
1.166666666666666607e+01 8.400000000000000000e+01 7.790170366218966080e+01 5.405499306696891608e+02 5.405499961606582247e+02
1.169444444444444464e+01 8.400000000000000000e+01 7.795890913306467951e+01 5.405499307037694052e+02 5.405500038580869386e+02
1.172222222222222143e+01 8.400000000000000000e+01 7.790170373271529058e+01 5.405499307526253006e+02 5.405499961231669204e+02
1.175000000000000000e+01 8.400000000000000000e+01 7.795890906068690640e+01 5.405499307799514099e+02 5.405500038955781292e+02
1.177777777777777857e+01 8.400000000000000000e+01 7.790170380340384781e+01 5.405499308221283172e+02 5.405499960856758435e+02
1.180555555555555536e+01 8.400000000000000000e+01 7.795890898835691019e+01 5.405499308430049723e+02 5.405500039330690925e+02
1.183333333333333393e+01 8.400000000000000000e+01 7.790170387433825283e+01 5.405499308790404029e+02 5.405499960481848802e+02
1.186111111111111072e+01 8.400000000000000000e+01 7.795890891607290030e+01 5.405499308950036266e+02 5.405500039705599420e+02
1.188888888888888928e+01 8.400000000000000000e+01 7.790170394544200860e+01 5.405499309270717276e+02 5.405499960106940307e+02
1.191666666666666607e+01 8.400000000000000000e+01 7.795890884386977859e+01 5.405499309393699150e+02 5.405500040080507915e+02
1.194444444444444464e+01 8.400000000000000000e+01 7.790170401668412126e+01 5.405499309673949710e+02 5.405499959732032949e+02
1.197222222222222143e+01 8.400000000000000000e+01 7.795890877172131184e+01 5.405499309758976096e+02 5.405500040455416411e+02
1.200000000000000000e+01 8.400000000000000000e+01 7.863307657411064611e+01 5.405431525521614731e+02 3.861099959482310169e+02
1.202777777777777857e+01 8.400000000000000000e+01 7.902387126132754247e+01 5.404715016411681745e+02 3.861100040386408523e+02
1.205555555555555536e+01 8.400000000000000000e+01 7.907603146192167287e+01 5.399889964402799478e+02 3.861099959908210622e+02
1.208333333333333393e+01 8.400000000000000000e+01 7.939897454762095208e+01 5.378845678134730406e+02 3.861100039768979286e+02
1.211111111111111072e+01 8.400000000000001421e+01 7.955693523376103826e+01 5.316698096250175922e+02 3.861099960485631186e+02
1.213888888888888928e+01 8.399999999999998579e+01 7.957783660948761906e+01 5.187725741288500103e+02 3.861100039376326549e+02
1.216666666666666607e+01 8.400000000000000000e+01 7.992995474140792567e+01 5.002347451721794300e+02 3.861099960694514834e+02
1.219444444444444464e+01 8.400000000000000000e+01 7.988145580337452145e+01 4.825715627453330399e+02 3.861100039211666513e+02
1.222222222222222143e+01 8.399999999999998579e+01 8.007452143710334269e+01 4.722405242125547602e+02 3.861099960959244299e+02
1.225000000000000000e+01 8.400000000000001421e+01 8.021040980950920130e+01 4.670369798826251895e+02 3.861100038802788390e+02
1.227777777777777857e+01 8.399999999999998579e+01 8.026506321653275222e+01 4.592246219309460571e+02 3.861099961451706690e+02
1.230555555555555536e+01 8.400000000000004263e+01 8.033282150544566491e+01 4.482935441041519198e+02 3.861100038341407981e+02
1.233333333333333393e+01 8.399999999999998579e+01 8.051164563692368858e+01 4.405192144347941507e+02 3.861099961806375518e+02
1.236111111111111072e+01 8.400000000000004263e+01 8.042673099924328994e+01 4.362328952467692602e+02 3.861100038073053611e+02
1.238888888888888928e+01 8.399999999999995737e+01 8.060939611161251150e+01 4.302115927298818860e+02 3.861099962064089368e+02
1.241666666666666607e+01 8.400000000000004263e+01 8.060321555969049712e+01 4.231318768272695934e+02 3.861100037754007417e+02
1.244444444444444464e+01 8.399999999999995737e+01 8.065714824406232708e+01 4.189315198097326061e+02 3.861099962462791950e+02
1.247222222222222143e+01 8.400000000000004263e+01 8.069038290379889133e+01 4.158320033460891523e+02 3.861100037322394201e+02
1.250000000000000000e+01 8.399999999999995737e+01 8.077190322873900641e+01 4.113565410677300065e+02 3.861099962865827138e+02
1.252777777777777857e+01 8.400000000000005684e+01 8.070722318463614897e+01 4.077042247006534126e+02 3.861100036976940260e+02
1.255555555555555536e+01 8.399999999999994316e+01 8.084676972224426095e+01 4.056323196813004301e+02 3.861099963168359182e+02
1.258333333333333393e+01 8.400000000000007105e+01 8.077814109795303921e+01 4.029660321995330037e+02 3.861100036671129487e+02
1.261111111111111072e+01 8.399999999999994316e+01 8.085108923516339985e+01 4.001882834815233423e+02 3.861099963513989906e+02
1.263888888888888928e+01 8.400000000000005684e+01 8.083857275370968409e+01 3.986524152256473030e+02 3.861100036286275099e+02
1.266666666666666607e+01 8.399999999999995737e+01 8.088945270680261501e+01 3.971804606831607884e+02 3.861099963910851898e+02
1.269444444444444464e+01 8.400000000000004263e+01 8.084092636754979821e+01 3.953242706237938364e+02 3.861100035909571488e+02
1.272222222222222143e+01 8.399999999999998579e+01 8.093701608309815754e+01 3.941147432715605987e+02 3.861099964254070187e+02
1.275000000000000000e+01 8.400000000000001421e+01 8.085690345001607682e+01 3.932376580443846592e+02 3.861100035584643138e+02
1.277777777777777857e+01 8.399999999999998579e+01 8.094047218342427641e+01 3.920886027643210241e+02 3.861099964585968110e+02
1.280555555555555536e+01 8.400000000000004263e+01 8.089287745377382066e+01 3.912275927140552767e+02 3.861100035230003868e+02
1.283333333333333393e+01 8.399999999999995737e+01 8.094363900820872004e+01 3.906680105551257611e+02 3.861099964961048272e+02
1.286111111111111072e+01 8.400000000000004263e+01 8.089831630196157164e+01 3.899541797051975323e+02 3.861100034852527187e+02
1.288888888888888928e+01 8.399999999999995737e+01 8.096894796912636139e+01 3.893656566695590868e+02 3.861099965324148116e+02
1.291666666666666607e+01 8.400000000000004263e+01 8.089529521472063323e+01 3.890137017477824770e+02 3.861100034506467296e+02
1.294444444444444464e+01 8.399999999999995737e+01 8.097608305824428498e+01 3.885846850536917145e+02 3.861099965662569957e+02
1.297222222222222143e+01 8.400000000000004263e+01 8.091145739777896040e+01 3.881724353340220546e+02 3.861100034161816552e+02
1.300000000000000000e+01 8.399999999999995737e+01 8.097108494355860842e+01 3.879449408289770531e+02 3.861099966020798888e+02
1.302777777777777857e+01 8.400000000000004263e+01 8.091951922925714769e+01 3.876982849639254596e+02 3.861100033794525075e+02
1.305555555555555536e+01 8.399999999999995737e+01 8.098004136259859820e+01 3.874245280443159345e+02 3.861099966387220661e+02
1.308333333333333393e+01 8.400000000000004263e+01 8.091477996967360298e+01 3.872662043549362352e+02 3.861100033436574677e+02
1.311111111111111072e+01 8.399999999999995737e+01 8.098804972840547123e+01 3.871207393779396853e+02 3.861099966736078386e+02
1.313888888888888928e+01 8.400000000000004263e+01 8.091861853144544625e+01 3.869518828378618878e+02 3.861100033090199872e+02
1.316666666666666607e+01 8.399999999999995737e+01 8.098460058394600480e+01 3.868372182660273779e+02 3.861099967087205869e+02
1.319444444444444464e+01 8.400000000000004263e+01 8.092573809719577582e+01 3.867508610230581212e+02 3.861100032731977763e+02
1.322222222222222143e+01 8.399999999999995737e+01 8.098520430218738397e+01 3.866468856480009890e+02 3.861099967449663382e+02
1.325000000000000000e+01 8.400000000000004263e+01 8.092386428584366342e+01 3.865710179433502276e+02 3.861100032371013526e+02
1.327777777777777857e+01 8.399999999999995737e+01 8.099090115157034120e+01 3.865162015407643139e+02 3.861099967805337769e+02
1.330555555555555536e+01 8.400000000000004263e+01 8.092268699837623558e+01 3.864493630284736696e+02 3.861100032019649007e+02
1.333333333333333393e+01 8.399999999999995737e+01 8.099043050056040727e+01 3.864040046959516985e+02 3.861099968156156592e+02
1.336111111111111072e+01 8.400000000000004263e+01 8.092680313594544828e+01 3.863662121748450318e+02 3.861100031665787924e+02
1.338888888888888928e+01 8.399999999999995737e+01 8.098853842837728223e+01 3.863255432698716163e+02 3.861099968513993872e+02
1.341666666666666607e+01 8.400000000000004263e+01 8.092735414298755359e+01 3.862954086989324765e+02 3.861100031306323217e+02
1.344444444444444464e+01 8.399999999999995737e+01 8.099116884158249263e+01 3.862735717297534279e+02 3.861099968872005661e+02
1.347222222222222143e+01 8.400000000000004263e+01 8.092542375462002724e+01 3.862471735561557011e+02 3.861100030951196231e+02
1.350000000000000000e+01 8.399999999999995737e+01 8.099230494875267539e+01 3.862257753936103200e+02 3.861099969225015229e+02
1.352777777777777857e+01 8.400000000000004263e+01 8.092682421453258712e+01 3.862151751685549925e+02 3.861100030597999080e+02
1.355555555555555536e+01 8.399999999999995737e+01 8.099071497242788098e+01 3.861960122789568572e+02 3.861099969580201900e+02
1.358333333333333393e+01 8.400000000000004263e+01 8.092817928818334394e+01 3.861838107271456693e+02 3.861100030240878596e+02
1.361111111111111072e+01 8.399999999999995737e+01 8.099121013676705161e+01 3.861759611476560394e+02 3.861099969937893661e+02
1.363888888888888928e+01 8.400000000000004263e+01 8.092707266786803189e+01 3.861653900168032010e+02 3.861100029884202627e+02
1.366666666666666607e+01 8.399999999999995737e+01 8.099250921958093841e+01 3.861566500192550961e+02 3.861099970292915486e+02
1.369444444444444464e+01 8.400000000000004263e+01 8.092698055914171107e+01 3.861510137600063217e+02 3.861100029530073243e+02
1.372222222222222143e+01 8.399999999999995737e+01 8.099188172374046246e+01 3.861462830626665550e+02 3.861099970647398436e+02
1.375000000000000000e+01 8.400000000000004263e+01 8.092806338792657073e+01 3.861383377674686130e+02 3.861100029174471047e+02
1.377777777777777857e+01 8.399999999999995737e+01 8.099147761701227921e+01 3.861368382298762754e+02 3.861099971004001645e+02
1.380555555555555536e+01 8.400000000000004263e+01 8.092783076353173044e+01 3.861324811207244920e+02 3.861100028817752445e+02
1.383333333333333393e+01 8.399999999999995737e+01 8.099227242751963729e+01 3.861286917690114819e+02 3.861099971360013114e+02
1.386111111111111072e+01 8.400000000000004263e+01 8.092731642583551377e+01 3.861267216633440285e+02 3.861100028462582259e+02
1.388888888888888928e+01 8.399999999999995737e+01 8.099231668124691907e+01 3.861240790754940235e+02 3.861099971714802450e+02
1.391666666666666607e+01 8.400000000000004263e+01 8.092782366277027961e+01 3.861224912224043351e+02 3.861100028107487674e+02
1.394444444444444464e+01 8.399999999999995737e+01 8.099182621547832639e+01 3.861196304208280594e+02 3.861099972070568356e+02
1.397222222222222143e+01 8.400000000000004263e+01 8.092803121152560664e+01 3.861198817965866397e+02 3.861100027751270432e+02
1.400000000000000000e+01 8.399999999999995737e+01 8.099208856291073744e+01 3.861171126192904239e+02 3.861099972426744102e+02
1.402777777777777857e+01 8.400000000000004263e+01 8.092763577879277648e+01 3.861166825036320347e+02 3.861100027395517600e+02
1.405555555555555536e+01 8.399999999999995737e+01 8.099236230709263396e+01 3.861158975980903278e+02 3.861099972782042187e+02
1.408333333333333393e+01 8.400000000000004263e+01 8.092771522990534550e+01 3.861146566293779188e+02 3.861100027040343434e+02
1.411111111111111072e+01 8.399999999999995737e+01 8.099208769479001546e+01 3.861145496740874137e+02 3.861099973137454526e+02
1.413888888888888928e+01 8.400000000000004263e+01 8.092798816332978618e+01 3.861130906463806127e+02 3.861100026684576960e+02
1.416666666666666607e+01 8.399999999999995737e+01 8.099204910118884015e+01 3.861136662483955888e+02 3.861099973493430184e+02
1.419444444444444464e+01 8.400000000000004263e+01 8.092782961007262088e+01 3.861121053594043815e+02 3.861100026328678609e+02
1.422222222222222143e+01 8.399999999999995737e+01 8.099227932442522615e+01 3.861125929339660274e+02 3.861099973849064213e+02
1.425000000000000000e+01 8.400000000000004263e+01 8.092772864621325368e+01 3.861119012184729513e+02 3.861100025973257743e+02
1.427777777777777857e+01 8.399999999999995737e+01 8.099221502285723773e+01 3.861117349178518907e+02 3.861099974204454952e+02
1.430555555555555536e+01 8.400000000000004263e+01 8.092789887050115283e+01 3.861118089398167399e+02 3.861100025617719211e+02
1.433333333333333393e+01 8.399999999999995737e+01 8.099209383066121859e+01 3.861107469033378266e+02 3.861099974560194141e+02
1.436111111111111072e+01 8.400000000000004263e+01 8.092790088872156673e+01 3.861113718238885895e+02 3.861100025261898168e+02
1.438888888888888928e+01 8.399999999999995737e+01 8.099220229302949292e+01 3.861104859121109598e+02 3.861099974915942425e+02
1.441666666666666607e+01 8.400000000000004263e+01 8.092778769994184529e+01 3.861111426709474586e+02 3.861100024906293129e+02
1.444444444444444464e+01 8.399999999999995737e+01 8.099224317442850918e+01 3.861104480468983411e+02 3.861099975271441167e+02
1.447222222222222143e+01 8.400000000000004263e+01 8.092784322929067287e+01 3.861105588095228995e+02 3.861100024550788703e+02
1.450000000000000000e+01 8.399999999999995737e+01 8.099215282814039085e+01 3.861105690633231120e+02 3.861099975627041658e+02
1.452777777777777857e+01 8.400000000000004263e+01 8.092790126955405583e+01 3.861102080657318538e+02 3.861100024195089304e+02
1.455555555555555536e+01 8.399999999999995737e+01 8.099216835027353056e+01 3.861106660004846844e+02 3.861099975982772889e+02
1.458333333333333393e+01 8.400000000000004263e+01 8.092783869640807382e+01 3.861099595103086699e+02 3.861100023839408095e+02
1.461111111111111072e+01 8.399999999999995737e+01 8.099222713725909273e+01 3.861105589341887026e+02 3.861099976338369970e+02
1.463888888888888928e+01 8.400000000000004263e+01 8.092782874614324840e+01 3.861100307692182128e+02 3.861100023483857058e+02
1.466666666666666607e+01 8.399999999999995737e+01 8.099219072853396995e+01 3.861102385390113341e+02 3.861099976693939766e+02
1.469444444444444464e+01 8.400000000000004263e+01 8.092787899413622199e+01 3.861102207173377678e+02 3.861100023128230987e+02
1.472222222222222143e+01 8.399999999999995737e+01 8.099216744378891519e+01 3.861101115041358298e+02 3.861099977049610743e+02
1.475000000000000000e+01 8.400000000000004263e+01 8.092786415470324357e+01 3.861102354147911342e+02 3.861100022772557168e+02
1.477777777777777857e+01 8.399999999999995737e+01 8.099220429488119066e+01 3.861098980312993376e+02 3.861099977405252162e+02
1.480555555555555536e+01 8.400000000000004263e+01 8.092783661569875164e+01 3.861102659801186974e+02 3.861100022416956108e+02
1.483333333333333393e+01 8.399999999999995737e+01 8.099220441730666664e+01 3.861099373610068710e+02 3.861099977760833895e+02
1.486111111111111072e+01 8.400000000000004263e+01 8.092786023540556073e+01 3.861100695238119442e+02 3.861100022061361869e+02
1.488888888888888928e+01 8.399999999999995737e+01 8.099217872213547764e+01 3.861100131173424757e+02 3.861099978116458828e+02
1.491666666666666607e+01 8.400000000000004263e+01 8.092786946026534167e+01 3.861100516634023734e+02 3.861100021705714767e+02
1.494444444444444464e+01 8.399999999999995737e+01 8.099219055076312657e+01 3.861100551393585647e+02 3.861099978472105931e+02
1.497222222222222143e+01 8.400000000000004263e+01 8.092784903460486134e+01 3.861099829778884214e+02 3.861100021350086422e+02
1.500000000000000000e+01 8.399999999999995737e+01 8.099220341376951637e+01 3.861100769515497859e+02 3.861099978827712107e+02
1.502777777777777857e+01 8.400000000000004263e+01 8.092785241303312205e+01 3.861099857001335636e+02 3.861100020994486499e+02
1.505555555555555536e+01 8.399999999999995737e+01 8.099218912394029246e+01 3.861100208336666242e+02 3.861099979183323399e+02
1.508333333333333393e+01 8.400000000000004263e+01 8.092786558293239807e+01 3.861100170960677360e+02 3.861100020638858155e+02
1.511111111111111072e+01 8.399999999999995737e+01 8.099218670943288600e+01 3.861100017678176073e+02 3.861099979538961975e+02
1.513888888888888928e+01 8.400000000000004263e+01 8.092785733002713755e+01 3.861100240062017974e+02 3.861100020283226968e+02
1.516666666666666607e+01 8.399999999999995737e+01 8.099219785553147233e+01 3.861099932498076441e+02 3.861099979894576109e+02
1.519444444444444464e+01 8.400000000000004263e+01 8.092785214401047256e+01 3.861100220925286521e+02 3.861100019927623066e+02
1.522222222222222143e+01 8.399999999999995737e+01 8.099219438986716568e+01 3.861099910603882108e+02 3.861099980250178305e+02
1.525000000000000000e+01 8.400000000000004263e+01 8.092786048991233372e+01 3.861100152807271684e+02 3.861100019572014617e+02
1.527777777777777857e+01 8.399999999999995737e+01 8.099218796215878058e+01 3.861099966818075586e+02 3.861099980605798692e+02
1.530555555555555536e+01 8.400000000000004263e+01 8.092786042834141824e+01 3.861100065377063402e+02 3.861100019216390251e+02
1.533333333333333393e+01 8.399999999999995737e+01 8.099219316688264314e+01 3.861100042124182892e+02 3.861099980961419647e+02
1.536111111111111072e+01 8.400000000000004263e+01 8.092785486439318277e+01 3.861099966953875082e+02 3.861100018860773844e+02
1.538888888888888928e+01 8.399999999999995737e+01 8.099219508179390914e+01 3.861100011980047384e+02 3.861099981317030370e+02
1.541666666666666607e+01 8.400000000000004263e+01 8.092785763849975922e+01 3.861100032533206559e+02 3.861100018505163121e+02
1.544444444444444464e+01 8.399999999999995737e+01 8.099219044481530716e+01 3.861100059087124237e+02 3.861099981672645640e+02
1.547222222222222143e+01 8.400000000000004263e+01 8.092786055184983240e+01 3.861099985739057274e+02 3.861100018149543871e+02
1.550000000000000000e+01 8.399999999999995737e+01 8.099219112813679544e+01 3.861100017236904023e+02 3.861099982028265458e+02
1.552777777777777857e+01 8.400000000000004263e+01 8.092785747462644963e+01 3.861099942106518483e+02 3.861100017793926895e+02
1.555555555555555536e+01 8.399999999999995737e+01 8.099219395603095961e+01 3.861099964792831543e+02 3.861099982383878455e+02
1.558333333333333393e+01 8.400000000000004263e+01 8.092785703502988781e+01 3.861099964907766662e+02 3.861100017438316172e+02
1.561111111111111072e+01 8.399999999999995737e+01 8.099219206035198226e+01 3.861099939274951680e+02 3.861099982739489747e+02
1.563888888888888928e+01 8.400000000000004263e+01 8.092785959325534861e+01 3.861099948978768452e+02 3.861100017082703175e+02
1.566666666666666607e+01 8.399999999999995737e+01 8.099219080972800100e+01 3.861099928499081102e+02 3.861099983095105017e+02
1.569444444444444464e+01 8.400000000000004263e+01 8.092785891084001548e+01 3.861099937310876271e+02 3.861100016727087336e+02
1.572222222222222143e+01 8.399999999999995737e+01 8.099219258010700173e+01 3.861099924359551210e+02 3.861099983450718014e+02
1.575000000000000000e+01 8.400000000000004263e+01 8.092785760422792407e+01 3.861099927676116295e+02 3.861100016371477182e+02
1.577777777777777857e+01 8.399999999999995737e+01 8.099219250096825817e+01 3.861099916655759898e+02 3.861099983806327032e+02
1.580555555555555536e+01 8.400000000000004263e+01 8.092785885509616151e+01 3.861099918161188498e+02 3.861100016015867595e+02
1.583333333333333393e+01 8.399999999999995737e+01 8.099219114580203893e+01 3.861099918054964064e+02 3.861099984161938323e+02
1.586111111111111072e+01 8.400000000000004263e+01 8.092785936857767126e+01 3.861099909285866829e+02 3.861100015660255735e+02
1.588888888888888928e+01 8.399999999999995737e+01 8.099219167277887266e+01 3.861099915758851466e+02 3.861099984517549615e+02
1.591666666666666607e+01 8.400000000000004263e+01 8.092785842059782908e+01 3.861099909586329204e+02 3.861100015304645581e+02
1.594444444444444464e+01 8.399999999999995737e+01 8.099219222944581986e+01 3.861099909285832155e+02 3.861099984873158633e+02
1.597222222222222143e+01 8.400000000000004263e+01 8.092785866006487083e+01 3.861099908220730299e+02 3.861100014949037700e+02
1.600000000000000000e+01 8.399999999999995737e+01 8.099219144884574462e+01 3.861099907572657344e+02 3.861099985228765945e+02
1.602777777777777857e+01 8.400000000000004263e+01 8.092785937979147093e+01 3.861099906129873034e+02 3.861100014593430387e+02
1.605555555555555713e+01 8.399999999999995737e+01 8.099219125960755150e+01 3.861099905186807746e+02 3.861099985584373258e+02
1.608333333333333215e+01 8.400000000000004263e+01 8.092785904382895978e+01 3.861099906565557376e+02 3.861100014237823075e+02
1.611111111111111072e+01 8.399999999999995737e+01 8.099219173770795521e+01 3.861099903956822459e+02 3.861099985939979433e+02
1.613888888888888928e+01 8.400000000000004263e+01 8.092785885457691109e+01 3.861099904953787814e+02 3.861100013882217468e+02
1.616666666666666785e+01 8.399999999999995737e+01 8.099219149291040765e+01 3.861099903695732110e+02 3.861099986295583903e+02
1.619444444444444287e+01 8.400000000000004263e+01 8.092785933914905172e+01 3.861099903616392908e+02 3.861100013526612997e+02
1.622222222222222143e+01 8.399999999999995737e+01 8.099219111092735091e+01 3.861099903117639656e+02 3.861099986651189511e+02
1.625000000000000000e+01 8.400000000000004263e+01 8.092785941084441959e+01 3.861099903170168659e+02 3.861100013171007390e+02
1.627777777777777857e+01 8.399999999999995737e+01 8.099219129902839143e+01 3.861099903180335104e+02 3.861099987006795118e+02
1.630555555555555713e+01 8.400000000000004263e+01 8.092785919873170997e+01 3.861099902540550488e+02 3.861100012815403488e+02
1.633333333333333215e+01 8.399999999999995737e+01 8.099219132141452349e+01 3.861099902766153491e+02 3.861099987362397883e+02
1.636111111111111072e+01 8.400000000000004263e+01 8.092785940682568935e+01 3.861099902469414360e+02 3.861100012459801292e+02
1.638888888888888928e+01 8.399999999999995737e+01 8.099219101914904684e+01 3.861099902087950682e+02 3.861099987717998943e+02
1.641666666666666785e+01 8.400000000000004263e+01 8.092785962115782183e+01 3.861099902330480518e+02 3.861100012104200232e+02
1.644444444444444287e+01 8.399999999999995737e+01 8.099219098200026679e+01 3.861099902180553158e+02 3.861099988073600571e+02
1.647222222222222143e+01 8.400000000000004263e+01 8.092785953767358365e+01 3.861099902184686243e+02 3.861100011748598035e+02
1.650000000000000000e+01 8.399999999999995737e+01 8.099219105102832827e+01 3.861099901961254659e+02 3.861099988429201630e+02
1.652777777777777857e+01 8.400000000000004263e+01 8.092785958636486043e+01 3.861099902175099032e+02 3.861100011392997544e+02
1.655555555555555713e+01 8.399999999999995737e+01 8.099219088500920805e+01 3.861099901707617050e+02 3.861099988784802690e+02
1.658333333333333215e+01 8.400000000000004263e+01 8.092785978356496912e+01 3.861099902020786203e+02 3.861100011037398190e+02
1.661111111111111072e+01 8.399999999999995737e+01 8.099219075206100626e+01 3.861099901780690402e+02 3.861099989140401476e+02
1.663888888888888928e+01 8.400000000000004263e+01 8.092785982006132883e+01 3.861099901882726044e+02 3.861100010681799404e+02
1.666666666666666785e+01 8.399999999999995737e+01 8.099219076874403811e+01 3.861099901805830541e+02 3.861099989495999694e+02
1.669444444444444287e+01 8.400000000000004263e+01 8.092785982589664684e+01 3.861099901841159863e+02 3.861100010326201755e+02
1.672222222222222143e+01 8.399999999999995737e+01 8.099219069351819655e+01 3.861099901630154250e+02 3.861099989851596206e+02
1.675000000000000000e+01 8.400000000000004263e+01 8.092785995879094685e+01 3.861099901833261470e+02 3.861100009970605242e+02
1.677777777777777857e+01 8.399999999999995737e+01 8.099219055508780230e+01 3.861099901626210453e+02 3.861099990207192718e+02
1.680555555555555713e+01 8.400000000000004263e+01 8.092786005502362912e+01 3.861099901761903084e+02 3.861100009615008730e+02
1.683333333333333215e+01 8.399999999999995737e+01 8.099219051024422811e+01 3.861099901668413850e+02 3.861099990562788093e+02
1.686111111111111072e+01 8.400000000000004263e+01 8.092786007883363197e+01 3.861099901796180802e+02 3.861100009259414492e+02
1.688888888888888928e+01 8.399999999999995737e+01 8.099219046668461885e+01 3.861099901624285735e+02 3.861099990918382900e+02
1.691666666666666785e+01 8.400000000000004263e+01 8.092786016190271425e+01 3.861099901817843261e+02 3.861100008903820253e+02
1.694444444444444287e+01 8.399999999999995737e+01 8.099219035662814292e+01 3.861099901575610147e+02 3.861099991273977139e+02
1.697222222222222143e+01 8.400000000000004263e+01 8.092786026870638239e+01 3.861099901758961437e+02 3.861100008548226015e+02
1.700000000000000000e+01 8.399999999999995737e+01 8.099219027611101751e+01 3.861099901604652587e+02 3.861099991629570241e+02
1.702777777777777857e+01 8.400000000000004263e+01 8.092786032316557510e+01 3.861099901744306635e+02 3.861100008192632913e+02
1.705555555555555713e+01 8.399999999999995737e+01 8.099219022861311146e+01 3.861099901598205975e+02 3.861099991985162774e+02
1.708333333333333215e+01 8.400000000000004263e+01 8.092786038491628631e+01 3.861099901772565204e+02 3.861100007837040948e+02
1.711111111111111072e+01 8.399999999999995737e+01 8.099219014510332215e+01 3.861099901569370445e+02 3.861099992340754170e+02
1.713888888888888928e+01 8.400000000000004263e+01 8.092786048038607305e+01 3.861099901744693739e+02 3.861100007481450120e+02
1.716666666666666785e+01 8.399999999999995737e+01 8.099219005477861799e+01 3.861099901587753038e+02 3.861099992696344998e+02
1.719444444444444287e+01 8.400000000000004263e+01 8.092786055522576305e+01 3.861099901730094075e+02 3.861100007125860429e+02
1.722222222222222143e+01 8.399999999999995737e+01 8.099218999280037679e+01 3.861099901563562184e+02 3.861099993051934121e+02
1.725000000000000000e+01 8.400000000000004263e+01 8.092786061601724157e+01 3.861099901749946639e+02 3.861100006770270738e+02
1.727777777777777857e+01 8.399999999999995737e+01 8.099218992251732629e+01 3.861099901590607715e+02 3.861099993407523812e+02
1.730555555555555713e+01 8.400000000000004263e+01 8.092786069781202229e+01 3.861099901739801794e+02 3.861100006414682184e+02
1.733333333333333215e+01 8.399999999999995737e+01 8.099218983597886279e+01 3.861099901551200446e+02 3.861099993763111797e+02
1.736111111111111072e+01 8.400000000000004263e+01 8.092786078000804650e+01 3.861099901738115818e+02 3.861100006059094198e+02
1.738888888888888928e+01 8.399999999999995737e+01 8.099218976252481639e+01 3.861099901575387321e+02 3.861099994118699215e+02
1.741666666666666785e+01 8.400000000000004263e+01 8.092786084740174601e+01 3.861099901720109528e+02 3.861100005703507350e+02
1.744444444444444287e+01 8.399999999999995737e+01 8.099218969450778616e+01 3.861099901546974706e+02 3.861099994474285495e+02
1.747222222222222143e+01 8.400000000000004263e+01 8.092786092125555797e+01 3.861099901720036769e+02 3.861100005347921638e+02
1.750000000000000000e+01 8.399999999999995737e+01 8.099218961464958966e+01 3.861099901549251854e+02 3.861099994829870639e+02
1.752777777777777857e+01 8.400000000000004263e+01 8.092786100284951090e+01 3.861099901724762731e+02 3.861100004992337063e+02
1.755555555555555713e+01 8.399999999999995737e+01 8.099218953620218997e+01 3.861099901555844554e+02 3.861099995185455214e+02
1.758333333333333215e+01 8.400000000000004263e+01 8.092786107645140703e+01 3.861099901714412113e+02 3.861100004636753056e+02
1.761111111111111072e+01 8.399999999999995737e+01 8.099218946546221787e+01 3.861099901544473028e+02 3.861099995541038084e+02
1.763888888888888928e+01 8.400000000000004263e+01 8.092786114822378352e+01 3.861099901714798648e+02 3.861100004281170186e+02
1.766666666666666785e+01 8.399999999999995737e+01 8.099218938996793327e+01 3.861099901556098075e+02 3.861099995896620953e+02
1.769444444444444287e+01 8.400000000000004263e+01 8.092786122675282456e+01 3.861099901731548130e+02 3.861100003925586748e+02
1.772222222222222143e+01 8.399999999999995737e+01 8.099218931117839304e+01 3.861099901550852564e+02 3.861099996252203823e+02
1.775000000000000000e+01 8.400000000000004263e+01 8.092786130336683925e+01 3.861099901712853466e+02 3.861100003570005015e+02
1.777777777777777857e+01 8.399999999999995737e+01 8.099218923704999895e+01 3.861099901556550549e+02 3.861099996607785556e+02
1.780555555555555713e+01 8.400000000000004263e+01 8.092786137633429178e+01 3.861099901729873523e+02 3.861100003214423850e+02
1.783333333333333215e+01 8.399999999999995737e+01 8.099218916308444705e+01 3.861099901555301699e+02 3.861099996963366721e+02
1.786111111111111072e+01 8.400000000000004263e+01 8.092786145250704521e+01 3.861099901723360972e+02 3.861100002858842686e+02
1.788888888888888928e+01 8.399999999999995737e+01 8.099218908546370699e+01 3.861099901559684326e+02 3.861099997318946748e+02
1.791666666666666785e+01 8.400000000000004263e+01 8.092786152987643788e+01 3.861099901743425562e+02 3.861100002503263795e+02
1.794444444444444287e+01 8.399999999999995737e+01 8.099218900955857237e+01 3.861099901596343216e+02 3.861099997674525639e+02
1.797222222222222143e+01 8.400000000000004263e+01 8.092786160443353083e+01 3.861099901767061624e+02 3.861100002147685473e+02
1.800000000000000000e+01 8.399999999999995737e+01 8.064382824378739656e+01 3.861157364319794283e+02 4.633299997997598325e+02
1.802777777777777857e+01 8.400000000000004263e+01 8.042667689865572811e+01 3.861789470232529311e+02 4.633300001950200340e+02
1.805555555555555713e+01 8.399999999999995737e+01 8.044622254489257784e+01 3.866041236533300776e+02 4.633299998017906773e+02
1.808333333333333215e+01 8.400000000000004263e+01 8.025730289209809598e+01 3.884144830907513892e+02 4.633300002037489662e+02
1.811111111111111072e+01 8.399999999999998579e+01 8.022887968732173647e+01 3.935206771973767559e+02 4.633299997945680389e+02
1.813888888888888928e+01 8.400000000000000000e+01 8.017967074687180684e+01 4.033062221861168268e+02 4.633300002012436494e+02
1.816666666666666785e+01 8.399999999999998579e+01 8.005795365821740006e+01 4.156694970836130096e+02 4.633299998064640590e+02
1.819444444444444287e+01 8.400000000000000000e+01 8.004424753139083748e+01 4.251590408117841662e+02 4.633300001867351625e+02
1.822222222222222143e+01 8.400000000000000000e+01 7.999234455918556819e+01 4.287217448920629295e+02 4.633299998163136593e+02
1.825000000000000000e+01 8.400000000000000000e+01 7.989831632684497720e+01 4.299279397732462371e+02 4.633300001840743221e+02
1.827777777777777857e+01 8.399999999999998579e+01 7.991231529157889213e+01 4.337174107330903894e+02 4.633299998148511349e+02
1.830555555555555713e+01 8.400000000000000000e+01 7.984808423400882305e+01 4.389785444792347562e+02 4.633300001842418396e+02
1.833333333333333215e+01 8.400000000000000000e+01 7.981224298031247599e+01 4.418394197109690253e+02 4.633299998194402178e+02
1.836111111111111072e+01 8.400000000000000000e+01 7.981279224993367905e+01 4.431312364668947339e+02 4.633300001754909658e+02
1.838888888888888928e+01 8.399999999999998579e+01 7.977183458803267513e+01 4.457516120887042916e+02 4.633299998288591155e+02
1.841666666666666785e+01 8.400000000000000000e+01 7.974070697438897071e+01 4.486300952691788098e+02 4.633300001687348981e+02
1.844444444444444287e+01 8.400000000000000000e+01 7.975128406728282471e+01 4.499201833888529904e+02 4.633299998321741668e+02
1.847222222222222143e+01 8.400000000000000000e+01 7.970418083464768699e+01 4.510004862581410521e+02 4.633300001669727521e+02
1.850000000000000000e+01 8.399999999999998579e+01 7.970544600432265270e+01 4.528018853487395177e+02 4.633299998350225337e+02
1.852777777777777857e+01 8.400000000000001421e+01 7.969457272916729096e+01 4.540774586673852014e+02 4.633300001616902932e+02
1.855555555555555713e+01 8.399999999999998579e+01 7.967354155429104878e+01 4.547731035542488485e+02 4.633299998420788484e+02
1.858333333333333215e+01 8.400000000000000000e+01 7.966534466334840658e+01 4.558581632034952804e+02 4.633300001546983253e+02
1.861111111111111072e+01 8.400000000000000000e+01 7.966799842820589106e+01 4.568903244843594962e+02 4.633299998475606003e+02
1.863888888888888928e+01 8.400000000000000000e+01 7.963985870555353586e+01 4.574177580026383794e+02 4.633300001507825527e+02
1.866666666666666785e+01 8.400000000000000000e+01 7.965075711393980384e+01 4.580355122031710948e+02 4.633299998509975239e+02
1.869444444444444287e+01 8.400000000000000000e+01 7.963480464957824267e+01 4.587708141503861157e+02 4.633300001465982518e+02
1.872222222222222143e+01 8.400000000000000000e+01 7.963099266030998535e+01 4.592240486542199847e+02 4.633299998563773556e+02
1.875000000000000000e+01 8.400000000000000000e+01 7.962576056708181227e+01 4.596132850526332163e+02 4.633300001405356738e+02
1.877777777777777857e+01 8.400000000000000000e+01 7.962596786481361733e+01 4.601008340199818463e+02 4.633299998622171074e+02
1.880555555555555713e+01 8.400000000000000000e+01 7.961097052220726766e+01 4.604495624092101593e+02 4.633300001354862161e+02
1.883333333333333215e+01 8.400000000000000000e+01 7.962162182839335856e+01 4.607206281627045996e+02 4.633299998665878547e+02
1.886111111111111072e+01 8.400000000000000000e+01 7.960602718493269947e+01 4.610496760232169891e+02 4.633300001312060772e+02
1.888888888888888928e+01 8.400000000000000000e+01 7.961117725529211953e+01 4.613056539530710438e+02 4.633299998713170567e+02
1.891666666666666785e+01 8.400000000000000000e+01 7.960408420395587825e+01 4.614959308859480416e+02 4.633300001259225951e+02
1.894444444444444287e+01 8.400000000000000000e+01 7.960649688909288102e+01 4.617150146981736043e+02 4.633299998768391106e+02
1.897222222222222143e+01 8.400000000000000000e+01 7.959717797666080230e+01 4.619068523815306548e+02 4.633300001205905119e+02
1.900000000000000000e+01 8.400000000000000000e+01 7.960560542572436304e+01 4.620416211209061430e+02 4.633299998817736878e+02
1.902777777777777857e+01 8.400000000000000000e+01 7.959296037058530260e+01 4.621873548072172753e+02 4.633300001159292947e+02
1.905555555555555713e+01 8.400000000000000000e+01 7.960135981918666914e+01 4.623257926815946348e+02 4.633299998864579266e+02
1.908333333333333215e+01 8.400000000000000000e+01 7.959242463444563498e+01 4.624243552685389318e+02 4.633300001110009703e+02
1.911111111111111072e+01 8.400000000000000000e+01 7.959776873823933840e+01 4.625242099215398639e+02 4.633299998916326672e+02
1.913888888888888928e+01 8.400000000000000000e+01 7.959001287190871210e+01 4.626189673932095161e+02 4.633300001057576765e+02
1.916666666666666785e+01 8.400000000000000000e+01 7.959727350903195031e+01 4.626935823332918289e+02 4.633299998967520992e+02
1.919444444444444287e+01 8.400000000000000000e+01 7.958714003597958708e+01 4.627613357206658975e+02 4.633300001008266236e+02
1.922222222222222143e+01 8.400000000000000000e+01 7.959602573859849883e+01 4.628276222436385297e+02 4.633299999015780486e+02
1.925000000000000000e+01 8.400000000000000000e+01 7.958657715987737902e+01 4.628814872420936126e+02 4.633300000959617932e+02
1.927777777777777857e+01 8.400000000000000000e+01 7.959386757377376398e+01 4.629285415448209164e+02 4.633299999065699808e+02
1.930555555555555713e+01 8.400000000000000000e+01 7.958600776194030857e+01 4.629760736342265659e+02 4.633300000908647576e+02
1.933333333333333215e+01 8.400000000000000000e+01 7.959324111353130604e+01 4.630126616581903249e+02 4.633299999116786125e+02
1.936111111111111072e+01 8.400000000000000000e+01 7.958448445528723880e+01 4.630475295297541152e+02 4.633300000858282033e+02
1.938888888888888928e+01 8.400000000000000000e+01 7.959302286417647565e+01 4.630795320472151957e+02 4.633299999166274574e+02
1.941666666666666785e+01 8.400000000000000000e+01 7.958384405019393171e+01 4.631064092552007310e+02 4.633300000809154540e+02
1.944444444444444287e+01 8.400000000000000000e+01 7.959201572794418666e+01 4.631305708091470592e+02 4.633299999215717548e+02
1.947222222222222143e+01 8.400000000000000000e+01 7.958377591210454227e+01 4.631528489507158497e+02 4.633300000759082877e+02
1.950000000000000000e+01 8.400000000000000000e+01 7.959141578219423252e+01 4.631728840938827148e+02 4.633299999266216673e+02
1.952777777777777857e+01 8.400000000000000000e+01 7.958315700217045219e+01 4.631884657140998343e+02 4.633300000708630932e+02
1.955555555555555713e+01 8.400000000000000000e+01 7.959138785944107042e+01 4.632056192227058204e+02 4.633299999316274125e+02
1.958333333333333215e+01 8.400000000000000000e+01 7.958263700888642234e+01 4.632185660249917305e+02 4.633300000658958879e+02
1.961111111111111072e+01 8.400000000000000000e+01 7.959103928912860226e+01 4.632305677047812082e+02 4.633299999365844428e+02
1.963888888888888928e+01 8.400000000000000000e+01 7.958260010112283567e+01 4.632419435616632200e+02 4.633300000609186782e+02
1.966666666666666785e+01 8.400000000000000000e+01 7.959061935202890936e+01 4.632512484701797462e+02 4.633299999415916659e+02
1.969444444444444287e+01 8.400000000000000000e+01 7.958242510582321927e+01 4.632602304866683767e+02 4.633300000558954821e+02
1.972222222222222143e+01 8.400000000000000000e+01 7.959055958236105255e+01 4.632672089630864320e+02 4.633299999466080976e+02
1.975000000000000000e+01 8.400000000000000000e+01 7.958210777106958744e+01 4.632750279546061734e+02 4.633300000508991729e+02
1.977777777777777857e+01 8.400000000000000000e+01 7.959048562368745650e+01 4.632801884552494016e+02 4.633299999515880359e+02
1.980555555555555713e+01 8.400000000000000000e+01 7.958202909292397464e+01 4.632860970176778892e+02 4.633300000459207695e+02
1.983333333333333215e+01 8.400000000000000000e+01 7.959026112943637088e+01 4.632909354281681544e+02 4.633299999565780922e+02
1.986111111111111072e+01 8.400000000000000000e+01 7.958200674177849976e+01 4.632948566352360444e+02 4.633300000409169570e+02
1.988888888888888928e+01 8.400000000000000000e+01 7.959017384227743719e+01 4.632992283134324794e+02 4.633299999615873617e+02
1.991666666666666785e+01 8.400000000000000000e+01 7.958185859460094491e+01 4.633019877436806837e+02 4.633300000359128035e+02
1.994444444444444287e+01 8.400000000000000000e+01 7.959017243003737008e+01 4.633057158106769862e+02 4.633299999665815108e+02
1.997222222222222143e+01 8.400000000000000000e+01 7.958177315816320174e+01 4.633076585287369085e+02 4.633300000309253619e+02
2.000000000000000000e+01 8.400000000000000000e+01 7.959008199501487013e+01 4.633106226270634238e+02 4.633299999715698050e+02
2.002777777777777857e+01 8.400000000000000000e+01 7.958177607924507413e+01 4.633125118098980693e+02 4.633300000259308149e+02
2.005555555555555713e+01 8.400000000000000000e+01 7.959000610261429642e+01 4.633143459623888134e+02 4.633299999765704911e+02
2.008333333333333215e+01 8.400000000000000000e+01 7.958172599501364175e+01 4.633163659857178232e+02 4.633300000209285940e+02
2.011111111111111072e+01 8.400000000000000000e+01 7.959000592031907217e+01 4.633173728860568872e+02 4.633299999815694150e+02
2.013888888888888928e+01 8.400000000000000000e+01 7.958166384681474881e+01 4.633193186937915016e+02 4.633300000159344449e+02
2.016666666666666785e+01 8.400000000000000000e+01 7.958998162561906042e+01 4.633198833472043248e+02 4.633299999865610630e+02
2.019444444444444287e+01 8.400000000000000000e+01 7.958165864318645788e+01 4.633215600260450628e+02 4.633300000109416601e+02
2.022222222222222143e+01 8.400000000000000000e+01 7.958993428802071435e+01 4.633221076502871369e+02 4.633299999915570879e+02
2.025000000000000000e+01 8.400000000000000000e+01 7.958164934680692681e+01 4.633230537641051683e+02 4.633300000059431341e+02
2.027777777777777857e+01 8.400000000000000000e+01 7.958992492841187527e+01 4.633239289563819057e+02 4.633299999965557276e+02
2.030555555555555713e+01 8.400000000000000000e+01 7.958161574575329666e+01 4.633243052357662464e+02 4.633300000009463702e+02
2.033333333333333215e+01 8.400000000000000000e+01 7.958992309052868563e+01 4.633253363719830986e+02 4.633300000015503315e+02
2.036111111111111072e+01 8.400000000000000000e+01 7.958160414069840272e+01 4.633253056424118768e+02 4.633299999959525621e+02
2.038888888888888928e+01 8.400000000000000000e+01 7.958990092810654460e+01 4.633263556328033133e+02 4.633300000065449922e+02
2.041666666666666785e+01 8.400000000000000000e+01 7.958160521482021466e+01 4.633263374327383417e+02 4.633299999909563098e+02
2.044444444444444287e+01 8.400000000000000000e+01 7.958988893887330107e+01 4.633269606042304076e+02 4.633300000115423245e+02
2.047222222222222143e+01 8.400000000000000000e+01 7.958159180134848043e+01 4.633272264800875746e+02 4.633299999859590912e+02
2.050000000000000000e+01 8.400000000000000000e+01 7.958989036522777383e+01 4.633273870055567727e+02 4.633300000165384063e+02
2.052777777777777857e+01 8.400000000000000000e+01 7.958158086065034809e+01 4.633280187005709649e+02 4.633299999809640326e+02
2.055555555555555713e+01 8.400000000000000000e+01 7.958988304514797107e+01 4.633278889522387658e+02 4.633300000215333512e+02
2.058333333333333215e+01 8.400000000000000000e+01 7.958158157336023919e+01 4.633285015590790294e+02 4.633299999759685193e+02
2.061111111111111072e+01 8.400000000000000000e+01 7.958987391094139241e+01 4.633283540162350391e+02 4.633300000265296035e+02
2.063888888888888928e+01 8.400000000000000000e+01 7.958157816102459492e+01 4.633287482196353722e+02 4.633299999709719827e+02
2.066666666666666785e+01 8.400000000000000000e+01 7.958987356197607710e+01 4.633287157905047025e+02 4.633300000315258558e+02
2.069444444444444287e+01 8.400000000000000000e+01 7.958157109108145733e+01 4.633288164629277048e+02 4.633299999659761852e+02
2.072222222222222143e+01 8.400000000000000000e+01 7.958987237218016730e+01 4.633291063739667948e+02 4.633300000365213123e+02
2.075000000000000000e+01 8.400000000000000000e+01 7.958156999527373898e+01 4.633290448292628980e+02 4.633299999609808424e+02
2.077777777777777857e+01 8.400000000000000000e+01 7.958986734392017581e+01 4.633293241601692216e+02 4.633300000415169393e+02
2.080555555555555713e+01 8.400000000000000000e+01 7.958156997594076643e+01 4.633292538538399867e+02 4.633299999559847606e+02
2.083333333333333215e+01 8.400000000000000000e+01 7.958986577563987908e+01 4.633294381666610775e+02 4.633300000465131347e+02
2.086111111111111072e+01 8.400000000000000000e+01 7.958156663576123435e+01 4.633294160762062006e+02 4.633299999509888494e+02
2.088888888888888928e+01 8.400000000000000000e+01 7.958986607651532097e+01 4.633294676861208927e+02 4.633300000515088755e+02
2.091666666666666785e+01 8.400000000000000000e+01 7.958156492644258151e+01 4.633295186202446416e+02 4.633299999459932792e+02
2.094444444444444287e+01 8.400000000000000000e+01 7.958986409660388972e+01 4.633295191574553087e+02 4.633300000565042751e+02
2.097222222222222143e+01 8.400000000000000000e+01 7.958156533410696909e+01 4.633295968211260742e+02 4.633299999409977090e+02
2.100000000000000000e+01 8.400000000000000000e+01 7.958986250355290792e+01 4.633296015617881380e+02 4.633300000615000727e+02
2.102777777777777857e+01 8.400000000000000000e+01 7.958156430243627710e+01 4.633296640906669381e+02 4.633299999360018546e+02
2.105555555555555713e+01 8.400000000000000000e+01 7.958986275391507093e+01 4.633296783522863507e+02 4.633300000664958134e+02
2.108333333333333215e+01 8.400000000000000000e+01 7.958156297506741339e+01 4.633297226011474095e+02 4.633299999310062276e+02
2.111111111111111072e+01 8.400000000000000000e+01 7.958986227287927306e+01 4.633297370774238857e+02 4.633300000714913836e+02
2.113888888888888928e+01 8.400000000000000000e+01 7.958156303449145241e+01 4.633297729583183582e+02 4.633299999260105437e+02
2.116666666666666785e+01 8.400000000000000000e+01 7.958986121841854811e+01 4.633297830671773454e+02 4.633300000764871243e+02
2.119444444444444287e+01 8.400000000000000000e+01 7.958156290813147393e+01 4.633298127205724199e+02 4.633299999210148599e+02
2.122222222222222143e+01 8.400000000000000000e+01 7.958986109870382109e+01 4.633298211326995784e+02 4.633300000814828081e+02
2.125000000000000000e+01 8.400000000000000000e+01 7.958156216379465775e+01 4.633298434474440342e+02 4.633299999160191192e+02
2.127777777777777857e+01 8.400000000000000000e+01 7.958986111396008312e+01 4.633298518972452484e+02 4.633300000864784352e+02
2.130555555555555713e+01 8.400000000000000000e+01 7.958156196706873686e+01 4.633298687230764585e+02 4.633299999110236058e+02
2.133333333333333215e+01 8.400000000000000000e+01 7.958986060204505009e+01 4.633298758287082819e+02 4.633300000914740053e+02
2.136111111111111072e+01 8.400000000000000000e+01 7.958156205524527138e+01 4.633298893738780180e+02 4.633299999060279788e+02
2.138888888888888928e+01 8.400000000000000000e+01 7.958986034798753906e+01 4.633298949619138511e+02 4.633300000964697460e+02
2.141666666666666785e+01 8.400000000000000000e+01 7.958156176022282580e+01 4.633299057811289003e+02 4.633299999010322381e+02
2.144444444444444287e+01 8.400000000000000000e+01 7.958986041183854354e+01 4.633299105083331710e+02 4.633300001014653162e+02
2.147222222222222143e+01 8.400000000000000000e+01 7.958156153150157763e+01 4.633299188137805231e+02 4.633299998960367816e+02
2.150000000000000000e+01 8.400000000000000000e+01 7.958986023782220798e+01 4.633299229424872578e+02 4.633300001064608296e+02
2.152777777777777857e+01 8.400000000000000000e+01 7.958156158623594933e+01 4.633299294034619038e+02 4.633299998910411546e+02
2.155555555555555713e+01 8.400000000000000000e+01 7.958986002153352501e+01 4.633299327759750099e+02 4.633300001114564566e+02
2.158333333333333215e+01 8.400000000000000000e+01 7.958156152294336039e+01 4.633299379508990228e+02 4.633299998860455275e+02
2.161111111111111072e+01 8.400000000000000000e+01 7.958986002418188832e+01 4.633299406817840804e+02 4.633300001164520836e+02
2.163888888888888928e+01 8.400000000000000000e+01 7.958156136997175167e+01 4.633299447636641730e+02 4.633299998810500142e+02
2.166666666666666785e+01 8.400000000000000000e+01 7.958985999362093366e+01 4.633299470419110548e+02 4.633300001214475969e+02
2.169444444444444287e+01 8.400000000000000000e+01 7.958156136630213950e+01 4.633299502345948326e+02 4.633299998760545009e+02
2.172222222222222143e+01 8.400000000000000000e+01 7.958985986563189385e+01 4.633299521203467179e+02 4.633300001264431103e+02
2.175000000000000000e+01 8.400000000000000000e+01 7.958156138082530617e+01 4.633299546421372384e+02 4.633299998710589307e+02
2.177777777777777857e+01 8.400000000000000000e+01 7.958985982607308074e+01 4.633299561809997726e+02 4.633300001314386805e+02
2.180555555555555713e+01 8.400000000000000000e+01 7.958156131179323722e+01 4.633299581830697775e+02 4.633299998660634174e+02
2.183333333333333215e+01 8.400000000000000000e+01 7.958985982932811964e+01 4.633299594357472984e+02 4.633300001364341369e+02
2.186111111111111072e+01 8.400000000000000000e+01 7.958156128506890070e+01 4.633299610230814665e+02 4.633299998610679040e+02
2.188888888888888928e+01 8.400000000000000000e+01 7.958985977144727997e+01 4.633299620460401229e+02 4.633300001414297071e+02
2.191666666666666785e+01 8.400000000000000000e+01 7.958156130735780209e+01 4.633299633014469805e+02 4.633299998560723338e+02
2.194444444444444287e+01 8.400000000000000000e+01 7.958985972515453966e+01 4.633299641379444438e+02 4.633300001464252773e+02
2.197222222222222143e+01 8.400000000000000000e+01 7.958156129136035872e+01 4.633299651318234282e+02 4.633299998510767637e+02
2.200000000000000000e+01 8.400000000000000000e+01 7.958985972309562840e+01 4.633299658126800864e+02 4.633300001514207906e+02
2.202777777777777857e+01 8.400000000000000000e+01 7.958156126936782471e+01 4.633299666031767288e+02 4.633299998460813072e+02
2.205555555555555713e+01 8.400000000000000000e+01 7.958985970169023005e+01 4.633299671536335609e+02 4.633300001564162471e+02
2.208333333333333215e+01 8.400000000000000000e+01 7.958156128188468870e+01 4.633299677840503819e+02 4.633299998410858507e+02
2.211111111111111072e+01 8.400000000000000000e+01 7.958985966645187204e+01 4.633299682299195297e+02 4.633300001614117605e+02
2.213888888888888928e+01 8.400000000000000000e+01 7.958156128859816647e+01 4.633299687304758550e+02 4.633299998360903373e+02
2.216666666666666785e+01 8.400000000000000000e+01 7.958985965493172898e+01 4.633299690936442516e+02 4.633300001664072170e+02
2.219444444444444287e+01 8.400000000000000000e+01 7.958156128000773322e+01 4.633299694908059791e+02 4.633299998310949377e+02
2.222222222222222143e+01 8.400000000000000000e+01 7.958985964586513262e+01 4.633299697847033372e+02 4.633300001714026735e+02
2.225000000000000000e+01 8.400000000000000000e+01 7.958156128563832965e+01 4.633299701024530464e+02 4.633299998260994244e+02
2.227777777777777857e+01 8.400000000000000000e+01 7.958985962351472665e+01 4.633299703383133874e+02 4.633300001763981300e+02
2.230555555555555713e+01 8.400000000000000000e+01 7.958156129775933607e+01 4.633299705926889374e+02 4.633299998211039679e+02
2.233333333333333215e+01 8.400000000000000000e+01 7.958985960808148263e+01 4.633299707836856101e+02 4.633300001813935864e+02
2.236111111111111072e+01 8.400000000000000000e+01 7.958156130011421681e+01 4.633299709855700712e+02 4.633299998161085114e+02
2.238888888888888928e+01 8.400000000000000000e+01 7.958985960023260020e+01 4.633299711404492314e+02 4.633300001863890998e+02
2.241666666666666785e+01 8.400000000000000000e+01 7.958156130448330146e+01 4.633299713016597821e+02 4.633299998111130549e+02
2.244444444444444287e+01 8.400000000000000000e+01 7.958985958618185919e+01 4.633299714257100845e+02 4.633300001913845563e+02
2.247222222222222143e+01 8.400000000000000000e+01 7.958156131580138037e+01 4.633299715557824925e+02 4.633299998061175984e+02
2.250000000000000000e+01 8.400000000000000000e+01 7.958985957129333144e+01 4.633299716552853056e+02 4.633300001963799559e+02
2.252777777777777857e+01 8.400000000000000000e+01 7.958156132392501547e+01 4.633299717589242164e+02 4.633299998011221987e+02
2.255555555555555713e+01 8.400000000000000000e+01 7.958985956185455279e+01 4.633299718394462161e+02 4.633300002013752987e+02
2.258333333333333215e+01 8.400000000000000000e+01 7.958156132994541565e+01 4.633299719223178954e+02 4.633299997961268559e+02
2.261111111111111072e+01 8.400000000000000000e+01 7.958985955136358825e+01 4.633299719868593911e+02 4.633300002063706415e+02
2.263888888888888928e+01 8.400000000000000000e+01 7.958156133975177227e+01 4.633299720537116855e+02 4.633299997911315131e+02
2.266666666666666785e+01 8.400000000000000000e+01 7.958985953849325767e+01 4.633299721050635753e+02 4.633300002113660412e+02
2.269444444444444287e+01 8.400000000000000000e+01 7.958156134986161589e+01 4.633299721590092304e+02 4.633299997861361135e+02
2.272222222222222143e+01 8.400000000000000000e+01 7.958985952790376928e+01 4.633299722002838621e+02 4.633300002163614408e+02
2.275000000000000000e+01 8.400000000000000000e+01 7.958156135790747499e+01 4.633299722434667842e+02 4.633299997811407138e+02
2.277777777777777857e+01 8.400000000000000000e+01 7.958985951825677319e+01 4.633299722765176512e+02 4.633300002213567836e+02
2.280555555555555713e+01 8.400000000000000000e+01 7.958156136707719952e+01 4.633299723114722610e+02 4.633299997761454279e+02
2.283333333333333215e+01 8.400000000000000000e+01 7.958985950706551193e+01 4.633299723375533858e+02 4.633300002263521264e+02
2.286111111111111072e+01 8.400000000000000000e+01 7.958156137742211911e+01 4.633299723659853271e+02 4.633299997711500282e+02
2.288888888888888928e+01 8.400000000000000000e+01 7.958985949620542044e+01 4.633299723866554132e+02 4.633300002313475261e+02
2.291666666666666785e+01 8.400000000000000000e+01 7.958156138678981506e+01 4.633299724096333421e+02 4.633299997661545717e+02
2.294444444444444287e+01 8.400000000000000000e+01 7.958985948641850428e+01 4.633299724260506309e+02 4.633300002363429826e+02
2.297222222222222143e+01 8.400000000000000000e+01 7.958156139604325574e+01 4.633299724447818448e+02 4.633299997611591721e+02
2.300000000000000000e+01 8.400000000000000000e+01 7.958985947609608047e+01 4.633299724576069707e+02 4.633300002413382686e+02
2.302777777777777857e+01 8.400000000000000000e+01 7.958156140617357721e+01 4.633299724729251921e+02 4.633299997561638861e+02
2.305555555555555713e+01 8.400000000000000000e+01 7.958985946545294610e+01 4.633299724828224271e+02 4.633300002463335545e+02
2.308333333333333215e+01 8.400000000000000000e+01 7.958156141611144108e+01 4.633299724955390388e+02 4.633299997511685433e+02
2.311111111111111072e+01 8.400000000000000000e+01 7.958985945540995033e+01 4.633299725033352274e+02 4.633300002513289542e+02
2.313888888888888928e+01 8.400000000000000000e+01 7.958156142569990266e+01 4.633299725137590599e+02 4.633299997461732573e+02
2.316666666666666785e+01 8.400000000000000000e+01 7.958985944538258650e+01 4.633299725196308714e+02 4.633300002563241833e+02
2.319444444444444287e+01 8.400000000000000000e+01 7.958156143565739171e+01 4.633299725283231396e+02 4.633299997411779714e+02
2.322222222222222143e+01 8.400000000000000000e+01 7.958985943501137683e+01 4.633299725326604062e+02 4.633300002613194692e+02
2.325000000000000000e+01 8.400000000000000000e+01 7.958156144578252622e+01 4.633299725400391367e+02 4.633299997361827423e+02
2.327777777777777857e+01 8.400000000000000000e+01 7.958985942483778331e+01 4.633299725433791423e+02 4.633300002663146984e+02
2.330555555555555713e+01 8.400000000000000000e+01 7.958156145564876738e+01 4.633299725496551673e+02 4.633299997311875131e+02
2.333333333333333215e+01 8.400000000000000000e+01 7.958985941483473425e+01 4.633299725519005392e+02 4.633300002713099843e+02
2.336111111111111072e+01 8.400000000000000000e+01 7.958156146559375088e+01 4.633299725572242096e+02 4.633299997261921703e+02
2.338888888888888928e+01 8.400000000000000000e+01 7.958985940464133080e+01 4.633299725587429521e+02 4.633300002763052703e+02
2.341666666666666785e+01 8.400000000000000000e+01 7.958156147570882410e+01 4.633299725632742820e+02 4.633299997211969412e+02
2.344444444444444287e+01 8.400000000000000000e+01 7.958985939445180691e+01 4.633299725640703741e+02 4.633300002813004426e+02
2.347222222222222143e+01 8.400000000000000000e+01 7.958156148574327915e+01 4.633299725681420114e+02 4.633299997162017121e+02
2.350000000000000000e+01 8.400000000000000000e+01 7.958985938437730567e+01 4.633299725685428143e+02 4.633300002862956717e+02
2.352777777777777857e+01 8.400000000000000000e+01 7.958156149575022198e+01 4.633299725720259516e+02 4.633299997112065398e+02
2.355555555555555713e+01 8.400000000000000000e+01 7.958985937426122348e+01 4.633299725719905950e+02 4.633300002912908440e+02
2.358333333333333215e+01 8.400000000000000000e+01 7.958156150584507316e+01 4.633299725752322047e+02 4.633299997062113675e+02
2.361111111111111072e+01 8.400000000000000000e+01 7.958985936408033979e+01 4.633299725748310038e+02 4.633300002962860162e+02
2.363888888888888928e+01 8.400000000000000000e+01 7.958156151596104166e+01 4.633299725776349192e+02 4.633299997012161953e+02
2.366666666666666785e+01 8.400000000000000000e+01 7.958985935396398759e+01 4.633299725770187933e+02 4.633300003012811885e+02
2.369444444444444287e+01 8.400000000000000000e+01 7.958156152602377631e+01 4.633299725797155588e+02 4.633299996962211367e+02
2.372222222222222143e+01 8.400000000000000000e+01 7.958985934384874383e+01 4.633299725789491958e+02 4.633300003062761903e+02
2.375000000000000000e+01 8.400000000000000000e+01 7.958156153613084882e+01 4.633299725814388808e+02 4.633299996912260781e+02
2.377777777777777857e+01 8.400000000000000000e+01 7.958985933368371946e+01 4.633299725804300806e+02 4.633300003112712488e+02
2.380555555555555713e+01 8.400000000000000000e+01 7.958156154626789203e+01 4.633299725827085922e+02 4.633299996862310195e+02
2.383333333333333215e+01 8.400000000000000000e+01 7.958985932353954240e+01 4.633299725816240198e+02 4.633300003162663643e+02
2.386111111111111072e+01 8.400000000000000000e+01 7.958156155638668849e+01 4.633299725838728023e+02 4.633299996812359609e+02
2.388888888888888928e+01 8.400000000000000000e+01 7.958985931340274078e+01 4.633299725826290683e+02 4.633300003212614229e+02
2.391666666666666785e+01 8.400000000000000000e+01 7.958156156652052005e+01 4.633299725846971455e+02 4.633299996762409023e+02
2.394444444444444287e+01 8.400000000000000000e+01 7.958985930324104174e+01 4.633299725834478409e+02 4.633300003262565383e+02
2.397222222222222143e+01 8.400000000000000000e+01 7.958156157668774711e+01 4.633299725855121665e+02 4.633299996712457300e+02


==> tikz/results_plot_compressor/results_pH_fpav_pipe0.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.777777777777777624e-02 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.555555555555555247e-02 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
8.333333333333332871e-02 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.111111111111111049e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.388888888888888951e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.666666666666666574e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.944444444444444475e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.222222222222222099e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.500000000000000000e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.777777777777777901e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.055555555555555802e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.333333333333333148e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.611111111111111049e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.888888888888888951e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.166666666666666852e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.444444444444444198e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.722222222222222099e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.000000000000000000e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.277777777777777901e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.555555555555555802e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.833333333333333703e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
6.111111111111111605e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
6.388888888888888395e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
6.666666666666666297e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
6.944444444444444198e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
7.222222222222222099e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
7.500000000000000000e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
7.777777777777777901e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
8.055555555555555802e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
8.333333333333333703e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
8.611111111111111605e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
8.888888888888888395e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
9.166666666666666297e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
9.444444444444444198e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
9.722222222222222099e-01 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.000000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.027777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.055555555555555580e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.083333333333333259e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.111111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.138888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.166666666666666741e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.194444444444444420e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.222222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.250000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.277777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.305555555555555580e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.333333333333333259e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.361111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.388888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.416666666666666741e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.444444444444444420e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.472222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.500000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.527777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.555555555555555580e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.583333333333333259e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.611111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.638888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.666666666666666741e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.694444444444444420e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.722222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.750000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.777777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.805555555555555580e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.833333333333333259e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.861111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.888888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.916666666666666741e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.944444444444444420e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
1.972222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.000000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.027777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.055555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.083333333333333481e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.111111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.138888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.166666666666666519e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.194444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.222222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.250000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.277777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.305555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.333333333333333481e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.361111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.388888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.416666666666666519e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.444444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.472222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.500000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.527777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.555555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.583333333333333481e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.611111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.638888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.666666666666666519e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.694444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.722222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.750000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.777777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.805555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.833333333333333481e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.861111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.888888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.916666666666666519e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.944444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
2.972222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.000000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.027777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.055555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.083333333333333481e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.111111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.138888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.166666666666666519e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.194444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.222222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.250000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.277777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.305555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.333333333333333481e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.361111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.388888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.416666666666666519e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.444444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.472222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.500000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.527777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.555555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.583333333333333481e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.611111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.638888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.666666666666666519e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.694444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.722222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.750000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.777777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.805555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.833333333333333481e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.861111111111111160e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.888888888888888840e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.916666666666666519e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.944444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
3.972222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.000000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.027777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.055555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.083333333333333037e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.111111111111110716e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.138888888888889284e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.166666666666666963e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.194444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.222222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.250000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.277777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.305555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.333333333333333037e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.361111111111110716e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.388888888888889284e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.416666666666666963e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.444444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.472222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.500000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.527777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.555555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.583333333333333037e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.611111111111110716e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.638888888888889284e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.666666666666666963e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.694444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.722222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.750000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.777777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.805555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.833333333333333037e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.861111111111110716e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.888888888888889284e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.916666666666666963e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.944444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
4.972222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.000000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.027777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.055555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.083333333333333037e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.111111111111110716e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.138888888888889284e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.166666666666666963e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.194444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.222222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.250000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.277777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.305555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.333333333333333037e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.361111111111110716e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.388888888888889284e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.416666666666666963e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.444444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.472222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.500000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.527777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.555555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.583333333333333037e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.611111111111110716e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.638888888888889284e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.666666666666666963e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.694444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.722222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.750000000000000000e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.777777777777777679e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.805555555555555358e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.833333333333333037e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.861111111111110716e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.888888888888889284e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.916666666666666963e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.944444444444444642e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
5.972222222222222321e+00 8.000000000000000000e+01 7.598833001476558024e+01 4.313162838498477640e+02 4.313162845855558203e+02
6.000000000000000000e+00 8.000000000000000000e+01 7.598831130891078089e+01 4.313162873408173255e+02 4.313203489986257750e+02
6.027777777777777679e+00 8.000000000000000000e+01 7.598810162715231797e+01 4.313163127952912532e+02 4.313639891106020059e+02
6.055555555555555358e+00 8.000000000000000000e+01 7.598667785675901598e+01 4.313163619361509404e+02 4.316522550821789537e+02
6.083333333333333037e+00 8.000000000000000000e+01 7.598039804193726354e+01 4.313168798272562867e+02 4.328749050735858646e+02
6.111111111111110716e+00 8.000000000000000000e+01 7.596158999429324865e+01 4.313201360343229567e+02 4.363361040526696115e+02
6.138888888888889284e+00 8.000000000000000000e+01 7.592184346505827364e+01 4.313360621507879387e+02 4.430682523617447259e+02
6.166666666666666963e+00 8.000000000000000000e+01 7.586200879719743284e+01 4.313987195755038897e+02 4.518803574522233362e+02
6.194444444444444642e+00 8.000000000000000000e+01 7.579677820557945722e+01 4.315987025858125321e+02 4.592691308260607457e+02
6.222222222222222321e+00 8.000000000000000000e+01 7.574112166611891439e+01 4.321202952902159495e+02 4.629768756633927751e+02
6.250000000000000000e+00 8.000000000000000000e+01 7.569295601861684020e+01 4.332335875511305971e+02 4.648853144546282010e+02
6.277777777777777679e+00 8.000000000000000000e+01 7.564004357858328831e+01 4.351751407821314501e+02 4.680474700585712071e+02
6.305555555555555358e+00 8.000000000000001421e+01 7.558160291258477059e+01 4.379324931058753236e+02 4.720415451620402223e+02
6.333333333333333037e+00 7.999999999999998579e+01 7.552714456367402818e+01 4.411231326605916365e+02 4.746487765976298192e+02
6.361111111111110716e+00 8.000000000000001421e+01 7.547736580876527057e+01 4.441965213392791725e+02 4.762391221457357346e+02
6.388888888888889284e+00 8.000000000000000000e+01 7.542598109487512659e+01 4.468732286761089654e+02 4.784523076319140955e+02
6.416666666666666963e+00 8.000000000000001421e+01 7.537457714540379072e+01 4.493497978932629167e+02 4.807770374240417368e+02
6.444444444444444642e+00 8.000000000000000000e+01 7.532794157549398051e+01 4.519670037799528473e+02 4.822108384911272765e+02
6.472222222222222321e+00 8.000000000000001421e+01 7.528400386723153304e+01 4.547372498400694099e+02 4.834569598538141122e+02
6.500000000000000000e+00 8.000000000000000000e+01 7.524059761879097152e+01 4.573754648840445043e+02 4.850051171263697825e+02
6.527777777777777679e+00 8.000000000000001421e+01 7.520001348371842198e+01 4.597511216068553495e+02 4.862301353614661252e+02
6.555555555555555358e+00 8.000000000000000000e+01 7.516242604765398028e+01 4.620307867329340183e+02 4.871067600622234295e+02
6.583333333333333037e+00 8.000000000000001421e+01 7.512597324761065920e+01 4.643287258760329905e+02 4.881221132517635510e+02
6.611111111111110716e+00 8.000000000000000000e+01 7.509150276512747268e+01 4.665180563366323554e+02 4.890711373199293348e+02
6.638888888888889284e+00 8.000000000000001421e+01 7.505982116818074701e+01 4.684975516756110778e+02 4.897459407957289272e+02
6.666666666666666963e+00 8.000000000000000000e+01 7.502981042099085585e+01 4.703629714247369975e+02 4.904225725158364071e+02
6.694444444444444642e+00 8.000000000000000000e+01 7.500134322077423121e+01 4.721911486283225940e+02 4.911093824745261145e+02
6.722222222222222321e+00 8.000000000000000000e+01 7.497500315883365829e+01 4.739106834246210269e+02 4.916392482430636619e+02
6.750000000000000000e+00 8.000000000000000000e+01 7.495033383612363309e+01 4.754807515053130942e+02 4.921152565290369125e+02
6.777777777777777679e+00 8.000000000000000000e+01 7.492712250829569598e+01 4.769664751767360258e+02 4.926032932426038542e+02
6.805555555555555358e+00 8.000000000000000000e+01 7.490558341608615933e+01 4.783893755901559075e+02 4.930046130702414757e+02
6.833333333333333037e+00 8.000000000000000000e+01 7.488549045522366043e+01 4.797039984339994021e+02 4.933517626095570563e+02
6.861111111111110716e+00 8.000000000000000000e+01 7.486664955902035956e+01 4.809172297767194664e+02 4.937014435008629789e+02
6.888888888888889284e+00 8.000000000000000000e+01 7.484919161747671978e+01 4.820699079119185058e+02 4.940002359951381550e+02
6.916666666666666963e+00 8.000000000000000000e+01 7.483296071058524035e+01 4.831516755576659534e+02 4.942572335550681828e+02
6.944444444444444642e+00 8.000000000000000000e+01 7.481780283154344602e+01 4.841444871023418273e+02 4.945065413274492130e+02
6.972222222222222321e+00 8.000000000000000000e+01 7.480372971502872304e+01 4.850717323979451976e+02 4.947300966912120543e+02
7.000000000000000000e+00 8.000000000000000000e+01 7.479069551501501678e+01 4.859464527339643496e+02 4.949197404456575669e+02
7.027777777777777679e+00 8.000000000000000000e+01 7.477856230511366675e+01 4.867547743312594548e+02 4.951001484563785766e+02
7.055555555555555358e+00 8.000000000000000000e+01 7.476730820705340363e+01 4.875011594006720088e+02 4.952650903870147658e+02
7.083333333333333037e+00 8.000000000000000000e+01 7.475687969449249692e+01 4.882012816775560395e+02 4.954057639834943529e+02
7.111111111111110716e+00 8.000000000000000000e+01 7.474721991912397812e+01 4.888524588210363504e+02 4.955380256207066623e+02
7.138888888888889284e+00 8.000000000000000000e+01 7.473825660285697836e+01 4.894522738540781006e+02 4.956578938142961874e+02
7.166666666666666963e+00 8.000000000000000000e+01 7.472996987054318652e+01 4.900107576590876874e+02 4.957635328667673775e+02
7.194444444444444642e+00 8.000000000000000000e+01 7.472229307404742826e+01 4.905309963777365851e+02 4.958598160608381136e+02
7.222222222222222321e+00 8.000000000000000000e+01 7.471519841749751834e+01 4.910106414717446341e+02 4.959480204859405035e+02
7.250000000000000000e+00 8.000000000000000000e+01 7.470862880222159674e+01 4.914549479367858567e+02 4.960265611815979696e+02
7.277777777777777679e+00 8.000000000000000000e+01 7.470256643009771835e+01 4.918683638480808327e+02 4.960967486529495432e+02
7.305555555555555358e+00 8.000000000000000000e+01 7.469695418286332256e+01 4.922500071534917652e+02 4.961626219233318125e+02
7.333333333333333037e+00 8.000000000000000000e+01 7.469178166247691308e+01 4.926023659464655111e+02 4.962195002863108471e+02
7.361111111111110716e+00 8.000000000000000000e+01 7.468699605965974797e+01 4.929295404262932152e+02 4.962724294319895080e+02
7.388888888888889284e+00 8.000000000000000000e+01 7.468258647581707521e+01 4.932318636541490946e+02 4.963199677674384702e+02
7.416666666666666963e+00 8.000000000000000000e+01 7.467851094551987501e+01 4.935104646943890998e+02 4.963626891921937272e+02
7.444444444444444642e+00 8.000000000000000000e+01 7.467476160521447071e+01 4.937684838478781444e+02 4.964014157764207198e+02
7.472222222222222321e+00 8.000000000000000000e+01 7.467129178840467318e+01 4.940069933011881176e+02 4.964363736914145306e+02
7.500000000000000000e+00 8.000000000000000000e+01 7.466810593843024435e+01 4.942266305542125338e+02 4.964684048217705481e+02
7.527777777777777679e+00 8.000000000000000000e+01 7.466515968331695774e+01 4.944295186501781814e+02 4.964964383540483936e+02
7.555555555555555358e+00 8.000000000000000000e+01 7.466245447444708816e+01 4.946170057344223210e+02 4.965228189485716825e+02
7.583333333333333037e+00 8.000000000000000000e+01 7.465995309767662036e+01 4.947896272985280461e+02 4.965460165098568268e+02
7.611111111111110716e+00 8.000000000000000000e+01 7.465766181100418919e+01 4.949487736488948713e+02 4.965670403982000494e+02
7.638888888888889284e+00 8.000000000000000000e+01 7.465553979077154167e+01 4.950956948410812402e+02 4.965864797259837360e+02
7.666666666666666963e+00 8.000000000000000000e+01 7.465359937671128421e+01 4.952309606713570247e+02 4.966033805978750593e+02
7.694444444444444642e+00 8.000000000000000000e+01 7.465180277567101541e+01 4.953555131001727432e+02 4.966194467922618969e+02
7.722222222222222321e+00 8.000000000000000000e+01 7.465016110401123228e+01 4.954703432540379708e+02 4.966331119557178226e+02
7.750000000000000000e+00 8.000000000000000000e+01 7.464864027884013353e+01 4.955760452611414735e+02 4.966463669080196155e+02
7.777777777777777679e+00 8.000000000000000000e+01 7.464725369404516186e+01 4.956732865869689135e+02 4.966575588481056229e+02
7.805555555555555358e+00 8.000000000000000000e+01 7.464596725287803736e+01 4.957628394887224772e+02 4.966682139550559896e+02
7.833333333333333037e+00 8.000000000000000000e+01 7.464479697334726893e+01 4.958452315994859418e+02 4.966776718508735371e+02
7.861111111111110716e+00 8.000000000000000000e+01 7.464370978071070795e+01 4.959209769170285540e+02 4.966860759357410302e+02
7.888888888888889284e+00 8.000000000000000000e+01 7.464272313377432511e+01 4.959906718891977562e+02 4.966940543808416919e+02
7.916666666666666963e+00 8.000000000000000000e+01 7.464180482252029947e+01 4.960547497373891019e+02 4.967007764818593500e+02
7.944444444444444642e+00 8.000000000000000000e+01 7.464097392830998956e+01 4.961136316979200842e+02 4.967073585028510365e+02
7.972222222222222321e+00 8.000000000000000000e+01 7.464019845025593725e+01 4.961677585551455536e+02 4.967129216701692371e+02
8.000000000000000000e+00 8.000000000000000000e+01 7.463949962222683610e+01 4.962174994571250295e+02 4.967181547188766331e+02
8.027777777777778567e+00 8.000000000000000000e+01 7.463884505616299236e+01 4.962631783321087369e+02 4.967229355407258140e+02
8.055555555555555358e+00 8.000000000000000000e+01 7.463825773063226166e+01 4.963051376686594267e+02 4.967269548157941585e+02
8.083333333333333925e+00 8.000000000000000000e+01 7.463770566580777199e+01 4.963436785781748881e+02 4.967311224125308513e+02
8.111111111111110716e+00 8.000000000000000000e+01 7.463721303577142407e+01 4.963790491394606192e+02 4.967340945878584080e+02
8.138888888888889284e+00 8.000000000000000000e+01 7.463674721007146218e+01 4.964115255333967411e+02 4.967377317699708783e+02
8.166666666666666075e+00 8.000000000000000000e+01 7.463633389011664576e+01 4.964413334578864578e+02 4.967401689651777019e+02
8.194444444444444642e+00 8.000000000000000000e+01 7.463594114660358514e+01 4.964686805883952729e+02 4.967430588625773566e+02
8.222222222222221433e+00 8.000000000000000000e+01 7.463559496384624481e+01 4.964937687532596442e+02 4.967452029617236349e+02
8.250000000000000000e+00 8.000000000000000000e+01 7.463526369073019850e+01 4.965167828581610365e+02 4.967473592455342555e+02
8.277777777777778567e+00 8.000000000000000000e+01 7.463497419732885874e+01 4.965378890119267794e+02 4.967493688341242546e+02
8.305555555555555358e+00 8.000000000000000000e+01 7.463469468785554284e+01 4.965572417839217678e+02 4.967508878373699872e+02
8.333333333333333925e+00 8.000000000000000000e+01 7.463445300748277589e+01 4.965749962059829841e+02 4.967527177080683600e+02
8.361111111111110716e+00 8.000000000000000000e+01 7.463421699657197905e+01 4.965912675123546478e+02 4.967538869739431107e+02
8.388888888888889284e+00 8.000000000000000000e+01 7.463401563234420166e+01 4.966061812841709866e+02 4.967553491965422836e+02
8.416666666666666075e+00 8.000000000000000000e+01 7.463381620211040968e+01 4.966198502637863044e+02 4.967564444977066955e+02
8.444444444444444642e+00 8.000000000000000000e+01 7.463364870550151409e+01 4.966323772243461576e+02 4.967574436252916712e+02
8.472222222222221433e+00 8.000000000000000000e+01 7.463348013446773166e+01 4.966438556875837094e+02 4.967585695972188660e+02
8.500000000000000000e+00 8.000000000000000000e+01 7.463334103023035482e+01 4.966543684237824436e+02 4.967591694966462228e+02
8.527777777777778567e+00 8.000000000000000000e+01 7.463319845281742460e+01 4.966640019838996523e+02 4.967602692081366627e+02
8.555555555555555358e+00 8.000000000000000000e+01 7.463308377893071111e+01 4.966728226307155296e+02 4.967605302339562172e+02
8.583333333333333925e+00 8.000000000000000000e+01 7.463296275181842532e+01 4.966809030368602862e+02 4.967615720292586161e+02
8.611111111111110716e+00 8.000000000000000000e+01 7.463286788400594673e+01 4.966882998801506801e+02 4.967618418568304719e+02
8.638888888888889284e+00 8.000000000000000000e+01 7.463276525645395054e+01 4.966950719558731748e+02 4.967625805614620731e+02
8.666666666666666075e+00 8.000000000000000000e+01 7.463268732850728782e+01 4.967012702304409686e+02 4.967629335294566886e+02
8.694444444444444642e+00 8.000000000000000000e+01 7.463259993868261688e+01 4.967069386585393431e+02 4.967633606246449176e+02
8.722222222222221433e+00 8.000000000000000000e+01 7.463253632653346870e+01 4.967121277991165016e+02 4.967638364900136594e+02
8.750000000000000000e+00 8.000000000000000000e+01 7.463246157915440904e+01 4.967168759093902395e+02 4.967640404914603209e+02
8.777777777777778567e+00 8.000000000000000000e+01 7.463240991277220360e+01 4.967212253867324421e+02 4.967645338126955608e+02
8.805555555555555358e+00 8.000000000000000000e+01 7.463234582738445511e+01 4.967252019863061037e+02 4.967646823366713420e+02
8.833333333333333925e+00 8.000000000000000000e+01 7.463230409565014156e+01 4.967288382471864452e+02 4.967650435615823312e+02
8.861111111111110716e+00 8.000000000000000000e+01 7.463224894742153026e+01 4.967321641793684535e+02 4.967652765913191502e+02
8.888888888888889284e+00 8.000000000000000000e+01 7.463221551783101404e+01 4.967352075509584211e+02 4.967654426192266328e+02
8.916666666666666075e+00 8.000000000000000000e+01 7.463216792015130352e+01 4.967379939163118365e+02 4.967657675866435056e+02
8.944444444444444642e+00 8.000000000000000000e+01 7.463214170659063029e+01 4.967405393922564372e+02 4.967657271832251809e+02
8.972222222222221433e+00 8.000000000000000000e+01 7.463210035094904526e+01 4.967428703202404563e+02 4.967661296082495710e+02
9.000000000000000000e+00 8.000000000000000000e+01 7.463207976515901976e+01 4.967450015296203105e+02 4.967660688348377676e+02
9.027777777777778567e+00 8.000000000000000000e+01 7.463204375885791819e+01 4.967469514969869806e+02 4.967663897424527022e+02
9.055555555555555358e+00 8.000000000000000000e+01 7.463202822324609542e+01 4.967487327095801675e+02 4.967663526593918846e+02
9.083333333333333925e+00 8.000000000000000000e+01 7.463199645997188725e+01 4.967503600568645652e+02 4.967665660563089887e+02
9.111111111111110716e+00 8.000000000000000000e+01 7.463198530749691884e+01 4.967518486019368993e+02 4.967665874766074694e+02
9.138888888888889284e+00 8.000000000000000000e+01 7.463195707917536481e+01 4.967532084195399875e+02 4.967667027279329091e+02
9.166666666666666075e+00 8.000000000000000000e+01 7.463194948744695978e+01 4.967544547582836572e+02 4.967667644808241789e+02
9.194444444444444642e+00 8.000000000000000000e+01 7.463192428875912299e+01 4.967555913536612593e+02 4.967668370575136692e+02
9.222222222222221433e+00 8.000000000000000000e+01 7.463191958072208365e+01 4.967566289948309759e+02 4.967668980181575762e+02
9.250000000000000000e+00 8.000000000000000000e+01 7.463189680631688816e+01 4.967575752657853059e+02 4.967669883024947239e+02
9.277777777777778567e+00 8.000000000000000000e+01 7.463189450078000675e+01 4.967584405251485578e+02 4.967670201321433865e+02
9.305555555555555358e+00 8.000000000000000000e+01 7.463187382957629268e+01 4.967592311404852126e+02 4.967671158261591700e+02
9.333333333333333925e+00 8.000000000000000000e+01 7.463187351255054125e+01 4.967599514785675865e+02 4.967671222752227891e+02
9.361111111111110716e+00 8.000000000000000000e+01 7.463185461595078607e+01 4.967606119176354014e+02 4.967672205365816467e+02
9.388888888888889284e+00 8.000000000000000000e+01 7.463185599778496737e+01 4.967612152149764029e+02 4.967672073198129397e+02
9.416666666666666075e+00 8.000000000000000000e+01 7.463183853010528424e+01 4.967617685819514008e+02 4.967673036456006344e+02
9.444444444444444642e+00 8.000000000000000000e+01 7.463184131903760488e+01 4.967622734895904841e+02 4.967672943015293754e+02
9.472222222222221433e+00 8.000000000000000000e+01 7.463182503640992138e+01 4.967627357522308102e+02 4.967673725132467553e+02
9.500000000000000000e+00 8.000000000000000000e+01 7.463182917536835248e+01 4.967631584144190242e+02 4.967673373698113437e+02
9.527777777777778567e+00 8.000000000000000000e+01 7.463181383997063278e+01 4.967635441998739907e+02 4.967674224593298504e+02
9.555555555555555358e+00 8.000000000000000000e+01 7.463181900756100617e+01 4.967638984009283831e+02 4.967673820056406271e+02
9.583333333333333925e+00 8.000000000000000000e+01 7.463180448540279599e+01 4.967642210568349697e+02 4.967674682620911426e+02
9.611111111111110716e+00 8.000000000000000000e+01 7.463181053717475777e+01 4.967645170033762838e+02 4.967674181559908675e+02
9.638888888888889284e+00 8.000000000000000000e+01 7.463179663916315576e+01 4.967647857662607294e+02 4.967675087490367787e+02
9.666666666666666075e+00 8.000000000000000000e+01 7.463180346695571643e+01 4.967650314530312698e+02 4.967674533809575337e+02
9.694444444444444642e+00 8.000000000000000000e+01 7.463179008150338234e+01 4.967652555739493891e+02 4.967675379924321533e+02
9.722222222222221433e+00 8.000000000000000000e+01 7.463179757865576391e+01 4.967654606587585135e+02 4.967674819100221839e+02
9.750000000000000000e+00 8.000000000000000000e+01 7.463178461345127346e+01 4.967656490045619648e+02 4.967675604524932282e+02
9.777777777777778567e+00 8.000000000000000000e+01 7.463179268327898797e+01 4.967658197528276105e+02 4.967675041147425077e+02
9.805555555555555358e+00 8.000000000000000000e+01 7.463178003603484001e+01 4.967659768372324152e+02 4.967675811773272585e+02
9.833333333333333925e+00 8.000000000000000000e+01 7.463178860818837279e+01 4.967661196410793423e+02 4.967675225104817400e+02
9.861111111111110716e+00 8.000000000000000000e+01 7.463177621053981170e+01 4.967662507786101287e+02 4.967675983956228833e+02
9.888888888888889284e+00 8.000000000000000000e+01 7.463178528428224467e+01 4.967663697428309320e+02 4.967675224109200940e+02
9.916666666666666075e+00 8.000000000000000000e+01 7.463177306721698301e+01 4.967664785343972085e+02 4.967676092147827376e+02
9.944444444444444642e+00 8.000000000000000000e+01 7.463178248858483244e+01 4.967665784214908626e+02 4.967675334426902509e+02
9.972222222222221433e+00 8.000000000000000000e+01 7.463177043084056095e+01 4.967666687128412946e+02 4.967676194078523508e+02
1.000000000000000000e+01 8.000000000000000000e+01 7.463178019450309364e+01 4.967667516918514821e+02 4.967675408711103273e+02
1.002777777777777857e+01 8.000000000000000000e+01 7.463176823484096190e+01 4.967668261669139724e+02 4.967676223738332055e+02
1.005555555555555536e+01 8.000000000000000000e+01 7.463177831189233302e+01 4.967668946600647359e+02 4.967675492835614364e+02
1.008333333333333393e+01 8.000000000000000000e+01 7.463176641398607103e+01 4.967669565900536099e+02 4.967676220897752728e+02
1.011111111111111072e+01 8.000000000000000000e+01 7.463177669388295499e+01 4.967670136445662479e+02 4.967675703364186006e+02
1.013888888888888928e+01 8.000000000000000000e+01 7.463176490542666386e+01 4.967670656746144573e+02 4.967676153091991864e+02
1.016666666666666607e+01 8.000000000000000000e+01 7.463177544993997969e+01 4.967671123055600901e+02 4.967675692535333951e+02
1.019444444444444464e+01 8.000000000000000000e+01 7.463176364064707968e+01 4.967671553779913438e+02 4.967676172460602970e+02
1.022222222222222143e+01 8.000000000000000000e+01 7.463177439914448996e+01 4.967671941831943059e+02 4.967675719306221822e+02
1.025000000000000000e+01 8.000000000000000000e+01 7.463176252663922128e+01 4.967672304033420119e+02 4.967676381703330435e+02
1.027777777777777857e+01 8.000000000000000000e+01 7.463177352568496303e+01 4.967672624727987909e+02 4.967675610970543403e+02
1.030555555555555536e+01 8.000000000000000000e+01 7.463176166975010517e+01 4.967672916942736379e+02 4.967676451092303864e+02
1.033333333333333393e+01 8.000000000000000000e+01 7.463177280552019965e+01 4.967673181160060381e+02 4.967675564047783610e+02
1.036111111111111072e+01 8.000000000000000000e+01 7.463176092251926264e+01 4.967673424113766032e+02 4.967676515416011398e+02
1.038888888888888928e+01 8.000000000000000000e+01 7.463177222374224584e+01 4.967673654660804345e+02 4.967675609385116786e+02
1.041666666666666607e+01 8.000000000000000000e+01 7.463176028857405697e+01 4.967673857532351462e+02 4.967676467662003006e+02
1.044444444444444464e+01 8.000000000000000000e+01 7.463177175727207668e+01 4.967674042846682028e+02 4.967675702318106801e+02
1.047222222222222143e+01 8.000000000000000000e+01 7.463175976435432801e+01 4.967674203714164491e+02 4.967676381638232783e+02
1.050000000000000000e+01 8.000000000000000000e+01 7.463177132391344060e+01 4.967674359350271516e+02 4.967675901946399790e+02
1.052777777777777857e+01 8.000000000000000000e+01 7.463175931064228052e+01 4.967674500723237543e+02 4.967676296989627076e+02
1.055555555555555536e+01 8.000000000000000000e+01 7.463177105090262842e+01 4.967674627295975824e+02 4.967675875816942153e+02
1.058333333333333393e+01 8.000000000000000000e+01 7.463175893460243060e+01 4.967674743521413916e+02 4.967676292459503316e+02
1.061111111111111072e+01 8.000000000000000000e+01 7.463177079964604843e+01 4.967674847814307100e+02 4.967675872151656904e+02
1.063888888888888928e+01 8.000000000000000000e+01 7.463175863492470796e+01 4.967674950151222220e+02 4.967676333707466938e+02
1.066666666666666607e+01 8.000000000000000000e+01 7.463177057911593693e+01 4.967675036512376892e+02 4.967675838843859424e+02
1.069444444444444464e+01 8.000000000000000000e+01 7.463175830400119537e+01 4.967675116063214773e+02 4.967676545401433259e+02
1.072222222222222143e+01 8.000000000000000000e+01 7.463177045094094808e+01 4.967675182871175821e+02 4.967675655617597954e+02
1.075000000000000000e+01 8.000000000000000000e+01 7.463175810301297020e+01 4.967675247117439881e+02 4.967676553247025026e+02
1.077777777777777857e+01 8.000000000000000000e+01 7.463177031660387684e+01 4.967675310277160747e+02 4.967675657797227018e+02
1.080555555555555536e+01 8.000000000000000000e+01 7.463175790383024832e+01 4.967675366704732483e+02 4.967676566615075444e+02
1.083333333333333393e+01 8.000000000000000000e+01 7.463177022740626398e+01 4.967675420767052401e+02 4.967675699283414588e+02
1.086111111111111072e+01 8.000000000000000000e+01 7.463175771843066286e+01 4.967675463480841813e+02 4.967676498230000561e+02
1.088888888888888928e+01 8.000000000000000000e+01 7.463177017271233638e+01 4.967675504361693584e+02 4.967675789589505371e+02
1.091666666666666607e+01 8.000000000000000000e+01 7.463175762744035069e+01 4.967675536172415605e+02 4.967676262375919691e+02
1.094444444444444464e+01 8.000000000000000000e+01 7.463177014692770683e+01 4.967675570400504057e+02 4.967675896060799801e+02
1.097222222222222143e+01 8.000000000000000000e+01 7.463175746587559445e+01 4.967675604117345642e+02 4.967676290262147631e+02
1.100000000000000000e+01 8.000000000000000000e+01 7.463177012313521175e+01 4.967675630367731401e+02 4.967675910659310148e+02
1.102777777777777857e+01 8.000000000000000000e+01 7.463175735802113309e+01 4.967675650873370614e+02 4.967676297777423997e+02
1.105555555555555536e+01 8.000000000000000000e+01 7.463177009679131402e+01 4.967675665555330511e+02 4.967675872165610258e+02
1.108333333333333393e+01 8.000000000000000000e+01 7.463175728136670273e+01 4.967675685336220113e+02 4.967676336383849502e+02
1.111111111111111072e+01 8.000000000000000000e+01 7.463177014948311694e+01 4.967675701516097320e+02 4.967675675862141702e+02
1.113888888888888928e+01 8.000000000000000000e+01 7.463175716896797951e+01 4.967675721072498618e+02 4.967676519206473245e+02
1.116666666666666607e+01 8.000000000000000000e+01 7.463177012441060754e+01 4.967675737072199240e+02 4.967675668686766244e+02
1.119444444444444464e+01 8.000000000000000000e+01 7.463175710294940757e+01 4.967675746581986687e+02 4.967676520931170785e+02
1.122222222222222143e+01 8.000000000000000000e+01 7.463177013814122063e+01 4.967675753981151274e+02 4.967675657395039934e+02
1.125000000000000000e+01 8.000000000000000000e+01 7.463175702627508201e+01 4.967675760758485239e+02 4.967676483881596141e+02
1.127777777777777857e+01 8.000000000000000000e+01 7.463177016898730187e+01 4.967675772354004948e+02 4.967675725117989032e+02
1.130555555555555536e+01 8.000000000000000000e+01 7.463175694486059797e+01 4.967675780546066449e+02 4.967676403171603283e+02
1.133333333333333393e+01 8.000000000000000000e+01 7.463177013280200356e+01 4.967675792511690247e+02 4.967675952981491037e+02
1.136111111111111072e+01 8.000000000000000000e+01 7.463175686134121634e+01 4.967675799279833200e+02 4.967676300463888879e+02
1.138888888888888928e+01 8.000000000000000000e+01 7.463177018789571093e+01 4.967675802700371719e+02 4.967675927071889532e+02
1.141666666666666607e+01 8.000000000000000000e+01 7.463175679326052148e+01 4.967675809228325079e+02 4.967676287218851030e+02
1.144444444444444464e+01 8.000000000000000000e+01 7.463177020925752458e+01 4.967675819793572600e+02 4.967675921821228826e+02
1.147222222222222143e+01 8.000000000000000000e+01 7.463175674367143131e+01 4.967675831998899980e+02 4.967676325066543654e+02
1.150000000000000000e+01 8.000000000000000000e+01 7.463177021467224392e+01 4.967675837520390019e+02 4.967675884931556425e+02
1.152777777777777857e+01 8.000000000000000000e+01 7.463175663221798573e+01 4.967675843620079945e+02 4.967676514748866907e+02
1.155555555555555536e+01 8.000000000000000000e+01 7.463177026579762696e+01 4.967675844942952494e+02 4.967675709974960228e+02
1.158333333333333393e+01 8.000000000000000000e+01 7.463175660605590167e+01 4.967675847716054136e+02 4.967676522234128242e+02
1.161111111111111072e+01 8.000000000000000000e+01 7.463177028250737521e+01 4.967675854864478424e+02 4.967675709675573330e+02
1.163888888888888928e+01 8.000000000000000000e+01 7.463175655041874279e+01 4.967675863113957462e+02 4.967676534657385332e+02
1.166666666666666607e+01 8.000000000000000000e+01 7.463177031711833820e+01 4.967675869605382672e+02 4.967675746795258078e+02
1.169444444444444464e+01 8.000000000000000000e+01 7.463175648574410559e+01 4.967675871243740175e+02 4.967676471050411919e+02
1.172222222222222143e+01 8.000000000000000000e+01 7.463177036175629553e+01 4.967675874300761052e+02 4.967675826976895337e+02
1.175000000000000000e+01 8.000000000000000000e+01 7.463175649144838530e+01 4.967675873219024538e+02 4.967676252902666647e+02
1.177777777777777857e+01 8.000000000000000000e+01 7.463177041547344004e+01 4.967675876000095627e+02 4.967675924849609146e+02
1.180555555555555536e+01 8.000000000000000000e+01 7.463175641504892610e+01 4.967675881201994343e+02 4.967676277713745208e+02
1.183333333333333393e+01 8.000000000000000000e+01 7.463177045889511874e+01 4.967675883018741843e+02 4.967675937521359515e+02
1.186111111111111072e+01 8.000000000000000000e+01 7.463175637563703901e+01 4.967675879647515558e+02 4.967676282468747218e+02
1.188888888888888928e+01 8.000000000000000000e+01 7.463177048872606179e+01 4.967675874797502047e+02 4.967675900192433573e+02
1.191666666666666607e+01 8.000000000000000000e+01 7.463175635563712262e+01 4.967675874961190061e+02 4.967676316906398597e+02
1.194444444444444464e+01 8.000000000000000000e+01 7.463177051358900371e+01 4.967675874559751605e+02 4.967675861816201177e+02
1.197222222222222143e+01 8.000000000000000000e+01 7.463175624514612139e+01 4.967675877921915912e+02 4.967676517653822543e+02
1.200000000000000000e+01 8.000000000000000000e+01 7.463179950947589703e+01 4.967675876991425525e+02 4.967614672453406683e+02
1.202777777777777857e+01 8.000000000000000000e+01 7.463210477815684385e+01 4.967675814060277162e+02 4.966971443387780596e+02
1.205555555555555536e+01 8.000000000000000000e+01 7.463432942232221023e+01 4.967675079037150567e+02 4.962637310323542579e+02
1.208333333333333393e+01 8.000000000000000000e+01 7.464434156261188491e+01 4.967668998961545412e+02 4.943761074288732971e+02
1.211111111111111072e+01 8.000000000000000000e+01 7.467561793074158061e+01 4.967630879420537440e+02 4.888090271338887760e+02
1.213888888888888928e+01 8.000000000000000000e+01 7.474548729805289327e+01 4.967442207763953093e+02 4.772722278692660893e+02
1.216666666666666607e+01 8.000000000000000000e+01 7.485839537689636813e+01 4.966687887327645967e+02 4.607198638158913582e+02
1.219444444444444464e+01 8.000000000000000000e+01 7.499089887381792607e+01 4.964218274834490217e+02 4.450161317654676623e+02
1.222222222222222143e+01 8.000000000000000000e+01 7.510921656838334570e+01 4.957543450857770040e+02 4.359753947307027602e+02
1.225000000000000000e+01 8.000000000000000000e+01 7.520984935254637094e+01 4.942587013149204154e+02 4.315795333379981003e+02
1.227777777777777857e+01 7.999999999999998579e+01 7.531977836299373052e+01 4.914772792661566427e+02 4.248050944776130109e+02
1.230555555555555536e+01 8.000000000000001421e+01 7.544608897219988819e+01 4.871893201597198413e+02 4.151958911535198808e+02
1.233333333333333393e+01 7.999999999999998579e+01 7.556542541942528146e+01 4.817094488994041512e+02 4.084522502813172764e+02
1.236111111111111072e+01 8.000000000000001421e+01 7.567171598428318191e+01 4.758300169044729273e+02 4.048808476921659008e+02
1.238888888888888928e+01 7.999999999999998579e+01 7.578299431153187982e+01 4.702359373603458153e+02 3.997136291262496002e+02
1.241666666666666607e+01 8.000000000000001421e+01 7.589802381225547379e+01 4.648904689271685129e+02 3.935660675374805351e+02
1.244444444444444464e+01 7.999999999999998579e+01 7.600090724417742649e+01 4.592183492427637361e+02 3.900309039259520318e+02
1.247222222222222143e+01 8.000000000000001421e+01 7.609594700461100558e+01 4.530077014848121166e+02 3.874910097892335443e+02
1.250000000000000000e+01 7.999999999999998579e+01 7.619212917584825107e+01 4.467779575963112961e+02 3.836692431853614949e+02
1.252777777777777857e+01 8.000000000000001421e+01 7.628153314789274475e+01 4.410008789664540245e+02 3.805813346374391131e+02
1.255555555555555536e+01 7.999999999999998579e+01 7.636136373104508834e+01 4.354313224186524849e+02 3.789263001171807446e+02
1.258333333333333393e+01 8.000000000000001421e+01 7.643911778520524081e+01 4.297027791474067726e+02 3.767126058715601289e+02
1.261111111111111072e+01 7.999999999999998579e+01 7.651276137637488262e+01 4.240902916252317709e+02 3.743732296349924127e+02
1.263888888888888928e+01 8.000000000000001421e+01 7.657746930511417816e+01 4.190148347866261815e+02 3.731601246496663293e+02
1.266666666666666607e+01 7.999999999999998579e+01 7.663763213381106709e+01 4.142900242114499747e+02 3.719903225362963894e+02
1.269444444444444464e+01 8.000000000000001421e+01 7.669463011440704747e+01 4.095924347603875617e+02 3.704514569256418781e+02
1.272222222222222143e+01 7.999999999999998579e+01 7.674530497833120535e+01 4.051343936372406915e+02 3.694893102429310261e+02
1.275000000000000000e+01 8.000000000000001421e+01 7.679101208326765970e+01 4.011751092414468189e+02 3.688250045354855047e+02
1.277777777777777857e+01 7.999999999999998579e+01 7.683355537321777717e+01 3.975002394689158791e+02 3.678927273005360803e+02
1.280555555555555536e+01 8.000000000000001421e+01 7.687140679624073414e+01 3.939510474972310021e+02 3.672147011003510784e+02
1.283333333333333393e+01 7.999999999999998579e+01 7.690526791471539525e+01 3.907449365421945231e+02 3.668027713401307892e+02
1.286111111111111072e+01 8.000000000000001421e+01 7.693631585106280113e+01 3.879265439487456320e+02 3.662405454371441920e+02
1.288888888888888928e+01 7.999999999999998579e+01 7.696389368177341339e+01 3.852697909659942184e+02 3.657799008937997769e+02
1.291666666666666607e+01 8.000000000000001421e+01 7.698812867371290736e+01 3.827937262136400705e+02 3.655319279508507861e+02
1.294444444444444464e+01 7.999999999999995737e+01 7.701024389317831265e+01 3.806565012876880019e+02 3.652033924776544609e+02
1.297222222222222143e+01 8.000000000000001421e+01 7.702990742216339015e+01 3.787463425608510192e+02 3.648834697622523322e+02
1.300000000000000000e+01 7.999999999999998579e+01 7.704707489690923694e+01 3.769385469211850932e+02 3.647261608179510404e+02
1.302777777777777857e+01 8.000000000000001421e+01 7.706236389620346472e+01 3.753425595671113228e+02 3.645472905711894782e+02
1.305555555555555536e+01 7.999999999999998579e+01 7.707613485680820986e+01 3.739804739521665624e+02 3.643354869983264734e+02
1.308333333333333393e+01 8.000000000000001421e+01 7.708806728149292553e+01 3.727207314068870687e+02 3.642275907925343290e+02
1.311111111111111072e+01 7.999999999999998579e+01 7.709860251217455129e+01 3.715719418010477852e+02 3.641252364604249010e+02
1.313888888888888928e+01 8.000000000000001421e+01 7.710796321187825697e+01 3.706004794875147468e+02 3.639995179752783656e+02
1.316666666666666607e+01 7.999999999999998579e+01 7.711622799088141278e+01 3.697371134726419655e+02 3.639177972802719978e+02
1.319444444444444464e+01 8.000000000000001421e+01 7.712334901459857406e+01 3.689396248839997270e+02 3.638621361888497745e+02
1.322222222222222143e+01 7.999999999999998579e+01 7.712972425476158378e+01 3.682577213639717684e+02 3.637844080469833443e+02
1.325000000000000000e+01 8.000000000000001421e+01 7.713525438726094308e+01 3.676697873794161637e+02 3.637329813266649694e+02
1.327777777777777857e+01 7.999999999999998579e+01 7.714013747442264446e+01 3.671265997946654238e+02 3.636964722995685975e+02
1.330555555555555536e+01 8.000000000000001421e+01 7.714436375230471299e+01 3.666549135788388298e+02 3.636491862141073170e+02
1.333333333333333393e+01 7.999999999999998579e+01 7.714811562910362852e+01 3.662581809562034891e+02 3.636178954062136768e+02
1.336111111111111072e+01 8.000000000000001421e+01 7.715132191350396340e+01 3.658942472576013643e+02 3.635941605340531737e+02
1.338888888888888928e+01 7.999999999999998579e+01 7.715423015375266402e+01 3.655710479903476653e+02 3.635647831302064787e+02
1.341666666666666607e+01 8.000000000000001421e+01 7.715664949768851955e+01 3.653041810280806203e+02 3.635454539417008277e+02
1.344444444444444464e+01 7.999999999999998579e+01 7.715883976471391748e+01 3.650642003242292617e+02 3.635312168458771112e+02
1.347222222222222143e+01 8.000000000000001421e+01 7.716071326243499584e+01 3.648450905142984197e+02 3.635138327490570305e+02
1.350000000000000000e+01 7.999999999999998579e+01 7.716239186648513737e+01 3.646647595917796139e+02 3.634981179920210934e+02
1.352777777777777857e+01 8.000000000000001421e+01 7.716375806152635164e+01 3.645082479356775025e+02 3.634940588333801657e+02
1.355555555555555536e+01 7.999999999999998579e+01 7.716507459137652347e+01 3.643623103606977338e+02 3.634790419544189035e+02
1.358333333333333393e+01 8.000000000000001421e+01 7.716611167234880497e+01 3.642399467929810726e+02 3.634725181044125293e+02
1.361111111111111072e+01 7.999999999999998579e+01 7.716708469210516341e+01 3.641377486125899168e+02 3.634669582772895637e+02
1.363888888888888928e+01 8.000000000000001421e+01 7.716787190261597118e+01 3.640423618470128417e+02 3.634610720576575318e+02
1.366666666666666607e+01 7.999999999999998579e+01 7.716863632695735475e+01 3.639596795142880410e+02 3.634540454911683014e+02
1.369444444444444464e+01 8.000000000000001421e+01 7.716919268437254686e+01 3.638921520619340413e+02 3.634527408821285235e+02
1.372222222222222143e+01 7.999999999999998579e+01 7.716978960069387483e+01 3.638305230053940704e+02 3.634484203269712452e+02
1.375000000000000000e+01 8.000000000000001421e+01 7.717021123011186035e+01 3.637755501897011072e+02 3.634432336743497558e+02
1.377777777777777857e+01 7.999999999999998579e+01 7.717066450523287813e+01 3.637306173927436816e+02 3.634422889927035953e+02
1.380555555555555536e+01 8.000000000000001421e+01 7.717096426613056792e+01 3.636907487626197053e+02 3.634403497532993015e+02
1.383333333333333393e+01 7.999999999999998579e+01 7.717132753746624019e+01 3.636547404711457148e+02 3.634369140803548817e+02
1.386111111111111072e+01 8.000000000000001421e+01 7.717153441294610161e+01 3.636249288870450869e+02 3.634373820206402570e+02
1.388888888888888928e+01 7.999999999999998579e+01 7.717181997482155964e+01 3.635988701227000206e+02 3.634345952820870593e+02
1.391666666666666607e+01 8.000000000000001421e+01 7.717196275335439282e+01 3.635752913263294204e+02 3.634348672416163026e+02
1.394444444444444464e+01 7.999999999999998579e+01 7.717219677264762367e+01 3.635556533144352329e+02 3.634313778011306795e+02
1.397222222222222143e+01 8.000000000000001421e+01 7.717228815388942564e+01 3.635387414103088304e+02 3.634329474165160150e+02
1.400000000000000000e+01 7.999999999999998579e+01 7.717247616047760062e+01 3.635235081824675945e+02 3.634298998793855162e+02
1.402777777777777857e+01 8.000000000000001421e+01 7.717253345149126176e+01 3.635107207434206771e+02 3.634306681628430056e+02
1.405555555555555536e+01 7.999999999999998579e+01 7.717268897130395544e+01 3.634996424319994617e+02 3.634297485717600011e+02
1.408333333333333393e+01 8.000000000000001421e+01 7.717271266797338569e+01 3.634895791773816995e+02 3.634290165834791537e+02
1.411111111111111072e+01 7.999999999999998579e+01 7.717285003650906106e+01 3.634811710911681075e+02 3.634290272237898876e+02
1.413888888888888928e+01 8.000000000000001421e+01 7.717285043164744707e+01 3.634739466971724937e+02 3.634283133776503405e+02
1.416666666666666607e+01 7.999999999999998579e+01 7.717296789682549729e+01 3.634673559437776476e+02 3.634282954834100110e+02
1.419444444444444464e+01 8.000000000000001421e+01 7.717295323352013270e+01 3.634619227950834670e+02 3.634280568445305448e+02
1.422222222222222143e+01 7.999999999999998579e+01 7.717305909963370425e+01 3.634573188305505482e+02 3.634273435069212610e+02
1.425000000000000000e+01 8.000000000000001421e+01 7.717302850415629223e+01 3.634529888997686840e+02 3.634282877395999662e+02
1.427777777777777857e+01 7.999999999999998579e+01 7.717312690869509595e+01 3.634493859825639674e+02 3.634263854543866614e+02
1.430555555555555536e+01 8.000000000000001421e+01 7.717308640361495975e+01 3.634464600096939080e+02 3.634284116569129992e+02
1.433333333333333393e+01 7.999999999999998579e+01 7.717317695445905201e+01 3.634436661979725045e+02 3.634259684416466598e+02
1.436111111111111072e+01 8.000000000000001421e+01 7.717312923066668873e+01 3.634412765060551465e+02 3.634281600424963017e+02
1.438888888888888928e+01 7.999999999999998579e+01 7.717321518896733323e+01 3.634394002564067137e+02 3.634260420341531130e+02
1.441666666666666607e+01 8.000000000000001421e+01 7.717316089397151302e+01 3.634376107573291392e+02 3.634275904766869303e+02
1.444444444444444464e+01 7.999999999999998579e+01 7.717324399245214295e+01 3.634360266275832601e+02 3.634264132618703229e+02
1.447222222222222143e+01 8.000000000000001421e+01 7.717318420263360679e+01 3.634348154170854741e+02 3.634269829166208297e+02
1.450000000000000000e+01 7.999999999999998579e+01 7.717326598002749449e+01 3.634336897174953265e+02 3.634267153778659463e+02
1.452777777777777857e+01 8.000000000000001421e+01 7.717320156513315510e+01 3.634326398235658644e+02 3.634266243302819817e+02
1.455555555555555536e+01 7.999999999999998579e+01 7.717328228139673740e+01 3.634318501852456507e+02 3.634267416299258002e+02
1.458333333333333393e+01 8.000000000000001421e+01 7.717321437171287357e+01 3.634311430739454067e+02 3.634266837743047631e+02
1.461111111111111072e+01 7.999999999999998579e+01 7.717329492776026711e+01 3.634304540867066748e+02 3.634263898536551665e+02
1.463888888888888928e+01 8.000000000000001421e+01 7.717322353428642145e+01 3.634299324182334772e+02 3.634270327726922574e+02
1.466666666666666607e+01 7.999999999999998579e+01 7.717330455993739236e+01 3.634294876083458234e+02 3.634259273743689391e+02
1.469444444444444464e+01 8.000000000000001421e+01 7.717323030579278509e+01 3.634290444362063681e+02 3.634274197211737487e+02
1.472222222222222143e+01 7.999999999999998579e+01 7.717331157162517741e+01 3.634286945267499505e+02 3.634255939232023707e+02
1.475000000000000000e+01 8.000000000000001421e+01 7.717323561821704914e+01 3.634284184828274533e+02 3.634275261925396308e+02
1.477777777777777857e+01 7.999999999999998579e+01 7.717331690910503994e+01 3.634281342516833888e+02 3.634256097325286419e+02
1.480555555555555536e+01 8.000000000000001421e+01 7.717323908494576301e+01 3.634278993765197470e+02 3.634273322583964614e+02
1.483333333333333393e+01 7.999999999999998579e+01 7.717332141911907684e+01 3.634277263131946256e+02 3.634258860574612982e+02
1.486111111111111072e+01 8.000000000000001421e+01 7.717324149675786771e+01 3.634275487374063687e+02 3.634269337042076131e+02
1.488888888888888928e+01 7.999999999999998579e+01 7.717332481508809394e+01 3.634273940478751115e+02 3.634262581266232246e+02
1.491666666666666607e+01 8.000000000000001421e+01 7.717324310402403853e+01 3.634272753439042276e+02 3.634266296609624192e+02
1.494444444444444464e+01 7.999999999999998579e+01 7.717332760102461009e+01 3.634271670485628647e+02 3.634264380425424292e+02
1.497222222222222143e+01 8.000000000000001421e+01 7.717324396636126949e+01 3.634270656579283809e+02 3.634265769402704791e+02
1.500000000000000000e+01 7.999999999999998579e+01 7.717333001446068863e+01 3.634269881861887939e+02 3.634263361259258431e+02
1.502777777777777857e+01 8.000000000000001421e+01 7.717324442708104471e+01 3.634269180578795613e+02 3.634267838125942944e+02
1.505555555555555536e+01 7.999999999999998579e+01 7.717333185287979802e+01 3.634268530679662490e+02 3.634260461156599717e+02
1.508333333333333393e+01 8.000000000000001421e+01 7.717324479029252871e+01 3.634268075404510228e+02 3.634270829663506674e+02
1.511111111111111072e+01 7.999999999999998579e+01 7.717333335602145894e+01 3.634267614238567035e+02 3.634257504549093483e+02
1.513888888888888928e+01 8.000000000000001421e+01 7.717324485282671276e+01 3.634267194452066860e+02 3.634272993357234895e+02
1.516666666666666607e+01 7.999999999999998579e+01 7.717333455328490288e+01 3.634266861456406446e+02 3.634256619373931585e+02
1.519444444444444464e+01 8.000000000000001421e+01 7.717324478627755013e+01 3.634266593111373140e+02 3.634272653979191432e+02
1.522222222222222143e+01 7.999999999999998579e+01 7.717333565289851549e+01 3.634266317064027021e+02 3.634257949346944088e+02
1.525000000000000000e+01 8.000000000000001421e+01 7.717324451104460081e+01 3.634266080382043356e+02 3.634270484455008727e+02
1.527777777777777857e+01 7.999999999999998579e+01 7.717333662375008885e+01 3.634265926927039914e+02 3.634260704989384294e+02
1.530555555555555536e+01 8.000000000000001421e+01 7.717324409951805819e+01 3.634265752502788587e+02 3.634267776462947950e+02
1.533333333333333393e+01 7.999999999999998579e+01 7.717333771081777627e+01 3.634265637053251794e+02 3.634262661720985079e+02
1.536111111111111072e+01 8.000000000000001421e+01 7.717324354798702757e+01 3.634265507810430904e+02 3.634266460609716205e+02
1.538888888888888928e+01 7.999999999999998579e+01 7.717333865589115760e+01 3.634265407645721098e+02 3.634263066116669734e+02
1.541666666666666607e+01 8.000000000000001421e+01 7.717324292759128923e+01 3.634265322170137438e+02 3.634267181850978545e+02
1.544444444444444464e+01 7.999999999999998579e+01 7.717333952831751276e+01 3.634265251471961164e+02 3.634261513057452930e+02
1.547222222222222143e+01 8.000000000000001421e+01 7.717324235160860724e+01 3.634265179541231419e+02 3.634269246696215419e+02
1.550000000000000000e+01 7.999999999999998579e+01 7.717334027587199330e+01 3.634265086128918938e+02 3.634259336234930515e+02
1.552777777777777857e+01 8.000000000000001421e+01 7.717324175366589145e+01 3.634265062649188849e+02 3.634271309609554805e+02
1.555555555555555536e+01 7.999999999999998579e+01 7.717334100973747013e+01 3.634265028556091579e+02 3.634257801122337241e+02
1.558333333333333393e+01 8.000000000000001421e+01 7.717324123939781089e+01 3.634265004392053129e+02 3.634271898194755863e+02
1.561111111111111072e+01 7.999999999999998579e+01 7.717334166796150896e+01 3.634264960639786182e+02 3.634258017639256764e+02
1.563888888888888928e+01 8.000000000000001421e+01 7.717324066791763926e+01 3.634264937514861344e+02 3.634270932775482947e+02
1.566666666666666607e+01 7.999999999999998579e+01 7.717334235895387451e+01 3.634264933079158482e+02 3.634259583867578272e+02
1.569444444444444464e+01 8.000000000000001421e+01 7.717324009649350103e+01 3.634264898561473274e+02 3.634268880002430819e+02
1.572222222222222143e+01 7.999999999999998579e+01 7.717334307671610816e+01 3.634264883925716276e+02 3.634261576455317027e+02
1.575000000000000000e+01 8.000000000000001421e+01 7.717323939284112555e+01 3.634264845414082856e+02 3.634267334294610237e+02
1.577777777777777857e+01 7.999999999999998579e+01 7.717334391196661159e+01 3.634264848672401627e+02 3.634262392697042401e+02
1.580555555555555536e+01 8.000000000000001421e+01 7.717323863044890686e+01 3.634264828601480417e+02 3.634267278714256122e+02
1.583333333333333393e+01 7.999999999999998579e+01 7.717334457475958231e+01 3.634264811561911301e+02 3.634261989186117034e+02
1.586111111111111072e+01 8.000000000000001421e+01 7.717323800010031221e+01 3.634264793389488659e+02 3.634268312147796109e+02
1.588888888888888928e+01 7.999999999999998579e+01 7.717334526268359696e+01 3.634264779687277382e+02 3.634260442388497836e+02
1.591666666666666607e+01 8.000000000000001421e+01 7.717323734871759200e+01 3.634264791341211662e+02 3.634269932476885288e+02
1.594444444444444464e+01 7.999999999999998579e+01 7.717334589215461449e+01 3.634264775234560148e+02 3.634259098419396992e+02
1.597222222222222143e+01 8.000000000000001421e+01 7.717323666973668139e+01 3.634264788081430311e+02 3.634271020141088684e+02
1.600000000000000000e+01 7.999999999999998579e+01 7.717334653289159974e+01 3.634264783808492325e+02 3.634258561866611785e+02
1.602777777777777857e+01 8.000000000000001421e+01 7.717323611890626012e+01 3.634264785105706892e+02 3.634270770151067040e+02
1.605555555555555713e+01 7.999999999999998579e+01 7.717334712689405762e+01 3.634264773295848272e+02 3.634259296825297838e+02
1.608333333333333215e+01 8.000000000000001421e+01 7.717323555826236259e+01 3.634264773431724507e+02 3.634269521544021018e+02
1.611111111111111072e+01 7.999999999999998579e+01 7.717334778906567294e+01 3.634264800725484292e+02 3.634260707528624721e+02
1.613888888888888928e+01 8.000000000000001421e+01 7.717323482173642901e+01 3.634264785623665830e+02 3.634268282888536419e+02
1.616666666666666785e+01 7.999999999999998579e+01 7.717334849615217252e+01 3.634264774925425172e+02 3.634261800755715512e+02
1.619444444444444287e+01 8.000000000000001421e+01 7.717323419261953177e+01 3.634264748994774550e+02 3.634267470052417366e+02
1.622222222222222143e+01 7.999999999999998579e+01 7.717334915791136041e+01 3.634264760559119622e+02 3.634262005760314196e+02
1.625000000000000000e+01 8.000000000000001421e+01 7.717323353169612687e+01 3.634264756699146233e+02 3.634267860447434941e+02
1.627777777777777857e+01 7.999999999999998579e+01 7.717334988149899289e+01 3.634264756124468363e+02 3.634261083953980460e+02
1.630555555555555713e+01 8.000000000000001421e+01 7.717323283059478456e+01 3.634264763596999046e+02 3.634269074904774470e+02
1.633333333333333215e+01 7.999999999999998579e+01 7.717335048465474756e+01 3.634264750017063648e+02 3.634259994386134736e+02
1.636111111111111072e+01 8.000000000000001421e+01 7.717323225100740558e+01 3.634264746156486012e+02 3.634270032555493799e+02
1.638888888888888928e+01 7.999999999999998579e+01 7.717335105191735067e+01 3.634264730189258898e+02 3.634259294144041519e+02
1.641666666666666785e+01 8.000000000000001421e+01 7.717323156986499555e+01 3.634264745698374668e+02 3.634270552483995402e+02
1.644444444444444287e+01 7.999999999999998579e+01 7.717335170224482965e+01 3.634264745010677871e+02 3.634259258862260253e+02
1.647222222222222143e+01 8.000000000000001421e+01 7.717323099477579262e+01 3.634264748654200048e+02 3.634269916980733228e+02
1.650000000000000000e+01 7.999999999999998579e+01 7.717335222448328125e+01 3.634264759766525117e+02 3.634260336661246242e+02
1.652777777777777857e+01 8.000000000000001421e+01 7.717323038842947369e+01 3.634264762866725391e+02 3.634268801709638410e+02
1.655555555555555713e+01 7.999999999999998579e+01 7.717335292211475917e+01 3.634264776103079839e+02 3.634261225578796939e+02
1.658333333333333215e+01 8.000000000000001421e+01 7.717322970372079283e+01 3.634264766806604143e+02 3.634268012542497104e+02
1.661111111111111072e+01 7.999999999999998579e+01 7.717335357939371931e+01 3.634264779610510914e+02 3.634261797318935123e+02
1.663888888888888928e+01 8.000000000000001421e+01 7.717322913830324183e+01 3.634264769086058209e+02 3.634267659873075331e+02
1.666666666666666785e+01 7.999999999999998579e+01 7.717335425604514398e+01 3.634264773217859101e+02 3.634261518229378112e+02
1.669444444444444287e+01 8.000000000000001421e+01 7.717322843385224473e+01 3.634264774307390553e+02 3.634268473814177582e+02
1.672222222222222143e+01 7.999999999999998579e+01 7.717335487397600957e+01 3.634264763111372645e+02 3.634260697554214516e+02
1.675000000000000000e+01 8.000000000000001421e+01 7.717322783954060128e+01 3.634264751467931660e+02 3.634269312424282816e+02
1.677777777777777857e+01 7.999999999999998579e+01 7.717335545059090407e+01 3.634264738643264536e+02 3.634259948652606909e+02
1.680555555555555713e+01 8.000000000000001421e+01 7.717322726255922305e+01 3.634264749585695427e+02 3.634269857637861492e+02
1.683333333333333215e+01 7.999999999999998579e+01 7.717335610854978256e+01 3.634264738651585276e+02 3.634259531103366498e+02
1.686111111111111072e+01 8.000000000000001421e+01 7.717322671606707729e+01 3.634264752069660744e+02 3.634269726870642785e+02
1.688888888888888928e+01 7.999999999999998579e+01 7.717335663289463810e+01 3.634264766123643540e+02 3.634260144397198928e+02
1.691666666666666785e+01 8.000000000000001421e+01 7.717322608860116873e+01 3.634264755142244780e+02 3.634269109598241698e+02
1.694444444444444287e+01 7.999999999999998579e+01 7.717335726336985147e+01 3.634264735407289209e+02 3.634260859202991583e+02
1.697222222222222143e+01 8.000000000000001421e+01 7.717322544896171621e+01 3.634264725242799159e+02 3.634268384215787933e+02
1.700000000000000000e+01 7.999999999999998579e+01 7.717335788334516167e+01 3.634264738637315872e+02 3.634261470594314574e+02
1.702777777777777857e+01 8.000000000000001421e+01 7.717322482579129428e+01 3.634264725941266647e+02 3.634268015985683178e+02
1.705555555555555713e+01 7.999999999999998579e+01 7.717335850342726644e+01 3.634264745502956089e+02 3.634261531931130662e+02
1.708333333333333215e+01 8.000000000000001421e+01 7.717322420083704060e+01 3.634264759597560897e+02 3.634268241765064431e+02
1.711111111111111072e+01 7.999999999999998579e+01 7.717335911578449270e+01 3.634264753403351165e+02 3.634261089429882077e+02
1.713888888888888928e+01 8.000000000000001421e+01 7.717322359448002089e+01 3.634264740131591793e+02 3.634268797018083319e+02
1.716666666666666785e+01 7.999999999999998579e+01 7.717335969481267455e+01 3.634264748533382772e+02 3.634260529885133906e+02
1.719444444444444287e+01 8.000000000000001421e+01 7.717322302129142031e+01 3.634264764858196486e+02 3.634269276865606457e+02
1.722222222222222143e+01 7.999999999999998579e+01 7.717336025977020597e+01 3.634264747712160215e+02 3.634260206294242153e+02
1.725000000000000000e+01 8.000000000000001421e+01 7.717322245004439196e+01 3.634264751419026993e+02 3.634269396374772896e+02
1.727777777777777857e+01 7.999999999999998579e+01 7.717336083592182661e+01 3.634264757227718405e+02 3.634260303886542260e+02
1.730555555555555713e+01 8.000000000000001421e+01 7.717322186409407436e+01 3.634264759894538201e+02 3.634269105392265260e+02
1.733333333333333215e+01 7.999999999999998579e+01 7.717336142266363197e+01 3.634264754641985178e+02 3.634260729811472856e+02
1.736111111111111072e+01 8.000000000000001421e+01 7.717322127085229511e+01 3.634264755453610292e+02 3.634268628024755685e+02
1.738888888888888928e+01 7.999999999999998579e+01 7.717336201760031145e+01 3.634264763761671588e+02 3.634261175929803471e+02
1.741666666666666785e+01 8.000000000000001421e+01 7.717322067173792277e+01 3.634264753669832544e+02 3.634268281742144495e+02
1.744444444444444287e+01 7.999999999999998579e+01 7.717336261615295712e+01 3.634264761286769954e+02 3.634261375854707694e+02
1.747222222222222143e+01 8.000000000000001421e+01 7.717322007239631887e+01 3.634264757913397261e+02 3.634268249560567483e+02
1.750000000000000000e+01 7.999999999999998579e+01 7.717336320934749949e+01 3.634264761825797905e+02 3.634261248862197817e+02
1.752777777777777857e+01 8.000000000000001421e+01 7.717321948759895633e+01 3.634264758095750949e+02 3.634268500930314190e+02
1.755555555555555713e+01 7.999999999999998579e+01 7.717336378291216192e+01 3.634264760132622314e+02 3.634260926955428772e+02
1.758333333333333215e+01 8.000000000000001421e+01 7.717321892037959685e+01 3.634264762372184805e+02 3.634268831683062899e+02
1.761111111111111072e+01 7.999999999999998579e+01 7.717336434549196156e+01 3.634264757636374839e+02 3.634260647476073132e+02
1.763888888888888928e+01 8.000000000000001421e+01 7.717321835901971383e+01 3.634264763442910748e+02 3.634269012326981851e+02
1.766666666666666785e+01 7.999999999999998579e+01 7.717336490591067388e+01 3.634264758805133511e+02 3.634260592792328453e+02
1.769444444444444287e+01 8.000000000000001421e+01 7.717321779700229456e+01 3.634264762350613864e+02 3.634268937895451472e+02
1.772222222222222143e+01 7.999999999999998579e+01 7.717336546989069745e+01 3.634264760205893481e+02 3.634260777596995808e+02
1.775000000000000000e+01 8.000000000000001421e+01 7.717321722968074482e+01 3.634264761253207325e+02 3.634268678349280890e+02
1.777777777777777857e+01 7.999999999999998579e+01 7.717336603989340915e+01 3.634264762430747737e+02 3.634261066401390963e+02
1.780555555555555713e+01 8.000000000000001421e+01 7.717321665679908449e+01 3.634264758861170890e+02 3.634268407931192542e+02
1.783333333333333215e+01 7.999999999999998579e+01 7.717336661410467968e+01 3.634264764381796908e+02 3.634261276805082161e+02
1.786111111111111072e+01 8.000000000000001421e+01 7.717321608269935496e+01 3.634264758556814741e+02 3.634268286516779654e+02
1.788888888888888928e+01 7.999999999999998579e+01 7.717336718526532024e+01 3.634264763859162031e+02 3.634261297587949571e+02
1.791666666666666785e+01 8.000000000000001421e+01 7.717321551604095475e+01 3.634264759648285121e+02 3.634268360069875143e+02
1.794444444444444287e+01 7.999999999999998579e+01 7.717336774634190988e+01 3.634264762653454000e+02 3.634261151686949916e+02
1.797222222222222143e+01 8.000000000000001421e+01 7.717321495991131997e+01 3.634264761420625973e+02 3.634268545828037418e+02
1.800000000000000000e+01 7.999999999999998579e+01 7.717334452089727392e+01 3.634264764679418249e+02 3.634314003772672663e+02
1.802777777777777857e+01 8.000000000000001421e+01 7.717291800002956847e+01 3.634264854879754694e+02 3.634908296354791446e+02
1.805555555555555713e+01 7.999999999999998579e+01 7.717119627794818371e+01 3.634265933238856974e+02 3.638840658836887201e+02
1.808333333333333215e+01 8.000000000000001421e+01 7.716276673900499361e+01 3.634275085686524562e+02 3.655613327838344162e+02
1.811111111111111072e+01 7.999999999999998579e+01 7.713836867367704997e+01 3.634332931287298152e+02 3.702830501479334657e+02
1.813888888888888928e+01 8.000000000000001421e+01 7.708739848706156295e+01 3.634618433276448854e+02 3.793139733100384774e+02
1.816666666666666785e+01 7.999999999999998579e+01 7.701400036231056845e+01 3.635742754438077782e+02 3.906737979491925898e+02
1.819444444444444287e+01 8.000000000000001421e+01 7.693907367433450872e+01 3.639317646926970156e+02 3.993136343303919489e+02
1.822222222222222143e+01 7.999999999999998579e+01 7.688204468374027556e+01 3.648542055097095727e+02 4.024457422204670252e+02
1.825000000000000000e+01 8.000000000000002842e+01 7.683546734005112455e+01 3.667851912248648318e+02 4.034063402696492631e+02
1.827777777777777857e+01 7.999999999999995737e+01 7.678101483058121346e+01 3.700471989892279225e+02 4.067544447572855120e+02
1.830555555555555713e+01 8.000000000000004263e+01 7.671863296936459164e+01 3.744522173828750624e+02 4.114488184098992178e+02
1.833333333333333215e+01 7.999999999999994316e+01 7.666407194918527068e+01 3.791632343850471898e+02 4.139191698177734224e+02
1.836111111111111072e+01 8.000000000000004263e+01 7.661653419176570878e+01 3.831968751037284164e+02 4.149485832998771571e+02
1.838888888888888928e+01 7.999999999999995737e+01 7.656639451331908219e+01 3.862666290999786156e+02 4.172044638678412980e+02
1.841666666666666785e+01 8.000000000000004263e+01 7.651630271289450036e+01 3.890025297314837758e+02 4.197025838263475634e+02
1.844444444444444287e+01 7.999999999999995737e+01 7.647460815190768812e+01 3.921207645499236492e+02 4.207455507204876426e+02
1.847222222222222143e+01 8.000000000000004263e+01 7.643640712703164297e+01 3.955206622333522546e+02 4.216073007449472811e+02
1.850000000000000000e+01 7.999999999999995737e+01 7.639832349938595257e+01 3.985507612258140284e+02 4.231373722007223250e+02
1.852777777777777857e+01 8.000000000000004263e+01 7.636355179928693815e+01 4.010235781496039635e+02 4.241936240482238532e+02
1.855555555555555713e+01 7.999999999999995737e+01 7.633292102983249094e+01 4.033835547008566778e+02 4.247210983455544238e+02
1.858333333333333215e+01 8.000000000000004263e+01 7.630250728240943658e+01 4.058558399388726912e+02 4.256139442864597981e+02
1.861111111111111072e+01 7.999999999999995737e+01 7.627468629559459146e+01 4.081159101176727404e+02 4.264644884498324586e+02
1.863888888888888928e+01 8.000000000000004263e+01 7.625026684482230621e+01 4.099736898701207792e+02 4.268618438681607472e+02
1.866666666666666785e+01 7.999999999999995737e+01 7.622760278520476618e+01 4.117045459463032557e+02 4.273456247780808326e+02
1.869444444444444287e+01 8.000000000000004263e+01 7.620572552214873951e+01 4.134778358354289480e+02 4.279447985800012475e+02
1.872222222222222143e+01 7.999999999999995737e+01 7.618662460659761848e+01 4.150922049719405322e+02 4.282900991799954227e+02
1.875000000000000000e+01 8.000000000000002842e+01 7.616883383639611793e+01 4.164558995619894404e+02 4.285830583268823375e+02
1.877777777777777857e+01 7.999999999999995737e+01 7.615253111402199693e+01 4.177442168595658814e+02 4.289701062660586786e+02
1.880555555555555713e+01 8.000000000000002842e+01 7.613751914956054634e+01 4.190010871800527639e+02 4.292366183245303546e+02
1.883333333333333215e+01 7.999999999999998579e+01 7.612412497791365240e+01 4.201022420597880682e+02 4.294340017205943809e+02
1.886111111111111072e+01 8.000000000000001421e+01 7.611134392709497831e+01 4.210714077794993386e+02 4.296903058566766731e+02
1.888888888888888928e+01 7.999999999999998579e+01 7.610021277039209053e+01 4.220129426087466982e+02 4.298824824765079597e+02
1.891666666666666785e+01 8.000000000000001421e+01 7.608977411953850378e+01 4.228850521141714012e+02 4.300196140418059372e+02
1.894444444444444287e+01 7.999999999999998579e+01 7.608041306690577699e+01 4.236342878681059005e+02 4.301838657709065501e+02
1.897222222222222143e+01 8.000000000000001421e+01 7.607159757968506142e+01 4.243272148382922637e+02 4.303288383275887554e+02
1.900000000000000000e+01 7.999999999999998579e+01 7.606401815302250213e+01 4.249929898309054010e+02 4.304221556089991623e+02
1.902777777777777857e+01 8.000000000000001421e+01 7.605670052911690959e+01 4.255806802352790328e+02 4.305299098533822644e+02
1.905555555555555713e+01 7.999999999999998579e+01 7.605036229802277603e+01 4.260990229904734861e+02 4.306315254364034786e+02
1.908333333333333215e+01 8.000000000000001421e+01 7.604431294540559350e+01 4.265919525110830364e+02 4.307005946168288233e+02
1.911111111111111072e+01 7.999999999999998579e+01 7.603916360406400088e+01 4.270437182191013221e+02 4.307711618064992649e+02
1.913888888888888928e+01 8.000000000000001421e+01 7.603410685377551204e+01 4.274388793205324646e+02 4.308403513192184846e+02
1.916666666666666785e+01 7.999999999999998579e+01 7.602988342895771723e+01 4.278038905199377382e+02 4.308914309163041594e+02
1.919444444444444287e+01 8.000000000000001421e+01 7.602571304480770209e+01 4.281434611498606841e+02 4.309390030472655440e+02
1.922222222222222143e+01 7.999999999999998579e+01 7.602227539815879709e+01 4.284433768599204768e+02 4.309853375711911099e+02
1.925000000000000000e+01 8.000000000000001421e+01 7.601880347884242894e+01 4.287150440009712042e+02 4.310229929059354959e+02
1.927777777777777857e+01 7.999999999999998579e+01 7.601601941092141601e+01 4.289682623392425853e+02 4.310539315141403449e+02
1.930555555555555713e+01 8.000000000000001421e+01 7.601313988540802313e+01 4.291941958641713768e+02 4.310881663336250540e+02
1.933333333333333215e+01 7.999999999999998579e+01 7.601089586870747894e+01 4.293961831943192919e+02 4.311114325632806299e+02
1.936111111111111072e+01 8.000000000000001421e+01 7.600850307536734363e+01 4.295839288373852582e+02 4.311359954038971978e+02
1.938888888888888928e+01 7.999999999999998579e+01 7.600669522214263907e+01 4.297533020294250150e+02 4.311567262817079040e+02
1.941666666666666785e+01 8.000000000000001421e+01 7.600470952461141394e+01 4.299034086303067852e+02 4.311754379013812581e+02
1.944444444444444287e+01 7.999999999999998579e+01 7.600327406980824207e+01 4.300417864252559070e+02 4.311904181007378156e+02
1.947222222222222143e+01 8.000000000000001421e+01 7.600160650005595642e+01 4.301679912871318265e+02 4.312060104801523153e+02
1.950000000000000000e+01 7.999999999999998579e+01 7.600047417199539268e+01 4.302796079392216484e+02 4.312185358380525599e+02
1.952777777777777857e+01 8.000000000000001421e+01 7.599908595560027891e+01 4.303812478865471007e+02 4.312289560157996675e+02
1.955555555555555713e+01 7.999999999999998579e+01 7.599819290557066154e+01 4.304745727327099871e+02 4.312397254585271753e+02
1.958333333333333215e+01 8.000000000000001421e+01 7.599702423966596143e+01 4.305574942082965322e+02 4.312486073282043435e+02
1.961111111111111072e+01 7.999999999999998579e+01 7.599634187010185826e+01 4.306321429476312801e+02 4.312554371931810238e+02
1.963888888888888928e+01 8.000000000000001421e+01 7.599534965089289074e+01 4.307006741515536987e+02 4.312636144501209401e+02
1.966666666666666785e+01 7.999999999999998579e+01 7.599483092858427824e+01 4.307620381206425577e+02 4.312685086344261549e+02
1.969444444444444287e+01 8.000000000000001421e+01 7.599399144379403026e+01 4.308169236936307698e+02 4.312751398178636464e+02
1.972222222222222143e+01 7.999999999999998579e+01 7.599360630274718176e+01 4.308670570296801543e+02 4.312784180057731191e+02
1.975000000000000000e+01 8.000000000000001421e+01 7.599288558534560423e+01 4.309122098577581710e+02 4.312844291216105717e+02
1.977777777777777857e+01 7.999999999999998579e+01 7.599261344814715358e+01 4.309525392845844749e+02 4.312864837456339728e+02
1.980555555555555713e+01 8.000000000000001421e+01 7.599199027365536097e+01 4.309891729377296201e+02 4.312910833788453147e+02
1.983333333333333215e+01 7.999999999999998579e+01 7.599180771621783492e+01 4.310222358345008047e+02 4.312932408985215602e+02
1.986111111111111072e+01 8.000000000000001421e+01 7.599126451112506686e+01 4.310517968959920836e+02 4.312962763573101483e+02
1.988888888888888928e+01 7.999999999999998579e+01 7.599115609483412470e+01 4.310785468961285005e+02 4.312983287609690706e+02
1.991666666666666785e+01 8.000000000000001421e+01 7.599067692091689707e+01 4.311026898778965233e+02 4.313005252134846614e+02
1.994444444444444287e+01 7.999999999999998579e+01 7.599062864062841527e+01 4.311242923251375032e+02 4.313022287383918183e+02
1.997222222222222143e+01 8.000000000000001421e+01 7.599020150167118004e+01 4.311437945764911888e+02 4.313039705867128077e+02
2.000000000000000000e+01 7.999999999999998579e+01 7.599020294033439882e+01 4.311613925242522782e+02 4.313050667666651066e+02
2.002777777777777857e+01 8.000000000000001421e+01 7.598981696592210255e+01 4.311771348247569904e+02 4.313069306778552345e+02
2.005555555555555713e+01 7.999999999999998579e+01 7.598985865778820425e+01 4.311913287081893600e+02 4.313071193907614997e+02
2.008333333333333215e+01 8.000000000000001421e+01 7.598950709993114572e+01 4.312041328169981398e+02 4.313092813709524762e+02
2.011111111111111072e+01 7.999999999999998579e+01 7.598958072195316049e+01 4.312155830862737957e+02 4.313088021387932258e+02
2.013888888888888928e+01 8.000000000000001421e+01 7.598925655463366979e+01 4.312258919234938617e+02 4.313109827824704325e+02
2.016666666666666785e+01 7.999999999999998579e+01 7.598935704662791579e+01 4.312351913927942633e+02 4.313103071443277372e+02
2.019444444444444287e+01 8.000000000000001421e+01 7.598905436198812424e+01 4.312435083461891168e+02 4.313121362096543976e+02
2.022222222222222143e+01 7.999999999999998579e+01 7.598917658362817917e+01 4.312509793329268177e+02 4.313116538125127590e+02
2.025000000000000000e+01 8.000000000000001421e+01 7.598889158804479393e+01 4.312577228044787603e+02 4.313128992028268271e+02
2.027777777777777857e+01 7.999999999999998579e+01 7.598903131470450489e+01 4.312637534994252633e+02 4.313127946370351538e+02
2.030555555555555713e+01 8.000000000000001421e+01 7.598876016750531903e+01 4.312691612957027587e+02 4.313134973225948556e+02
2.033333333333333215e+01 7.999999999999998579e+01 7.598891476045088211e+01 4.312740430284592890e+02 4.313135946019732501e+02
2.036111111111111072e+01 8.000000000000001421e+01 7.598865414117183548e+01 4.312784105651276150e+02 4.313141232930291267e+02
2.038888888888888928e+01 7.999999999999998579e+01 7.598882106704101602e+01 4.312823207141046282e+02 4.313140441024555116e+02
2.041666666666666785e+01 8.000000000000001421e+01 7.598856894433497189e+01 4.312858452551488426e+02 4.313147637100423140e+02
2.044444444444444287e+01 7.999999999999998579e+01 7.598874570239659931e+01 4.312890056140104775e+02 4.313142739202791063e+02
2.047222222222222143e+01 8.000000000000001421e+01 7.598850031475654987e+01 4.312918286030670743e+02 4.313153661767699987e+02
2.050000000000000000e+01 7.999999999999998579e+01 7.598868506777823484e+01 4.312943705195569351e+02 4.313144681569635281e+02
2.052777777777777857e+01 8.000000000000001421e+01 7.598844502297110637e+01 4.312966519290931160e+02 4.313157767905897799e+02
2.055555555555555713e+01 7.999999999999998579e+01 7.598863659778167801e+01 4.312986883562817297e+02 4.313146945999823743e+02
2.058333333333333215e+01 8.000000000000001421e+01 7.598840056170578805e+01 4.313005205615164073e+02 4.313159568840186466e+02
2.061111111111111072e+01 7.999999999999998579e+01 7.598859763344394480e+01 4.313021660623209641e+02 4.313150423839979908e+02
2.063888888888888928e+01 8.000000000000001421e+01 7.598836482396225733e+01 4.313036383953235031e+02 4.313159619221759158e+02
2.066666666666666785e+01 7.999999999999998579e+01 7.598856656384174357e+01 4.313049585263458994e+02 4.313153846747620719e+02
2.069444444444444287e+01 8.000000000000001421e+01 7.598833582987390400e+01 4.313061429221158392e+02 4.313159643006601414e+02
2.072222222222222143e+01 7.999999999999998579e+01 7.598854190972723188e+01 4.313072009251326335e+02 4.313156055009909551e+02
2.075000000000000000e+01 8.000000000000001421e+01 7.598831250994130926e+01 4.313081493068985992e+02 4.313160282003623820e+02
2.077777777777777857e+01 7.999999999999998579e+01 7.598852215373946706e+01 4.313090028467707953e+02 4.313156872769284860e+02
2.080555555555555713e+01 8.000000000000001421e+01 7.598829380057517824e+01 4.313097639020617180e+02 4.313161915062568141e+02
2.083333333333333215e+01 7.999999999999998579e+01 7.598850637038053435e+01 4.313104455996572142e+02 4.313156514608336920e+02
2.086111111111111072e+01 8.000000000000001421e+01 7.598827856693313265e+01 4.313110567315248431e+02 4.313164194354025653e+02
2.088888888888888928e+01 7.999999999999998579e+01 7.598849385670951051e+01 4.313116039689325589e+02 4.313155792464183946e+02
2.091666666666666785e+01 8.000000000000001421e+01 7.598826631199483472e+01 4.313120926625891798e+02 4.313165776948160897e+02
2.094444444444444287e+01 7.999999999999998579e+01 7.598848387882367206e+01 4.313125310555782903e+02 4.313155698127667961e+02
2.097222222222222143e+01 8.000000000000001421e+01 7.598825648810777977e+01 4.313129252932532722e+02 4.313166209380702867e+02
2.100000000000000000e+01 7.999999999999998579e+01 7.598847590950440178e+01 4.313132775029311006e+02 4.313156693389428824e+02
2.102777777777777857e+01 8.000000000000001421e+01 7.598824848810581045e+01 4.313135934791277464e+02 4.313165551276723022e+02
2.105555555555555713e+01 7.999999999999998579e+01 7.598846979215463193e+01 4.313138752510153040e+02 4.313158089540825699e+02
2.108333333333333215e+01 8.000000000000001421e+01 7.598824189830132525e+01 4.313141275250493436e+02 4.313164623818327073e+02
2.111111111111111072e+01 7.999999999999998579e+01 7.598846492581616019e+01 4.313143531726072410e+02 4.313159515284266945e+02
2.113888888888888928e+01 8.000000000000001421e+01 7.598823658212012333e+01 4.313145552827078859e+02 4.313164005068854294e+02
2.116666666666666785e+01 7.999999999999998579e+01 7.598846131206656196e+01 4.313147366005856611e+02 4.313159659931345118e+02
2.119444444444444287e+01 8.000000000000001421e+01 7.598823218556361780e+01 4.313148974298668463e+02 4.313164522604927811e+02
2.122222222222222143e+01 7.999999999999998579e+01 7.598845834246817788e+01 4.313150419117485512e+02 4.313159380796627147e+02
2.125000000000000000e+01 8.000000000000001421e+01 7.598822850527048445e+01 4.313151709122227544e+02 4.313165673185158653e+02
2.127777777777777857e+01 7.999999999999998579e+01 7.598845614636144319e+01 4.313152866506303553e+02 4.313158366780085657e+02
2.130555555555555713e+01 8.000000000000001421e+01 7.598822557306856140e+01 4.313153884050424836e+02 4.313166623537048281e+02
2.133333333333333215e+01 7.999999999999998579e+01 7.598845441153547142e+01 4.313154797542182450e+02 4.313157866231597950e+02
2.136111111111111072e+01 8.000000000000001421e+01 7.598822313629165137e+01 4.313155638598366863e+02 4.313166966078866267e+02
2.138888888888888928e+01 7.999999999999998579e+01 7.598845314748579938e+01 4.313156400148678813e+02 4.313158044467948571e+02
2.141666666666666785e+01 8.000000000000001421e+01 7.598822105632292789e+01 4.313157068347282461e+02 4.313166574511731710e+02
2.144444444444444287e+01 7.999999999999998579e+01 7.598845225861688846e+01 4.313157640656094145e+02 4.313158819626920035e+02
2.147222222222222143e+01 8.000000000000001421e+01 7.598821928020319660e+01 4.313158163797111229e+02 4.313165788056069232e+02
2.150000000000000000e+01 7.999999999999998579e+01 7.598845166177417809e+01 4.313158645804767275e+02 4.313159656425342519e+02
2.152777777777777857e+01 8.000000000000001421e+01 7.598821774086083281e+01 4.313159073997117616e+02 4.313165218195298394e+02
2.155555555555555713e+01 7.999999999999998579e+01 7.598845123935910806e+01 4.313159446027909780e+02 4.313160186766112929e+02
2.158333333333333215e+01 8.000000000000001421e+01 7.598821642178526758e+01 4.313159779333800543e+02 4.313165083679098757e+02
2.161111111111111072e+01 7.999999999999998579e+01 7.598845114953179802e+01 4.313160089922521365e+02 4.313159812340400663e+02
2.163888888888888928e+01 8.000000000000001421e+01 7.598821522730058575e+01 4.313160359047986958e+02 4.313165676987609345e+02
2.166666666666666785e+01 7.999999999999998579e+01 7.598845105050209270e+01 4.313160602883226034e+02 4.313159292199409265e+02
2.169444444444444287e+01 8.000000000000001421e+01 7.598821425350203640e+01 4.313160820829632485e+02 4.313166300033584548e+02
2.172222222222222143e+01 7.999999999999998579e+01 7.598845107021959677e+01 4.313161015254631820e+02 4.313158733393353828e+02
2.175000000000000000e+01 8.000000000000001421e+01 7.598821335772566954e+01 4.313161177398642963e+02 4.313166720339218614e+02
2.177777777777777857e+01 7.999999999999998579e+01 7.598845119407464210e+01 4.313161323124096498e+02 4.313158619938794800e+02
2.180555555555555713e+01 8.000000000000001421e+01 7.598821255108700257e+01 4.313161466564582156e+02 4.313166566670807924e+02
2.183333333333333215e+01 7.999999999999998579e+01 7.598845138163912338e+01 4.313161596491511318e+02 4.313159025519257170e+02
2.186111111111111072e+01 8.000000000000001421e+01 7.598821180962528388e+01 4.313161706344565118e+02 4.313166053688210582e+02
2.188888888888888928e+01 7.999999999999998579e+01 7.598845164626196436e+01 4.313161796428661319e+02 4.313159580742727144e+02
2.191666666666666785e+01 8.000000000000001421e+01 7.598821109243169758e+01 4.313161885001416636e+02 4.313165571892338335e+02
2.194444444444444287e+01 7.999999999999998579e+01 7.598845197835061072e+01 4.313161968685935221e+02 4.313159952439856397e+02
2.197222222222222143e+01 8.000000000000001421e+01 7.598821041205870586e+01 4.313162036774326111e+02 4.313165386270856629e+02
2.200000000000000000e+01 7.999999999999998579e+01 7.598845233615691086e+01 4.313162096319157968e+02 4.313159954308854935e+02
2.202777777777777857e+01 8.000000000000001421e+01 7.598820978717559171e+01 4.313162151967496811e+02 4.313165577041969527e+02
2.205555555555555713e+01 7.999999999999998579e+01 7.598845270368612148e+01 4.313162206245749530e+02 4.313159635513598005e+02
2.208333333333333215e+01 8.000000000000001421e+01 7.598820920260185119e+01 4.313162246690524171e+02 4.313165968072352712e+02
2.211111111111111072e+01 7.999999999999998579e+01 7.598845308451984693e+01 4.313162286806955308e+02 4.313159265641969000e+02
2.213888888888888928e+01 8.000000000000001421e+01 7.598820864906339523e+01 4.313162323434331142e+02 4.313166263157460776e+02
2.216666666666666785e+01 7.999999999999998579e+01 7.598845347589961818e+01 4.313162355310763587e+02 4.313159101942250118e+02
2.219444444444444287e+01 8.000000000000001421e+01 7.598820811859576452e+01 4.313162381939567354e+02 4.313166284771164101e+02
2.222222222222222143e+01 7.999999999999998579e+01 7.598845388056459171e+01 4.313162407775345741e+02 4.313159227418622663e+02
2.225000000000000000e+01 8.000000000000001421e+01 7.598820759716589635e+01 4.313162431639583474e+02 4.313166047786633044e+02
2.227777777777777857e+01 7.999999999999998579e+01 7.598845430756053076e+01 4.313162449982974636e+02 4.313159537458992645e+02
2.230555555555555713e+01 8.000000000000001421e+01 7.598820707495302429e+01 4.313162468561336595e+02 4.313165726029201892e+02
2.233333333333333215e+01 7.999999999999998579e+01 7.598845475232911895e+01 4.313162485046232177e+02 4.313159822276278987e+02
2.236111111111111072e+01 8.000000000000001421e+01 7.598820655880027175e+01 4.313162498741839386e+02 4.313165526823715368e+02
2.238888888888888928e+01 7.999999999999998579e+01 7.598845520220902472e+01 4.313162511852666512e+02 4.313159914672932587e+02
2.241666666666666785e+01 8.000000000000001421e+01 7.598820605573708065e+01 4.313162522870114230e+02 4.313165549589778038e+02
2.244444444444444287e+01 7.999999999999998579e+01 7.598845564976440414e+01 4.313162533963019314e+02 4.313159795713829681e+02
2.247222222222222143e+01 8.000000000000001421e+01 7.598820556772673740e+01 4.313162541567218113e+02 4.313165737067062651e+02
2.250000000000000000e+01 7.999999999999998579e+01 7.598845609226955844e+01 4.313162551248109935e+02 4.313159582219406616e+02
2.252777777777777857e+01 8.000000000000001421e+01 7.598820509372065146e+01 4.313162557337720386e+02 4.313165937412340440e+02
2.255555555555555713e+01 7.999999999999998579e+01 7.598845653014288359e+01 4.313162564425728078e+02 4.313159433612008797e+02
2.258333333333333215e+01 8.000000000000001421e+01 7.598820462941129961e+01 4.313162569825763626e+02 4.313166011022432826e+02
2.261111111111111072e+01 7.999999999999998579e+01 7.598845696827274310e+01 4.313162575269736863e+02 4.313159446919607376e+02
2.263888888888888928e+01 8.000000000000001421e+01 7.598820416711561165e+01 4.313162579693772045e+02 4.313165917857204477e+02
2.266666666666666785e+01 7.999999999999998579e+01 7.598845741228946338e+01 4.313162583696032470e+02 4.313159602158362986e+02
2.269444444444444287e+01 8.000000000000001421e+01 7.598820370260644097e+01 4.313162587662673673e+02 4.313165730042865107e+02
2.272222222222222143e+01 7.999999999999998579e+01 7.598845786207559172e+01 4.313162590627694613e+02 4.313159791738983699e+02
2.275000000000000000e+01 8.000000000000001421e+01 7.598820323772550012e+01 4.313162593619090330e+02 4.313165569395572447e+02
2.277777777777777857e+01 7.999999999999998579e+01 7.598845831343079738e+01 4.313162596412744847e+02 4.313159901570874126e+02
2.280555555555555713e+01 8.000000000000001421e+01 7.598820277640575682e+01 4.313162598310012186e+02 4.313165523434627744e+02
2.283333333333333215e+01 7.999999999999998579e+01 7.598845876188893556e+01 4.313162600967001481e+02 4.313159883832230435e+02
2.286111111111111072e+01 8.000000000000001421e+01 7.598820232199454949e+01 4.313162602081765158e+02 4.313165594862586545e+02
2.288888888888888928e+01 7.999999999999998579e+01 7.598845920441840462e+01 4.313162604577018442e+02 4.313159778291777684e+02
2.291666666666666785e+01 8.000000000000001421e+01 7.598820187579457297e+01 4.313162605139981451e+02 4.313165711376254876e+02
2.294444444444444287e+01 7.999999999999998579e+01 7.598845964087233540e+01 4.313162607320138022e+02 4.313159674939034289e+02
2.297222222222222143e+01 8.000000000000001421e+01 7.598820143588744713e+01 4.313162607749111999e+02 4.313165782201275533e+02
2.300000000000000000e+01 7.999999999999998579e+01 7.598846007419777493e+01 4.313162609347204466e+02 4.313159649629636760e+02
2.302777777777777857e+01 8.000000000000001421e+01 7.598820099834426856e+01 4.313162609912344010e+02 4.313165758359372148e+02
2.305555555555555713e+01 7.999999999999998579e+01 7.598846050787636841e+01 4.313162610949474356e+02 4.313159718026977316e+02
2.308333333333333215e+01 8.000000000000001421e+01 7.598820056034801951e+01 4.313162611595250269e+02 4.313165657810767470e+02
2.311111111111111072e+01 7.999999999999998579e+01 7.598846094318959388e+01 4.313162612286207604e+02 4.313159834061473248e+02
2.313888888888888928e+01 8.000000000000001421e+01 7.598820012178910588e+01 4.313162612858938019e+02 4.313165544780023311e+02
2.316666666666666785e+01 7.999999999999998579e+01 7.598846137892641650e+01 4.313162613444515046e+02 4.313159927761616359e+02
2.319444444444444287e+01 8.000000000000001421e+01 7.598819968454267837e+01 4.313162613754853965e+02 4.313165482505937121e+02
2.322222222222222143e+01 7.999999999999998579e+01 7.598846181259980881e+01 4.313162614466665445e+02 4.313159953050579816e+02
2.325000000000000000e+01 8.000000000000001421e+01 7.598819925109147277e+01 4.313162614404051283e+02 4.313165493199684875e+02
2.327777777777777857e+01 7.999999999999998579e+01 7.598846224189728105e+01 4.313162615293197746e+02 4.313159913685183255e+02
2.330555555555555713e+01 8.000000000000001421e+01 7.598819882297151196e+01 4.313162614950151692e+02 4.313165549695178242e+02
2.333333333333333215e+01 7.999999999999998579e+01 7.598846266615970535e+01 4.313162615893937755e+02 4.313159853862886735e+02
2.336111111111111072e+01 8.000000000000001421e+01 7.598819839971963574e+01 4.313162615455967739e+02 4.313165599605973171e+02
2.338888888888888928e+01 7.999999999999998579e+01 7.598846308668115057e+01 4.313162616292099187e+02 4.313159824543487275e+02
2.341666666666666785e+01 8.000000000000001421e+01 7.598819797940197418e+01 4.313162615937516762e+02 4.313165602092093991e+02
2.344444444444444287e+01 7.999999999999998579e+01 7.598846350550977036e+01 4.313162616541284820e+02 4.313159850146658414e+02
2.347222222222222143e+01 8.000000000000001421e+01 7.598819756012815674e+01 4.313162616363248958e+02 4.313165552183684781e+02
2.350000000000000000e+01 7.999999999999998579e+01 7.598846392399455851e+01 4.313162616729856040e+02 4.313159916740260655e+02
2.352777777777777857e+01 8.000000000000001421e+01 7.598819714118589275e+01 4.313162616678827135e+02 4.313165478930488348e+02
2.355555555555555713e+01 7.999999999999998579e+01 7.598846434209198719e+01 4.313162616926650230e+02 4.313159986257620631e+02
2.358333333333333215e+01 8.000000000000001421e+01 7.598819672325112151e+01 4.313162616870465058e+02 4.313165422204059496e+02
2.361111111111111072e+01 7.999999999999998579e+01 7.598846475858032079e+01 4.313162617148199161e+02 4.313160024047039656e+02
2.363888888888888928e+01 8.000000000000001421e+01 7.598819630779968293e+01 4.313162616962036964e+02 4.313165405852840877e+02
2.366666666666666785e+01 7.999999999999998579e+01 7.598846517196588479e+01 4.313162617372349246e+02 4.313160020367673724e+02
2.369444444444444287e+01 8.000000000000001421e+01 7.598819589605155045e+01 4.313162617006416895e+02 4.313165424825676837e+02
2.372222222222222143e+01 7.999999999999998579e+01 7.598846558147225494e+01 4.313162617554858684e+02 4.313159993136386561e+02
2.375000000000000000e+01 8.000000000000001421e+01 7.598819548818197234e+01 4.313162617061872766e+02 4.313165452398375805e+02
2.377777777777777857e+01 7.999999999999998579e+01 7.598846598747718417e+01 4.313162617662013076e+02 4.313159972646748770e+02
2.380555555555555713e+01 8.000000000000001421e+01 7.598819508335310502e+01 4.313162617154787313e+02 4.313165460172744474e+02
2.383333333333333215e+01 7.999999999999998579e+01 7.598846639107786416e+01 4.313162617693084258e+02 4.313159980634366661e+02
2.386111111111111072e+01 8.000000000000001421e+01 7.598819468039333458e+01 4.313162617276695414e+02 4.313165436344066848e+02
2.388888888888888928e+01 7.999999999999998579e+01 7.598846679330321763e+01 4.313162617681846882e+02 4.313160017657481262e+02
2.391666666666666785e+01 8.000000000000001421e+01 7.598819427856390973e+01 4.313162617394755785e+02 4.313165390875803382e+02
2.394444444444444287e+01 7.999999999999998579e+01 7.598846719448837916e+01 4.313162617671479211e+02 4.313160065709221840e+02
2.397222222222222143e+01 8.000000000000001421e+01 7.598819387794867453e+01 4.313162617471328417e+02 4.313165346134679226e+02


==> tikz/results_plot_compressor/results_pH_fpav_pipe1.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.777777777777777624e-02 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.555555555555555247e-02 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
8.333333333333332871e-02 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.111111111111111049e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.388888888888888951e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.666666666666666574e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.944444444444444475e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.222222222222222099e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.500000000000000000e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.777777777777777901e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.055555555555555802e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.333333333333333148e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.611111111111111049e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.888888888888888951e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.166666666666666852e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.444444444444444198e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.722222222222222099e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.000000000000000000e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.277777777777777901e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.555555555555555802e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.833333333333333703e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
6.111111111111111605e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
6.388888888888888395e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
6.666666666666666297e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
6.944444444444444198e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
7.222222222222222099e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
7.500000000000000000e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
7.777777777777777901e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
8.055555555555555802e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
8.333333333333333703e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
8.611111111111111605e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
8.888888888888888395e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
9.166666666666666297e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
9.444444444444444198e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
9.722222222222222099e-01 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.000000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.027777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.055555555555555580e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.083333333333333259e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.111111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.138888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.166666666666666741e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.194444444444444420e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.222222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.250000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.277777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.305555555555555580e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.333333333333333259e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.361111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.388888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.416666666666666741e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.444444444444444420e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.472222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.500000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.527777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.555555555555555580e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.583333333333333259e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.611111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.638888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.666666666666666741e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.694444444444444420e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.722222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.750000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.777777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.805555555555555580e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.833333333333333259e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.861111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.888888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.916666666666666741e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.944444444444444420e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
1.972222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.000000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.027777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.055555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.083333333333333481e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.111111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.138888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.166666666666666519e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.194444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.222222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.250000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.277777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.305555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.333333333333333481e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.361111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.388888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.416666666666666519e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.444444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.472222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.500000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.527777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.555555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.583333333333333481e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.611111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.638888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.666666666666666519e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.694444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.722222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.750000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.777777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.805555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.833333333333333481e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.861111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.888888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.916666666666666519e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.944444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
2.972222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.000000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.027777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.055555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.083333333333333481e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.111111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.138888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.166666666666666519e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.194444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.222222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.250000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.277777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.305555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.333333333333333481e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.361111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.388888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.416666666666666519e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.444444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.472222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.500000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.527777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.555555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.583333333333333481e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.611111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.638888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.666666666666666519e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.694444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.722222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.750000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.777777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.805555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.833333333333333481e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.861111111111111160e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.888888888888888840e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.916666666666666519e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.944444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
3.972222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.000000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.027777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.055555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.083333333333333037e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.111111111111110716e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.138888888888889284e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.166666666666666963e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.194444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.222222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.250000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.277777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.305555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.333333333333333037e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.361111111111110716e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.388888888888889284e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.416666666666666963e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.444444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.472222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.500000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.527777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.555555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.583333333333333037e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.611111111111110716e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.638888888888889284e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.666666666666666963e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.694444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.722222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.750000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.777777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.805555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.833333333333333037e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.861111111111110716e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.888888888888889284e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.916666666666666963e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.944444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
4.972222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.000000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.027777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.055555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.083333333333333037e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.111111111111110716e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.138888888888889284e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.166666666666666963e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.194444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.222222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.250000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.277777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.305555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.333333333333333037e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.361111111111110716e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.388888888888889284e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.416666666666666963e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.444444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.472222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.500000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.527777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.555555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.583333333333333037e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.611111111111110716e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.638888888888889284e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.666666666666666963e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.694444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.722222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.750000000000000000e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.777777777777777679e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.805555555555555358e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.833333333333333037e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.861111111111110716e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.888888888888889284e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.916666666666666963e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.944444444444444642e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
5.972222222222222321e+00 8.400000000000000000e+01 7.958570998388431406e+01 4.633299954374339222e+02 4.633299999999999841e+02
6.000000000000000000e+00 8.400000000000000000e+01 7.922650054318914670e+01 4.633344429941170119e+02 5.405499999944132696e+02
6.027777777777777679e+00 8.400000000000000000e+01 7.905201429240327116e+01 4.633822355052878379e+02 5.405500000224423047e+02
6.055555555555555358e+00 8.400000000000000000e+01 7.899162848534278680e+01 4.636981020322926952e+02 5.405499999525417252e+02
6.083333333333333037e+00 8.400000000000000000e+01 7.886407992128611966e+01 4.650389380444967742e+02 5.405500000744594900e+02
6.111111111111110716e+00 8.400000000000000000e+01 7.875314539703111905e+01 4.688399535625396766e+02 5.405499999030914751e+02
6.138888888888889284e+00 8.400000000000000000e+01 7.876349651198758295e+01 4.762508208986272962e+02 5.405500001135544608e+02
6.166666666666666963e+00 8.400000000000000000e+01 7.857507004013028507e+01 4.859959504474342680e+02 5.405499998727359525e+02
6.194444444444444642e+00 8.399999999999998579e+01 7.861019733998217873e+01 4.942469592132736125e+02 5.405500001420781473e+02
6.222222222222222321e+00 8.400000000000000000e+01 7.849046150110301312e+01 4.984992203753980675e+02 5.405499998393669330e+02
6.250000000000000000e+00 8.399999999999998579e+01 7.845811611493698479e+01 5.007815362560618269e+02 5.405500001822153990e+02
6.277777777777777679e+00 8.400000000000000000e+01 7.838809237185449774e+01 5.044394049359440828e+02 5.405499997959736902e+02
6.305555555555555358e+00 8.399999999999998579e+01 7.838619864519716884e+01 5.090249812890104977e+02 5.405500002239743935e+02
6.333333333333333037e+00 8.400000000000000000e+01 7.827553210196795419e+01 5.121005484088233288e+02 5.405499997584406628e+02
6.361111111111110716e+00 8.400000000000000000e+01 7.832409761062433518e+01 5.140582642722039282e+02 5.405500002580977252e+02
6.388888888888889284e+00 8.399999999999998579e+01 7.821702114918807069e+01 5.166984528270281771e+02 5.405499997245273107e+02
6.416666666666666963e+00 8.400000000000000000e+01 7.824206198358561437e+01 5.194619213878336268e+02 5.405500002944362450e+02
6.444444444444444642e+00 8.400000000000000000e+01 7.817403583824531665e+01 5.212417443081885722e+02 5.405499996855360223e+02
6.472222222222222321e+00 8.399999999999998579e+01 7.819186417242337939e+01 5.228063596779488762e+02 5.405500003344487823e+02
6.500000000000000000e+00 8.400000000000001421e+01 7.811665475226345734e+01 5.246967730404778649e+02 5.405499996465279082e+02
6.527777777777777679e+00 8.399999999999998579e+01 7.816198903063509817e+01 5.262247569728693861e+02 5.405500003715592356e+02
6.555555555555555358e+00 8.400000000000000000e+01 7.807518201652591472e+01 5.273619214019369110e+02 5.405499996105852460e+02
6.583333333333333037e+00 8.400000000000000000e+01 7.812189799017795622e+01 5.286441723011919294e+02 5.405500004077015319e+02
6.611111111111110716e+00 8.400000000000000000e+01 7.805272613377253776e+01 5.298458278365445722e+02 5.405499995733314336e+02
6.638888888888889284e+00 8.400000000000000000e+01 7.808906561712107930e+01 5.307367240928264209e+02 5.405500004460119499e+02
6.666666666666666963e+00 8.400000000000000000e+01 7.802523251233611745e+01 5.316219512967477385e+02 5.405499995348005768e+02
6.694444444444444642e+00 8.400000000000000000e+01 7.807111493101756139e+01 5.325106592935667322e+02 5.405500004839653911e+02
6.722222222222222321e+00 8.400000000000000000e+01 7.799976336764888174e+01 5.332191144996437515e+02 5.405499994976063363e+02
6.750000000000000000e+00 8.400000000000000000e+01 7.805234115504040915e+01 5.338607162735816019e+02 5.405500005207782124e+02
6.777777777777777679e+00 8.400000000000000000e+01 7.798517382119491970e+01 5.345085393329082990e+02 5.405499994605969505e+02
6.805555555555555358e+00 8.400000000000000000e+01 7.803304677975451398e+01 5.350537394805434133e+02 5.405500005582972562e+02
6.833333333333333037e+00 8.400000000000000000e+01 7.797213776226480775e+01 5.355332505450045346e+02 5.405499994227087655e+02
6.861111111111110716e+00 8.400000000000000000e+01 7.802116595157635004e+01 5.360090239368662424e+02 5.405500005961936267e+02
6.888888888888889284e+00 8.400000000000000000e+01 7.795786649073923513e+01 5.364229163186161031e+02 5.405499993850886540e+02
6.916666666666666963e+00 8.400000000000000000e+01 7.801185874260545461e+01 5.367849922374746257e+02 5.405500006335064427e+02
6.944444444444444642e+00 8.400000000000000000e+01 7.794825148918775426e+01 5.371336083003542399e+02 5.405499993478762235e+02
6.972222222222222321e+00 8.400000000000000000e+01 7.800150849251923546e+01 5.374485094758916830e+02 5.405500006708469982e+02
7.000000000000000000e+00 8.400000000000000000e+01 7.794140348447635347e+01 5.377215960530253369e+02 5.405499993103279621e+02
7.027777777777777679e+00 8.400000000000000000e+01 7.799382953462442458e+01 5.379798089959466552e+02 5.405500007085229299e+02
7.055555555555555358e+00 8.400000000000000000e+01 7.793398960149431787e+01 5.382170362749611741e+02 5.405499992726814753e+02
7.083333333333333037e+00 8.400000000000000000e+01 7.798864994144820173e+01 5.384234147641719801e+02 5.405500007460386769e+02
7.111111111111110716e+00 8.400000000000000000e+01 7.792795843533689037e+01 5.386170145263848781e+02 5.405499992352762320e+02
7.138888888888889284e+00 8.400000000000000000e+01 7.798336156736026226e+01 5.387933153849237442e+02 5.405500007834241387e+02
7.166666666666666963e+00 8.400000000000000000e+01 7.792395739581330361e+01 5.389509718590406919e+02 5.405499991978257412e+02
7.194444444444444642e+00 8.400000000000000000e+01 7.797871291191968623e+01 5.390950613866738195e+02 5.405500008209609177e+02
7.222222222222222321e+00 8.400000000000000000e+01 7.792017456498868455e+01 5.392276666319212381e+02 5.405499991602509908e+02
7.250000000000000000e+00 8.400000000000000000e+01 7.797558159542067813e+01 5.393467973327423124e+02 5.405500008585104297e+02
7.277777777777777679e+00 8.400000000000000000e+01 7.791665258792097859e+01 5.394545222557554780e+02 5.405499991227565033e+02
7.305555555555555358e+00 8.400000000000000000e+01 7.797285036154599425e+01 5.395549680800418173e+02 5.405500008959643310e+02
7.333333333333333037e+00 8.400000000000000000e+01 7.791419020982172583e+01 5.396436523785425834e+02 5.405499990853016925e+02
7.361111111111110716e+00 8.400000000000000000e+01 7.797022105359233990e+01 5.397257750947567274e+02 5.405500009334515426e+02
7.388888888888889284e+00 8.400000000000000000e+01 7.791219196232290756e+01 5.398003800296207828e+02 5.405499990477820802e+02
7.416666666666666963e+00 8.400000000000000000e+01 7.796828920860565404e+01 5.398677488269230480e+02 5.405500009709815004e+02
7.444444444444444642e+00 8.400000000000000000e+01 7.791025067201890408e+01 5.399293720970737240e+02 5.405499990102665606e+02
7.472222222222222321e+00 8.400000000000000000e+01 7.796680417911507277e+01 5.399851782204871142e+02 5.405500010084733731e+02
7.500000000000000000e+00 8.400000000000000000e+01 7.790874527264840310e+01 5.400366163478106500e+02 5.405499989727877619e+02
7.527777777777777679e+00 8.400000000000000000e+01 7.796538066710256487e+01 5.400821926421607486e+02 5.405500010459561508e+02
7.555555555555555358e+00 8.400000000000000000e+01 7.790762575958781611e+01 5.401250066785015633e+02 5.405499989352907733e+02
7.583333333333333037e+00 8.400000000000000000e+01 7.796421867693463525e+01 5.401630284052895377e+02 5.405500010834654177e+02
7.611111111111110716e+00 8.400000000000000000e+01 7.790658486172621622e+01 5.401978802256167000e+02 5.405499988977799148e+02
7.638888888888889284e+00 8.400000000000000000e+01 7.796336468021003441e+01 5.402298562912942543e+02 5.405500011209686591e+02
7.666666666666666963e+00 8.400000000000000000e+01 7.790569711162437727e+01 5.402584120409212574e+02 5.405499988602858821e+02
7.694444444444444642e+00 8.400000000000000000e+01 7.796260218091737215e+01 5.402850387102371315e+02 5.405500011584585991e+02
7.722222222222222321e+00 8.400000000000000000e+01 7.790504100381394892e+01 5.403085319041596222e+02 5.405499988227929862e+02
7.750000000000000000e+00 8.400000000000000000e+01 7.796193052606007257e+01 5.403306760596155982e+02 5.405500011959576341e+02
7.777777777777777679e+00 8.400000000000000000e+01 7.790447993228063694e+01 5.403501610522502006e+02 5.405499987852899721e+02
7.805555555555555358e+00 8.400000000000000000e+01 7.796142471922387074e+01 5.403682659496766973e+02 5.405500012334603070e+02
7.833333333333333037e+00 8.400000000000000000e+01 7.790397619036254184e+01 5.403847468525519844e+02 5.405499987477907098e+02
7.861111111111110716e+00 8.400000000000000000e+01 7.796100867497983700e+01 5.403993731594728160e+02 5.405500012709559314e+02
7.888888888888889284e+00 8.400000000000000000e+01 7.790358662655862076e+01 5.404132954931957329e+02 5.405499987102959949e+02
7.916666666666666963e+00 8.400000000000000000e+01 7.796063310746156105e+01 5.404252189932939245e+02 5.405500013084523516e+02
7.944444444444444642e+00 8.400000000000000000e+01 7.790327583218571306e+01 5.404368169701532452e+02 5.405499986727973010e+02
7.972222222222222321e+00 8.400000000000000000e+01 7.796033389956198789e+01 5.404467412118605125e+02 5.405500013459524098e+02
8.000000000000000000e+00 8.400000000000000000e+01 7.790299713243908286e+01 5.404561887486946716e+02 5.405499986352976975e+02
8.027777777777778567e+00 8.400000000000000000e+01 7.796009973299510420e+01 5.404646366756551288e+02 5.405500013834503079e+02
8.055555555555555358e+00 8.400000000000000000e+01 7.790276863776442440e+01 5.404721870799816088e+02 5.405499985978010500e+02
8.083333333333333925e+00 8.400000000000000000e+01 7.795989302783374342e+01 5.404794378072410836e+02 5.405500014209469555e+02
8.111111111111110716e+00 8.400000000000000000e+01 7.790259129577682984e+01 5.404853592536937867e+02 5.405499985603036066e+02
8.138888888888889284e+00 8.400000000000000000e+01 7.795971933190983805e+01 5.404915869135949151e+02 5.405500014584453083e+02
8.166666666666666075e+00 8.400000000000000000e+01 7.790243807733554604e+01 5.404965161347868161e+02 5.405499985228049127e+02
8.194444444444444642e+00 8.400000000000000000e+01 7.795958427924267653e+01 5.405015527509821140e+02 5.405500014959434338e+02
8.222222222222221433e+00 8.400000000000000000e+01 7.790230699404328618e+01 5.405058158538911357e+02 5.405499984853074693e+02
8.250000000000000000e+00 8.400000000000000000e+01 7.795947023067046189e+01 5.405097363223175080e+02 5.405500015334405362e+02
8.277777777777778567e+00 8.400000000000000000e+01 7.790220413348514228e+01 5.405135598736305838e+02 5.405499984478103670e+02
8.305555555555555358e+00 8.400000000000000000e+01 7.795937153911322071e+01 5.405165191944234948e+02 5.405500015709379795e+02
8.333333333333333925e+00 8.400000000000000000e+01 7.790211907270190750e+01 5.405198998971210358e+02 5.405499984103126963e+02
8.361111111111110716e+00 8.400000000000000000e+01 7.795929298130246821e+01 5.405222536803419189e+02 5.405500016084357640e+02
8.388888888888889284e+00 8.400000000000000000e+01 7.790204526994429557e+01 5.405250258111470885e+02 5.405499983728151392e+02
8.416666666666666075e+00 8.400000000000000000e+01 7.795922908290160080e+01 5.405271098996310002e+02 5.405500016459328663e+02
8.444444444444444642e+00 8.400000000000000000e+01 7.790198556399668917e+01 5.405292029480907559e+02 5.405499983353181506e+02
8.472222222222221433e+00 8.400000000000000000e+01 7.795917380172006972e+01 5.405311607856556293e+02 5.405500016834298549e+02
8.500000000000000000e+00 8.400000000000000000e+01 7.790193757132036012e+01 5.405326725614362431e+02 5.405499982978210483e+02
8.527777777777778567e+00 8.400000000000000000e+01 7.795912833785197904e+01 5.405344673645722651e+02 5.405500017209269572e+02
8.555555555555555358e+00 8.400000000000000000e+01 7.790189640270263283e+01 5.405354840303166384e+02 5.405499982603241733e+02
8.583333333333333925e+00 8.400000000000000000e+01 7.795909195734388675e+01 5.405371043354930407e+02 5.405500017584238321e+02
8.611111111111110716e+00 8.400000000000000000e+01 7.790186210431645009e+01 5.405380281223865495e+02 5.405499982228272984e+02
8.638888888888889284e+00 8.400000000000000000e+01 7.795906110178827930e+01 5.405392234464699186e+02 5.405500017959205934e+02
8.666666666666666075e+00 8.400000000000000000e+01 7.790183470244649300e+01 5.405401500693376420e+02 5.405499981853305371e+02
8.694444444444444642e+00 8.400000000000000000e+01 7.795903512895408483e+01 5.405409274972643061e+02 5.405500018334173546e+02
8.722222222222221433e+00 8.400000000000000000e+01 7.790181175455596474e+01 5.405419137901753857e+02 5.405499981478336622e+02
8.750000000000000000e+00 8.400000000000000000e+01 7.795901421857037406e+01 5.405423830625449000e+02 5.405500018709143433e+02
8.777777777777778567e+00 8.400000000000000000e+01 7.790179230601933114e+01 5.405433265517584687e+02 5.405499981103369009e+02
8.805555555555555358e+00 8.400000000000000000e+01 7.795899690582869823e+01 5.405436803007552271e+02 5.405500019084108771e+02
8.833333333333333925e+00 8.400000000000000000e+01 7.790177659036953628e+01 5.405444286578174342e+02 5.405499980728404807e+02
8.861111111111110716e+00 8.400000000000000000e+01 7.795898218428054349e+01 5.405448281256512928e+02 5.405500019459072973e+02
8.888888888888889284e+00 8.400000000000000000e+01 7.790176368989209266e+01 5.405453211337702442e+02 5.405499980353439469e+02
8.916666666666666075e+00 8.400000000000000000e+01 7.795897014006298775e+01 5.405457815804076063e+02 5.405500019834039449e+02
8.944444444444444642e+00 8.400000000000000000e+01 7.790175260528678791e+01 5.405460126334926372e+02 5.405499979978476404e+02
8.972222222222221433e+00 8.400000000000000000e+01 7.795896018172646791e+01 5.405465250719033747e+02 5.405500020208999103e+02
9.000000000000000000e+00 8.400000000000000000e+01 7.790174356263824507e+01 5.405467048453397183e+02 5.405499979603517886e+02
9.027777777777778567e+00 8.400000000000000000e+01 7.795895181074926938e+01 5.405471009080359863e+02 5.405500020583957621e+02
9.055555555555555358e+00 8.400000000000000000e+01 7.790173619294291996e+01 5.405472803331774685e+02 5.405499979228559368e+02
9.083333333333333925e+00 8.400000000000000000e+01 7.795894486459161499e+01 5.405475374592724620e+02 5.405500020958916139e+02
9.111111111111110716e+00 8.400000000000000000e+01 7.790173003073923041e+01 5.405477578680304305e+02 5.405499978853601988e+02
9.138888888888889284e+00 8.400000000000000000e+01 7.795893916803798618e+01 5.405478899110231623e+02 5.405500021333873519e+02
9.166666666666666075e+00 8.400000000000000000e+01 7.790172490058398580e+01 5.405481357857286184e+02 5.405499978478645744e+02
9.194444444444444642e+00 8.400000000000000000e+01 7.795893442855674493e+01 5.405482057194999470e+02 5.405500021708828626e+02
9.222222222222221433e+00 8.400000000000000000e+01 7.790172074102873978e+01 5.405484358135450975e+02 5.405499978103689500e+02
9.250000000000000000e+00 8.400000000000000000e+01 7.795893046109087265e+01 5.405485124737402884e+02 5.405500022083784870e+02
9.277777777777778567e+00 8.400000000000000000e+01 7.790171730625840496e+01 5.405486984401904920e+02 5.405499977728734393e+02
9.305555555555555358e+00 8.400000000000000000e+01 7.795892720159662304e+01 5.405487701060560539e+02 5.405500022458739977e+02
9.333333333333333925e+00 8.400000000000000000e+01 7.790171444257580902e+01 5.405489181675785630e+02 5.405499977353779286e+02
9.361111111111110716e+00 8.400000000000000000e+01 7.795892448800543661e+01 5.405489834462400722e+02 5.405500022833693947e+02
9.388888888888889284e+00 8.400000000000000000e+01 7.790171208536243341e+01 5.405491013197226948e+02 5.405499976978825316e+02
9.416666666666666075e+00 8.400000000000000000e+01 7.795892219804156298e+01 5.405491570997781992e+02 5.405500023208649054e+02
9.444444444444444642e+00 8.400000000000000000e+01 7.790171030394330387e+01 5.405492719076905814e+02 5.405499976603867935e+02
9.472222222222221433e+00 8.400000000000000000e+01 7.795892040253262678e+01 5.405493018464068200e+02 5.405500023583606435e+02
9.500000000000000000e+00 8.400000000000000000e+01 7.790170857887265754e+01 5.405493815968260378e+02 5.405499976228915102e+02
9.527777777777778567e+00 8.400000000000000000e+01 7.795891875184419462e+01 5.405494141190561095e+02 5.405500023958558131e+02
9.555555555555555358e+00 8.400000000000000000e+01 7.790170728660800137e+01 5.405494827695941922e+02 5.405499975853963406e+02
9.583333333333333925e+00 8.400000000000000000e+01 7.795891739425518097e+01 5.405495123543421414e+02 5.405500024333507554e+02
9.611111111111110716e+00 8.400000000000000000e+01 7.790170618126643376e+01 5.405495659274557738e+02 5.405499975479015120e+02
9.638888888888889284e+00 8.400000000000000000e+01 7.795891629564252412e+01 5.405495970020065215e+02 5.405500024708456976e+02
9.666666666666666075e+00 8.400000000000000000e+01 7.790170528191414689e+01 5.405496408346394901e+02 5.405499975104065697e+02
9.694444444444444642e+00 8.400000000000000000e+01 7.795891534454540306e+01 5.405496627487375463e+02 5.405500025083404125e+02
9.722222222222221433e+00 8.400000000000000000e+01 7.790170456387450315e+01 5.405497023411468263e+02 5.405499974729118549e+02
9.750000000000000000e+00 8.400000000000000000e+01 7.795891453730331477e+01 5.405497154772237991e+02 5.405500025458352411e+02
9.777777777777778567e+00 8.400000000000000000e+01 7.790170397118697565e+01 5.405497518290453627e+02 5.405499974354170263e+02
9.805555555555555358e+00 8.400000000000000000e+01 7.795891387076918022e+01 5.405497617098595811e+02 5.405500025833299560e+02
9.833333333333333925e+00 8.400000000000000000e+01 7.790170348318518734e+01 5.405497929285215832e+02 5.405499973979224251e+02
9.861111111111110716e+00 8.400000000000000000e+01 7.795891330408025510e+01 5.405498002368548214e+02 5.405500026208245572e+02
9.888888888888889284e+00 8.400000000000000000e+01 7.790170325216080016e+01 5.405498100163829349e+02 5.405499973604274828e+02
9.916666666666666075e+00 8.400000000000000000e+01 7.795891292664066441e+01 5.405498282715203686e+02 5.405500026583194995e+02
9.944444444444444642e+00 8.400000000000000000e+01 7.790170298158595585e+01 5.405498364839452279e+02 5.405499973229325406e+02
9.972222222222221433e+00 8.400000000000000000e+01 7.795891256483818665e+01 5.405498530022333625e+02 5.405500026958144417e+02
1.000000000000000000e+01 8.400000000000000000e+01 7.790170280861700292e+01 5.405498564354743394e+02 5.405499972854377120e+02
1.002777777777777857e+01 8.400000000000000000e+01 7.795891224631016314e+01 5.405498675906175094e+02 5.405500027333091566e+02
1.005555555555555536e+01 8.400000000000000000e+01 7.790170266388754783e+01 5.405498753290189597e+02 5.405499972479429971e+02
1.008333333333333393e+01 8.400000000000000000e+01 7.795891199011144579e+01 5.405498767017146520e+02 5.405500027708037578e+02
1.011111111111111072e+01 8.400000000000000000e+01 7.790170239402466734e+01 5.405499066081108595e+02 5.405499972104487370e+02
1.013888888888888928e+01 8.400000000000000000e+01 7.795891180930077269e+01 5.405498771280687151e+02 5.405500028082976769e+02
1.016666666666666607e+01 8.400000000000000000e+01 7.790170240573087312e+01 5.405499118653108326e+02 5.405499971729549316e+02
1.019444444444444464e+01 8.400000000000000000e+01 7.795891158178855562e+01 5.405498857789722251e+02 5.405500028457913686e+02
1.022222222222222143e+01 8.400000000000000000e+01 7.790170233660091981e+01 5.405499202146204425e+02 5.405499971354612398e+02
1.025000000000000000e+01 8.400000000000000000e+01 7.795891128612696264e+01 5.405499143107144846e+02 5.405500028832852877e+02
1.027777777777777857e+01 8.400000000000000000e+01 7.790170232377079174e+01 5.405499129450732880e+02 5.405499970979670934e+02
1.030555555555555536e+01 8.400000000000000000e+01 7.795891120306691846e+01 5.405499262942875021e+02 5.405500029207795478e+02
1.033333333333333393e+01 8.400000000000000000e+01 7.790170232138613926e+01 5.405499115650068234e+02 5.405499970604728333e+02
1.036111111111111072e+01 8.400000000000000000e+01 7.795891101506654763e+01 5.405499371593750766e+02 5.405500029582735806e+02
1.038888888888888928e+01 8.400000000000000000e+01 7.790170236690472905e+01 5.405499195081351900e+02 5.405499970229788005e+02
1.041666666666666607e+01 8.400000000000000000e+01 7.795891088508545863e+01 5.405499352428174689e+02 5.405500029957676134e+02
1.044444444444444464e+01 8.400000000000000000e+01 7.790170236043356056e+01 5.405499320337670497e+02 5.405499969854848814e+02
1.047222222222222143e+01 8.400000000000000000e+01 7.795891079674115076e+01 5.405499285943316181e+02 5.405500030332615324e+02
1.050000000000000000e+01 8.400000000000000000e+01 7.790170222489295782e+01 5.405499559979791684e+02 5.405499969479914171e+02
1.052777777777777857e+01 8.400000000000000000e+01 7.795891072334241301e+01 5.405499217307109348e+02 5.405500030707545420e+02
1.055555555555555536e+01 8.400000000000000000e+01 7.790170236396019732e+01 5.405499545671549413e+02 5.405499969104984075e+02
1.058333333333333393e+01 8.400000000000000000e+01 7.795891059244664234e+01 5.405499231832212672e+02 5.405500031082475516e+02
1.061111111111111072e+01 8.400000000000000000e+01 7.790170238127826963e+01 5.405499554681890686e+02 5.405499968730053979e+02
1.063888888888888928e+01 8.400000000000000000e+01 7.795891055075883003e+01 5.405499292219442395e+02 5.405500031457404475e+02
1.066666666666666607e+01 8.400000000000000000e+01 7.790170240484346209e+01 5.405499529847556914e+02 5.405499968355125020e+02
1.069444444444444464e+01 8.400000000000000000e+01 7.795891029532585037e+01 5.405499539691335258e+02 5.405500031832337982e+02
1.072222222222222143e+01 8.400000000000000000e+01 7.790170252460865186e+01 5.405499337103793778e+02 5.405499967980190377e+02
1.075000000000000000e+01 8.400000000000000000e+01 7.795891026518361855e+01 5.405499558626597718e+02 5.405500032207271488e+02
1.077777777777777857e+01 8.400000000000000000e+01 7.790170256537827242e+01 5.405499346425359590e+02 5.405499967605255733e+02
1.080555555555555536e+01 8.400000000000000000e+01 7.795891017290485081e+01 5.405499583477632086e+02 5.405500032582204994e+02
1.083333333333333393e+01 8.400000000000000000e+01 7.790170264828965685e+01 5.405499396182455030e+02 5.405499967230323364e+02
1.086111111111111072e+01 8.400000000000000000e+01 7.795891008620063189e+01 5.405499518657203453e+02 5.405500032957137364e+02
1.088888888888888928e+01 8.400000000000000000e+01 7.790170270812956232e+01 5.405499497277123737e+02 5.405499966855390994e+02
1.091666666666666607e+01 8.400000000000000000e+01 7.795891018301922770e+01 5.405499266723724077e+02 5.405500033332067460e+02
1.094444444444444464e+01 8.400000000000000000e+01 7.790170273157714576e+01 5.405499614466081084e+02 5.405499966480466583e+02
1.097222222222222143e+01 8.400000000000000000e+01 7.795891002710339990e+01 5.405499305426325236e+02 5.405500033706991871e+02
1.100000000000000000e+01 8.400000000000000000e+01 7.790170282527084566e+01 5.405499631582038091e+02 5.405499966105541034e+02
1.102777777777777857e+01 8.400000000000000000e+01 7.795890997470577588e+01 5.405499319183893476e+02 5.405500034081915146e+02
1.105555555555555536e+01 8.400000000000000000e+01 7.790170285371551984e+01 5.405499591058526221e+02 5.405499965730620033e+02
1.108333333333333393e+01 8.400000000000000000e+01 7.795890991827117489e+01 5.405499365158677847e+02 5.405500034456836147e+02
1.111111111111111072e+01 8.400000000000000000e+01 7.790170307790290849e+01 5.405499374727864961e+02 5.405499965355695622e+02
1.113888888888888928e+01 8.400000000000000000e+01 7.795890977118178000e+01 5.405499569909303546e+02 5.405500034831763969e+02
1.116666666666666607e+01 8.400000000000000000e+01 7.790170307828516627e+01 5.405499368217124356e+02 5.405499964980767800e+02
1.119444444444444464e+01 8.400000000000000000e+01 7.795890971386674551e+01 5.405499575201564539e+02 5.405500035206689518e+02
1.122222222222222143e+01 8.400000000000000000e+01 7.790170315283285163e+01 5.405499355219766358e+02 5.405499964605842251e+02
1.125000000000000000e+01 8.400000000000000000e+01 7.795890960713107631e+01 5.405499538853479180e+02 5.405500035581616203e+02
1.127777777777777857e+01 8.400000000000000000e+01 7.790170322887748000e+01 5.405499427315528465e+02 5.405499964230917840e+02
1.130555555555555536e+01 8.400000000000000000e+01 7.795890953226070508e+01 5.405499455242222666e+02 5.405500035956538341e+02
1.133333333333333393e+01 8.400000000000000000e+01 7.790170312524286089e+01 5.405499677133606156e+02 5.405499963855996839e+02
1.136111111111111072e+01 8.400000000000000000e+01 7.795890951471739072e+01 5.405499347803383898e+02 5.405500036331455931e+02
1.138888888888888928e+01 8.400000000000000000e+01 7.790170327378591253e+01 5.405499646090113401e+02 5.405499963481080385e+02
1.141666666666666607e+01 8.400000000000000000e+01 7.795890941072345015e+01 5.405499336913250090e+02 5.405500036706374658e+02
1.144444444444444464e+01 8.400000000000000000e+01 7.790170332715462109e+01 5.405499639271440628e+02 5.405499963106162795e+02
1.147222222222222143e+01 8.400000000000000000e+01 7.795890937616528049e+01 5.405499380662211024e+02 5.405500037081289975e+02
1.150000000000000000e+01 8.400000000000000000e+01 7.790170337758266328e+01 5.405499598850291250e+02 5.405499962731247479e+02
1.152777777777777857e+01 8.400000000000000000e+01 7.795890914162885110e+01 5.405499592828216464e+02 5.405500037456208702e+02
1.155555555555555536e+01 8.400000000000000000e+01 7.790170350555261791e+01 5.405499405828931003e+02 5.405499962356325341e+02
1.158333333333333393e+01 8.400000000000000000e+01 7.795890913254518750e+01 5.405499602326771083e+02 5.405500037831129703e+02
1.161111111111111072e+01 8.400000000000000000e+01 7.790170356080112413e+01 5.405499404638583201e+02 5.405499961981405477e+02
1.163888888888888928e+01 8.400000000000000000e+01 7.795890904686609701e+01 5.405499618723430331e+02 5.405500038206050704e+02
1.166666666666666607e+01 8.400000000000000000e+01 7.790170366184221962e+01 5.405499443239096991e+02 5.405499961606484476e+02
1.169444444444444464e+01 8.400000000000000000e+01 7.795890896780440471e+01 5.405499552856526861e+02 5.405500038580970568e+02
1.172222222222222143e+01 8.400000000000000000e+01 7.790170372928619713e+01 5.405499528178061155e+02 5.405499961231565749e+02
1.175000000000000000e+01 8.400000000000000000e+01 7.795890907628283628e+01 5.405499315187438469e+02 5.405500038955884747e+02
1.177777777777777857e+01 8.400000000000000000e+01 7.790170375917622891e+01 5.405499631897578183e+02 5.405499960856654980e+02
1.180555555555555536e+01 8.400000000000000000e+01 7.795890892583364007e+01 5.405499346137847851e+02 5.405500039330795516e+02
1.183333333333333393e+01 8.400000000000000000e+01 7.790170386250780155e+01 5.405499643439632109e+02 5.405499960481744210e+02
1.186111111111111072e+01 8.400000000000000000e+01 7.795890887625047583e+01 5.405499353350995762e+02 5.405500039705705149e+02
1.188888888888888928e+01 8.400000000000000000e+01 7.790170389722308641e+01 5.405499601277343800e+02 5.405499960106835715e+02
1.191666666666666607e+01 8.400000000000000000e+01 7.795890882505476327e+01 5.405499391858586478e+02 5.405500040080612507e+02
1.194444444444444464e+01 8.400000000000000000e+01 7.790170397386668810e+01 5.405499558232454547e+02 5.405499959731929494e+02
1.197222222222222143e+01 8.400000000000000000e+01 7.795890856904014754e+01 5.405499616015122228e+02 5.405500040455522139e+02
1.200000000000000000e+01 8.400000000000000000e+01 7.863307643166659489e+01 5.405431475887360193e+02 3.861099959482203872e+02
1.202777777777777857e+01 8.400000000000000000e+01 7.902387118949050659e+01 5.404714370616707129e+02 3.861100040386514252e+02
1.205555555555555536e+01 8.400000000000000000e+01 7.907603137549224925e+01 5.399884639677167115e+02 3.861099959908106030e+02
1.208333333333333393e+01 8.400000000000000000e+01 7.939897445853485181e+01 5.378827560658696711e+02 3.861100039769083878e+02
1.211111111111111072e+01 8.400000000000001421e+01 7.955693525134554989e+01 5.316660378299799277e+02 3.861099960485527163e+02
1.213888888888888928e+01 8.399999999999998579e+01 7.957783682741354880e+01 5.187682670873545021e+02 3.861100039376430573e+02
1.216666666666666607e+01 8.400000000000000000e+01 7.992995544770505489e+01 5.002340905045470549e+02 3.861099960694410242e+02
1.219444444444444464e+01 8.400000000000000000e+01 7.988145738346157998e+01 4.825750450948389698e+02 3.861100039211770536e+02
1.222222222222222143e+01 8.399999999999998579e+01 8.007452390818431809e+01 4.722427077925883623e+02 3.861099960959138571e+02
1.225000000000000000e+01 8.400000000000001421e+01 8.021041252230787677e+01 4.670340199419165970e+02 3.861100038802894119e+02
1.227777777777777857e+01 8.399999999999998579e+01 8.026506494144778969e+01 4.592223678529390440e+02 3.861099961451602098e+02
1.230555555555555536e+01 8.400000000000004263e+01 8.033282153845463824e+01 4.482965550648112867e+02 3.861100038341513709e+02
1.233333333333333393e+01 8.399999999999998579e+01 8.051164503003803929e+01 4.405209378589759126e+02 3.861099961806269789e+02
1.236111111111111072e+01 8.400000000000004263e+01 8.042673159777164926e+01 4.362298720890013897e+02 3.861100038073157634e+02
1.238888888888888928e+01 8.399999999999995737e+01 8.060939798634714748e+01 4.302108002231009323e+02 3.861099962063984776e+02
1.241666666666666607e+01 8.400000000000004263e+01 8.060321668059495437e+01 4.231347805597858382e+02 3.861100037754112577e+02
1.244444444444444464e+01 8.399999999999995737e+01 8.065714762014617634e+01 4.189309802032005905e+02 3.861099962462688495e+02
1.247222222222222143e+01 8.400000000000004263e+01 8.069038242119073345e+01 4.158296522076109909e+02 3.861100037322496519e+02
1.250000000000000000e+01 8.399999999999995737e+01 8.077190441252542996e+01 4.113582901730126196e+02 3.861099962865723683e+02
1.252777777777777857e+01 8.400000000000005684e+01 8.070722431719931933e+01 4.077051207363628578e+02 3.861100036977044283e+02
1.255555555555555536e+01 8.399999999999994316e+01 8.084676914452803942e+01 4.056304643550757874e+02 3.861099963168256295e+02
1.258333333333333393e+01 8.400000000000007105e+01 8.077814049418552145e+01 4.029660272485306223e+02 3.861100036671230669e+02
1.261111111111111072e+01 8.399999999999994316e+01 8.085109017863962322e+01 4.001899646251472973e+02 3.861099963513888156e+02
1.263888888888888928e+01 8.400000000000005684e+01 8.083857352764522375e+01 3.986511987172623890e+02 3.861100036286378554e+02
1.266666666666666607e+01 8.399999999999995737e+01 8.088945205148665707e+01 3.971798910314644786e+02 3.861099963910749580e+02
1.269444444444444464e+01 8.400000000000004263e+01 8.084092610229005516e+01 3.953254835197896568e+02 3.861100035909673807e+02
1.272222222222222143e+01 8.399999999999998579e+01 8.093701697300339504e+01 3.941143014613099353e+02 3.861099964253966164e+02
1.275000000000000000e+01 8.400000000000001421e+01 8.085690364447063416e+01 3.932369969988919820e+02 3.861100035584747729e+02
1.277777777777777857e+01 8.399999999999998579e+01 8.094047154905858577e+01 3.920892797548688691e+02 3.861099964585863518e+02
1.280555555555555536e+01 8.400000000000004263e+01 8.089287770331546312e+01 3.912276643018462323e+02 3.861100035230107892e+02
1.283333333333333393e+01 8.399999999999995737e+01 8.094363964515703458e+01 3.906672881990583619e+02 3.861099964960944249e+02
1.286111111111111072e+01 8.400000000000004263e+01 8.089831599299590437e+01 3.899546247269130390e+02 3.861100034852631211e+02
1.288888888888888928e+01 8.399999999999995737e+01 8.096894769188941154e+01 3.893659089225952243e+02 3.861099965324043524e+02
1.291666666666666607e+01 8.400000000000004263e+01 8.089529573086393555e+01 3.890130476447938577e+02 3.861100034506571888e+02
1.294444444444444464e+01 8.399999999999995737e+01 8.097608318526954463e+01 3.885850816656867437e+02 3.861099965662465365e+02
1.297222222222222143e+01 8.400000000000004263e+01 8.091145701507132060e+01 3.881724881159094025e+02 3.861100034161921712e+02
1.300000000000000000e+01 8.399999999999995737e+01 8.097108511357023986e+01 3.879447978035438496e+02 3.861099966020692591e+02
1.302777777777777857e+01 8.400000000000004263e+01 8.091951953735875236e+01 3.876981761647913913e+02 3.861100033794631372e+02
1.305555555555555536e+01 8.399999999999995737e+01 8.098004112700566282e+01 3.874248846156847890e+02 3.861099966387114932e+02
1.308333333333333393e+01 8.400000000000004263e+01 8.091477989075737298e+01 3.872659228008682817e+02 3.861100033436680974e+02
1.311111111111111072e+01 8.399999999999995737e+01 8.098804999495787627e+01 3.871207112977012343e+02 3.861099966735973794e+02
1.313888888888888928e+01 8.400000000000004263e+01 8.091861846786072476e+01 3.869520902417459638e+02 3.861100033090305601e+02
1.316666666666666607e+01 8.399999999999995737e+01 8.098460042519951685e+01 3.868370096113054615e+02 3.861099967087100140e+02
1.319444444444444464e+01 8.400000000000004263e+01 8.092573826789870850e+01 3.867509266461179891e+02 3.861100032732084060e+02
1.322222222222222143e+01 8.399999999999995737e+01 8.098520435867658307e+01 3.866468867417413549e+02 3.861099967449557653e+02
1.325000000000000000e+01 8.400000000000004263e+01 8.092386414730725619e+01 3.865710247243341087e+02 3.861100032371118687e+02
1.327777777777777857e+01 8.399999999999995737e+01 8.099090122625105437e+01 3.865161524461713043e+02 3.861099967805232041e+02
1.330555555555555536e+01 8.400000000000004263e+01 8.092268709403420246e+01 3.864493699703114089e+02 3.861100032019755872e+02
1.333333333333333393e+01 8.399999999999995737e+01 8.099043040271062921e+01 3.864041010765463966e+02 3.861099968156049727e+02
1.336111111111111072e+01 8.400000000000004263e+01 8.092680314285316001e+01 3.863660026435617283e+02 3.861100031665894790e+02
1.338888888888888928e+01 8.399999999999995737e+01 8.098853852577428825e+01 3.863257901689070195e+02 3.861099968513887006e+02
1.341666666666666607e+01 8.400000000000004263e+01 8.092735409518802214e+01 3.862951922149570692e+02 3.861100031306430651e+02
1.344444444444444464e+01 8.399999999999995737e+01 8.099116881029263482e+01 3.862736384573489659e+02 3.861099968871898795e+02
1.347222222222222143e+01 8.400000000000004263e+01 8.092542383018844987e+01 3.862470613954508281e+02 3.861100030951301960e+02
1.350000000000000000e+01 8.399999999999995737e+01 8.099230494690795013e+01 3.862257688932754718e+02 3.861099969224909501e+02
1.352777777777777857e+01 8.400000000000004263e+01 8.092682419257440074e+01 3.862151651103201289e+02 3.861100030598104240e+02
1.355555555555555536e+01 8.399999999999995737e+01 8.099071505093289147e+01 3.861959094694628334e+02 3.861099969580096740e+02
1.358333333333333393e+01 8.400000000000004263e+01 8.092817934803397861e+01 3.861838642741274157e+02 3.861100030240984324e+02
1.361111111111111072e+01 8.399999999999995737e+01 8.099121014551461428e+01 3.861758852009005523e+02 3.861099969937788501e+02
1.363888888888888928e+01 8.400000000000004263e+01 8.092707271904845356e+01 3.861654110331630250e+02 3.861100029884307219e+02
1.366666666666666607e+01 8.399999999999995737e+01 8.099250927042575654e+01 3.861566195231019378e+02 3.861099970292811463e+02
1.369444444444444464e+01 8.400000000000004263e+01 8.092698057398929734e+01 3.861518385509161817e+02 3.861100029530176130e+02
1.372222222222222143e+01 8.399999999999995737e+01 8.099188174679579788e+01 3.861465209363237818e+02 3.861099970647294981e+02
1.375000000000000000e+01 8.400000000000004263e+01 8.092806335904727177e+01 3.861380971492765184e+02 3.861100029174573933e+02
1.377777777777777857e+01 8.399999999999995737e+01 8.099147744390612047e+01 3.861368797275434304e+02 3.861099971003898759e+02
1.380555555555555536e+01 8.400000000000004263e+01 8.092783047938496566e+01 3.861323417644536562e+02 3.861100028817855332e+02
1.383333333333333393e+01 8.399999999999995737e+01 8.099227214521322082e+01 3.861287995377395532e+02 3.861099971359910228e+02
1.386111111111111072e+01 8.400000000000004263e+01 8.092731615362004050e+01 3.861271510618876164e+02 3.861100028462687419e+02
1.388888888888888928e+01 8.399999999999995737e+01 8.099231666475813540e+01 3.861245760388606527e+02 3.861099971714696721e+02
1.391666666666666607e+01 8.400000000000004263e+01 8.092782354301564851e+01 3.861229484426257841e+02 3.861100028107597382e+02
1.394444444444444464e+01 8.399999999999995737e+01 8.099182580699913103e+01 3.861198110727892754e+02 3.861099972070459216e+02
1.397222222222222143e+01 8.400000000000004263e+01 8.092803067204177125e+01 3.861197458418633346e+02 3.861100027751380139e+02
1.400000000000000000e+01 8.399999999999995737e+01 8.099208808497959922e+01 3.861172424115322883e+02 3.861099972426634963e+02
1.402777777777777857e+01 8.400000000000004263e+01 8.092763530759130219e+01 3.861164476652008943e+02 3.861100027395626739e+02
1.405555555555555536e+01 8.399999999999995737e+01 8.099236195305994102e+01 3.861163211201832155e+02 3.861099972781933047e+02
1.408333333333333393e+01 8.400000000000004263e+01 8.092771507672472353e+01 3.861140525133840242e+02 3.861100027040453142e+02
1.411111111111111072e+01 8.399999999999995737e+01 8.099208761228686626e+01 3.861149791375710834e+02 3.861099973137345387e+02
1.413888888888888928e+01 8.400000000000004263e+01 8.092798802771537225e+01 3.861128130811719075e+02 3.861100026684686100e+02
1.416666666666666607e+01 8.399999999999995737e+01 8.099204891187699218e+01 3.861137805205714244e+02 3.861099973493321613e+02
1.419444444444444464e+01 8.400000000000004263e+01 8.092782950754755689e+01 3.861121731495409222e+02 3.861100026328786612e+02
1.422222222222222143e+01 8.399999999999995737e+01 8.099227932263953278e+01 3.861124431894693316e+02 3.861099973848956211e+02
1.425000000000000000e+01 8.400000000000004263e+01 8.092772858938010927e+01 3.861121494608209446e+02 3.861100025973366314e+02
1.427777777777777857e+01 8.399999999999995737e+01 8.099221475743237875e+01 3.861111830071831150e+02 3.861099974204350929e+02
1.430555555555555536e+01 8.400000000000004263e+01 8.092789886587293324e+01 3.861120741970861445e+02 3.861100025617820393e+02
1.433333333333333393e+01 8.399999999999995737e+01 8.099209391475871200e+01 3.861105611168002838e+02 3.861099974560093528e+02
1.436111111111111072e+01 8.400000000000004263e+01 8.092790088398972159e+01 3.861116538265835629e+02 3.861100025261998780e+02
1.438888888888888928e+01 8.399999999999995737e+01 8.099220232026490862e+01 3.861105026640705091e+02 3.861099974915841813e+02
1.441666666666666607e+01 8.400000000000004263e+01 8.092778779855392202e+01 3.861109355553207934e+02 3.861100024906393173e+02
1.444444444444444464e+01 8.399999999999995737e+01 8.099224314146275105e+01 3.861107941276740689e+02 3.861099975271341691e+02
1.447222222222222143e+01 8.400000000000004263e+01 8.092784328580100350e+01 3.861102067755228973e+02 3.861100024550884768e+02
1.450000000000000000e+01 8.399999999999995737e+01 8.099215272177832503e+01 3.861110365238124587e+02 3.861099975626949572e+02
1.452777777777777857e+01 8.400000000000004263e+01 8.092790116355647001e+01 3.861097637593995842e+02 3.861100024195181390e+02
1.455555555555555536e+01 8.399999999999995737e+01 8.099216841721656124e+01 3.861110061583632387e+02 3.861099975982680803e+02
1.458333333333333393e+01 8.400000000000004263e+01 8.092783869766572025e+01 3.861097811470046963e+02 3.861100023839500750e+02
1.461111111111111072e+01 8.399999999999995737e+01 8.099222698990796232e+01 3.861105872314079193e+02 3.861099976338277884e+02
1.463888888888888928e+01 8.400000000000004263e+01 8.092782876781537027e+01 3.861101191843580409e+02 3.861100023483948576e+02
1.466666666666666607e+01 8.399999999999995737e+01 8.099219076136900242e+01 3.861100614636040973e+02 3.861099976693848248e+02
1.469444444444444464e+01 8.400000000000004263e+01 8.092787892396631833e+01 3.861105060853999476e+02 3.861100023128321936e+02
1.472222222222222143e+01 8.399999999999995737e+01 8.099216728171886359e+01 3.861096821421712093e+02 3.861099977049523773e+02
1.475000000000000000e+01 8.400000000000004263e+01 8.092786418436629958e+01 3.861106002173843308e+02 3.861100022772641296e+02
1.477777777777777857e+01 8.399999999999995737e+01 8.099220436052755190e+01 3.861096798637340157e+02 3.861099977405168602e+02
1.480555555555555536e+01 8.400000000000004263e+01 8.092783662264176314e+01 3.861103817897346175e+02 3.861100022417039668e+02
1.483333333333333393e+01 8.399999999999995737e+01 8.099220437854187082e+01 3.861099573182966083e+02 3.861099977760750903e+02
1.486111111111111072e+01 8.400000000000004263e+01 8.092786043734969326e+01 3.861099497404661065e+02 3.861100022061442019e+02
1.488888888888888928e+01 8.399999999999995737e+01 8.099217866091190388e+01 3.861103404742761995e+02 3.861099978116381521e+02
1.491666666666666607e+01 8.400000000000004263e+01 8.092786945738036763e+01 3.861096209763175580e+02 3.861100021705788663e+02
1.494444444444444464e+01 8.399999999999995737e+01 8.099219069983813313e+01 3.861105216636795490e+02 3.861099978472032603e+02
1.497222222222222143e+01 8.400000000000004263e+01 8.092784907148096352e+01 3.861095618833523417e+02 3.861100021350160318e+02
1.500000000000000000e+01 8.399999999999995737e+01 8.099220336821653632e+01 3.861104047609586587e+02 3.861099978827637642e+02
1.502777777777777857e+01 8.400000000000004263e+01 8.092785250272943642e+01 3.861097800213447044e+02 3.861100020994560964e+02
1.505555555555555536e+01 8.399999999999995737e+01 8.099218912913080715e+01 3.861100900795169082e+02 3.861099979183249502e+02
1.508333333333333393e+01 8.400000000000004263e+01 8.092786558233036942e+01 3.861100965490433623e+02 3.861100020638932051e+02
1.511111111111111072e+01 8.399999999999995737e+01 8.099218677996339011e+01 3.861097705930890811e+02 3.861099979538887510e+02
1.513888888888888928e+01 8.400000000000004263e+01 8.092785745022494837e+01 3.861103261998363791e+02 3.861100020283298022e+02
1.516666666666666607e+01 8.399999999999995737e+01 8.099219780371319644e+01 3.861096722719988747e+02 3.861099979894507328e+02
1.519444444444444464e+01 8.400000000000004263e+01 8.092785226219665162e+01 3.861102903816575349e+02 3.861100019927689573e+02
1.522222222222222143e+01 8.399999999999995737e+01 8.099219432824042997e+01 3.861098096406967670e+02 3.861099980250114641e+02
1.525000000000000000e+01 8.400000000000004263e+01 8.092786058137649263e+01 3.861100608716511715e+02 3.861100019572075439e+02
1.527777777777777857e+01 8.399999999999995737e+01 8.099218808042004980e+01 3.861100989349053521e+02 3.861099980605739006e+02
1.530555555555555536e+01 8.400000000000004263e+01 8.092786061623593241e+01 3.861097746410443392e+02 3.861100019216447663e+02
1.533333333333333393e+01 8.399999999999995737e+01 8.099219327777369415e+01 3.861103029362519692e+02 3.861099980961362235e+02
1.536111111111111072e+01 8.400000000000004263e+01 8.092785495483947500e+01 3.861096368137833679e+02 3.861100018860831256e+02
1.538888888888888928e+01 8.399999999999995737e+01 8.099219514754635441e+01 3.861103425224374632e+02 3.861099981316972389e+02
1.541666666666666607e+01 8.400000000000004263e+01 8.092785771026677821e+01 3.861097156567388993e+02 3.861100018505221101e+02
1.544444444444444464e+01 8.399999999999995737e+01 8.099219051356597276e+01 3.861101744051599098e+02 3.861099981672588228e+02
1.547222222222222143e+01 8.400000000000004263e+01 8.092786061094285799e+01 3.861099370875706427e+02 3.861100018149600714e+02
1.550000000000000000e+01 8.399999999999995737e+01 8.099219118207690826e+01 3.861099404645421487e+02 3.861099982028209183e+02
1.552777777777777857e+01 8.400000000000004263e+01 8.092785751060847588e+01 3.861101583916334903e+02 3.861100017793983170e+02
1.555555555555555536e+01 8.399999999999995737e+01 8.099219398586083685e+01 3.861097747491133987e+02 3.861099982383821612e+02
1.558333333333333393e+01 8.400000000000004263e+01 8.092785707148900087e+01 3.861102227617362814e+02 3.861100017438373584e+02
1.561111111111111072e+01 8.399999999999995737e+01 8.099219207637796103e+01 3.861097953998691992e+02 3.861099982739431766e+02
1.563888888888888928e+01 8.400000000000004263e+01 8.092785960679508150e+01 3.861101222364251839e+02 3.861100017082761156e+02
1.566666666666666607e+01 8.399999999999995737e+01 8.099219082941105796e+01 3.861099593289765153e+02 3.861099983095047037e+02
1.569444444444444464e+01 8.400000000000004263e+01 8.092785892427676231e+01 3.861099061887441053e+02 3.861100016727145885e+02
1.572222222222222143e+01 8.399999999999995737e+01 8.099219259227160705e+01 3.861101684595091683e+02 3.861099983450659465e+02
1.575000000000000000e+01 8.400000000000004263e+01 8.092785761658493016e+01 3.861097444850114471e+02 3.861100016371535162e+02
1.577777777777777857e+01 8.399999999999995737e+01 8.099219250564060246e+01 3.861102521933299272e+02 3.861099983806269051e+02
1.580555555555555536e+01 8.400000000000004263e+01 8.092785886751507007e+01 3.861097413046754241e+02 3.861100016015925576e+02
1.583333333333333393e+01 8.399999999999995737e+01 8.099219115783132850e+01 3.861102069550242959e+02 3.861099984161879775e+02
1.586111111111111072e+01 8.400000000000004263e+01 8.092785937486326020e+01 3.861098533510019593e+02 3.861100015660314284e+02
1.588888888888888928e+01 8.399999999999995737e+01 8.099219167845988920e+01 3.861100401623362472e+02 3.861099984517491066e+02
1.591666666666666607e+01 8.400000000000004263e+01 8.092785842584359557e+01 3.861100278252022235e+02 3.861100015304704129e+02
1.594444444444444464e+01 8.399999999999995737e+01 8.099219222882641134e+01 3.861098951273590387e+02 3.861099984873099515e+02
1.597222222222222143e+01 8.400000000000004263e+01 8.092785866178299159e+01 3.861101458068781085e+02 3.861100014949096817e+02
1.600000000000000000e+01 8.399999999999995737e+01 8.099219144837398687e+01 3.861098358332964153e+02 3.861099985228706828e+02
1.602777777777777857e+01 8.400000000000004263e+01 8.092785938169865290e+01 3.861101212161023000e+02 3.861100014593488368e+02
1.605555555555555713e+01 8.399999999999995737e+01 8.099219125746407144e+01 3.861099117936198013e+02 3.861099985584314709e+02
1.608333333333333215e+01 8.400000000000004263e+01 8.092785903638474565e+01 3.861099905657592899e+02 3.861100014237882192e+02
1.611111111111111072e+01 8.399999999999995737e+01 8.099219173276699735e+01 3.861100593024975751e+02 3.861099985939920884e+02
1.613888888888888928e+01 8.400000000000004263e+01 8.092785885866993567e+01 3.861098616012330922e+02 3.861100013882276585e+02
1.616666666666666785e+01 8.399999999999995737e+01 8.099219149366916781e+01 3.861101729216900935e+02 3.861099986295525923e+02
1.619444444444444287e+01 8.400000000000004263e+01 8.092785933927572728e+01 3.861097774925789281e+02 3.861100013526670978e+02
1.622222222222222143e+01 8.399999999999995737e+01 8.099219111055737130e+01 3.861101923367168069e+02 3.861099986651131530e+02
1.625000000000000000e+01 8.400000000000004263e+01 8.092785940992351357e+01 3.861098213307547553e+02 3.861100013171065370e+02
1.627777777777777857e+01 8.399999999999995737e+01 8.099219129613172186e+01 3.861100918166271185e+02 3.861099987006737138e+02
1.630555555555555713e+01 8.400000000000004263e+01 8.092785920069482586e+01 3.861099528621876402e+02 3.861100012815460332e+02
1.633333333333333215e+01 8.399999999999995737e+01 8.099219132407773714e+01 3.861099739036758933e+02 3.861099987362340471e+02
1.636111111111111072e+01 8.400000000000004263e+01 8.092785941060773780e+01 3.861100566758310038e+02 3.861100012459858704e+02
1.638888888888888928e+01 8.399999999999995737e+01 8.099219101860931858e+01 3.861098974815728866e+02 3.861099987717942668e+02
1.641666666666666785e+01 8.400000000000004263e+01 8.092785962140176537e+01 3.861101143481056965e+02 3.861100012104256507e+02
1.644444444444444287e+01 8.399999999999995737e+01 8.099219098017030660e+01 3.861098914090482594e+02 3.861099988073544864e+02
1.647222222222222143e+01 8.400000000000004263e+01 8.092785953483380013e+01 3.861100488864981344e+02 3.861100011748654879e+02
1.650000000000000000e+01 8.399999999999995737e+01 8.099219104491423593e+01 3.861100040497183841e+02 3.861099988429144787e+02
1.652777777777777857e+01 8.400000000000004263e+01 8.092785958217390885e+01 3.861099325653077017e+02 3.861100011393054956e+02
1.655555555555555713e+01 8.399999999999995737e+01 8.099219087840130271e+01 3.861100959965290258e+02 3.861099988784744710e+02
1.658333333333333215e+01 8.400000000000004263e+01 8.092785977869117175e+01 3.861098511699553342e+02 3.861100011037455602e+02
1.661111111111111072e+01 8.399999999999995737e+01 8.099219074646485694e+01 3.861101543901202717e+02 3.861099989140342927e+02
1.663888888888888928e+01 8.400000000000004263e+01 8.092785981490798974e+01 3.861098157224973875e+02 3.861100010681857952e+02
1.666666666666666785e+01 8.399999999999995737e+01 8.099219076182538402e+01 3.861101223209989826e+02 3.861099989495940576e+02
1.669444444444444287e+01 8.400000000000004263e+01 8.092785982512576481e+01 3.861099047144328438e+02 3.861100010326260872e+02
1.672222222222222143e+01 8.399999999999995737e+01 8.099219069417628702e+01 3.861100329228213468e+02 3.861099989851538226e+02
1.675000000000000000e+01 8.400000000000004263e+01 8.092785996009472171e+01 3.861099959336394249e+02 3.861100009970663791e+02
1.677777777777777857e+01 8.399999999999995737e+01 8.099219055435449377e+01 3.861099512976281858e+02 3.861099990207134738e+02
1.680555555555555713e+01 8.400000000000004263e+01 8.092786005652723702e+01 3.861100559200070279e+02 3.861100009615067279e+02
1.683333333333333215e+01 8.399999999999995737e+01 8.099219050579522161e+01 3.861099045851319715e+02 3.861099990562729545e+02
1.686111111111111072e+01 8.400000000000004263e+01 8.092786007408159321e+01 3.861100439801560924e+02 3.861100009259471904e+02
1.688888888888888928e+01 8.399999999999995737e+01 8.099219046619607809e+01 3.861099678685137064e+02 3.861099990918324920e+02
1.691666666666666785e+01 8.400000000000004263e+01 8.092786016780839020e+01 3.861099806426075247e+02 3.861100008903877665e+02
1.694444444444444287e+01 8.399999999999995737e+01 8.099219035849860404e+01 3.861100415574081808e+02 3.861099991273919159e+02
1.697222222222222143e+01 8.400000000000004263e+01 8.092786027159878870e+01 3.861099058627825684e+02 3.861100008548283995e+02
1.700000000000000000e+01 8.399999999999995737e+01 8.099219027756468847e+01 3.861101042969098671e+02 3.861099991629512260e+02
1.702777777777777857e+01 8.400000000000004263e+01 8.092786032128501006e+01 3.861098689685285308e+02 3.861100008192690893e+02
1.705555555555555713e+01 8.399999999999995737e+01 8.099219022248425404e+01 3.861101085973759837e+02 3.861099991985105362e+02
1.708333333333333215e+01 8.400000000000004263e+01 8.092786038636666035e+01 3.861098951891493698e+02 3.861100007837098929e+02
1.711111111111111072e+01 8.399999999999995737e+01 8.099219014578140730e+01 3.861100593969016472e+02 3.861099992340697327e+02
1.713888888888888928e+01 8.400000000000004263e+01 8.092786047760259294e+01 3.861099563471062197e+02 3.861100007481506964e+02
1.716666666666666785e+01 8.399999999999995737e+01 8.099219005003983796e+01 3.861099978806487911e+02 3.861099992696288155e+02
1.719444444444444287e+01 8.400000000000004263e+01 8.092786055603312434e+01 3.861100093753323108e+02 3.861100007125916704e+02
1.722222222222222143e+01 8.399999999999995737e+01 8.099218999014847498e+01 3.861099614827872415e+02 3.861099993051877846e+02
1.725000000000000000e+01 8.400000000000004263e+01 8.092786061285929122e+01 3.861100241137082776e+02 3.861100006770327013e+02
1.727777777777777857e+01 8.399999999999995737e+01 8.099218991911853038e+01 3.861099697920835183e+02 3.861099993407466400e+02
1.730555555555555713e+01 8.400000000000004263e+01 8.092786069706939145e+01 3.861099952933510622e+02 3.861100006414739596e+02
1.733333333333333215e+01 8.399999999999995737e+01 8.099218983167291697e+01 3.861100129461066786e+02 3.861099993763054385e+02
1.736111111111111072e+01 8.400000000000004263e+01 8.092786077766453445e+01 3.861099466972168557e+02 3.861100006059151610e+02
1.738888888888888928e+01 8.399999999999995737e+01 8.099218975937668574e+01 3.861100582162218302e+02 3.861099994118641803e+02
1.741666666666666785e+01 8.400000000000004263e+01 8.092786084529416257e+01 3.861099120487349978e+02 3.861100005703564761e+02
1.744444444444444287e+01 8.399999999999995737e+01 8.099218969004387247e+01 3.861100773174384813e+02 3.861099994474228083e+02
1.747222222222222143e+01 8.400000000000004263e+01 8.092786091959462169e+01 3.861099107716523235e+02 3.861100005347978481e+02
1.750000000000000000e+01 8.399999999999995737e+01 8.099218961073155754e+01 3.861100617055838597e+02 3.861099994829814364e+02
1.752777777777777857e+01 8.400000000000004263e+01 8.092786100039911901e+01 3.861099395675311712e+02 3.861100004992392769e+02
1.755555555555555713e+01 8.399999999999995737e+01 8.099218953223788731e+01 3.861100254558830898e+02 3.861099995185399507e+02
1.758333333333333215e+01 8.400000000000004263e+01 8.092786107435220799e+01 3.861099767343669100e+02 3.861100004636808194e+02
1.761111111111111072e+01 8.399999999999995737e+01 8.099218946116820916e+01 3.861099937529929207e+02 3.861099995540984082e+02
1.763888888888888928e+01 8.400000000000004263e+01 8.092786114605458181e+01 3.861099979324660580e+02 3.861100004281223619e+02
1.766666666666666785e+01 8.399999999999995737e+01 8.099218938589133643e+01 3.861099859404633321e+02 3.861099995896568089e+02
1.769444444444444287e+01 8.400000000000004263e+01 8.092786122452875475e+01 3.861099920332998749e+02 3.861100003925640749e+02
1.772222222222222143e+01 8.399999999999995737e+01 8.099218930701356101e+01 3.861100035588305559e+02 3.861099996252150390e+02
1.775000000000000000e+01 8.400000000000004263e+01 8.092786130107259623e+01 3.861099664862200029e+02 3.861100003570058448e+02
1.777777777777777857e+01 8.399999999999995737e+01 8.099218923287799043e+01 3.861100322047680606e+02 3.861099996607732692e+02
1.780555555555555713e+01 8.400000000000004263e+01 8.092786137427141568e+01 3.861099398039614812e+02 3.861100003214476146e+02
1.783333333333333215e+01 8.399999999999995737e+01 8.099218915874699576e+01 3.861100525062509519e+02 3.861099996963313856e+02
1.786111111111111072e+01 8.400000000000004263e+01 8.092786145022689936e+01 3.861099289564405694e+02 3.861100002858894982e+02
1.788888888888888928e+01 8.399999999999995737e+01 8.099218908134368178e+01 3.861100526730218689e+02 3.861099997318893884e+02
1.791666666666666785e+01 8.400000000000004263e+01 8.092786152756227125e+01 3.861099387959811793e+02 3.861100002503316659e+02
1.794444444444444287e+01 8.399999999999995737e+01 8.099218900526753373e+01 3.861100351670735904e+02 3.861099997674472206e+02
1.797222222222222143e+01 8.400000000000004263e+01 8.092786160224684977e+01 3.861099605187383759e+02 3.861100002147738337e+02
1.800000000000000000e+01 8.399999999999995737e+01 8.064382824035554620e+01 3.861157332564544049e+02 4.633299997997545461e+02
1.802777777777777857e+01 8.400000000000004263e+01 8.042667689670263087e+01 3.861789899690762695e+02 4.633300001950253204e+02
1.805555555555555713e+01 8.399999999999995737e+01 8.044622254140824680e+01 3.866043356733075029e+02 4.633299998017853909e+02
1.808333333333333215e+01 8.400000000000004263e+01 8.025730288547410396e+01 3.884151599437092841e+02 4.633300002037543095e+02
1.811111111111111072e+01 8.399999999999998579e+01 8.022887965222912499e+01 3.935219189676163296e+02 4.633299997945626956e+02
1.813888888888888928e+01 8.400000000000000000e+01 8.017967062592418870e+01 4.033072816421235984e+02 4.633300002012491063e+02
1.816666666666666785e+01 8.399999999999998579e+01 8.005795334935713470e+01 4.156692769928533266e+02 4.633299998064585452e+02
1.819444444444444287e+01 8.400000000000000000e+01 8.004424695484614460e+01 4.251575339299170651e+02 4.633300001867406763e+02
1.822222222222222143e+01 8.400000000000000000e+01 7.999234377531553264e+01 4.287216317820057156e+02 4.633299998163082023e+02
1.825000000000000000e+01 8.400000000000000000e+01 7.989831563656882452e+01 4.299294368738982826e+02 4.633300001840797790e+02
1.827777777777777857e+01 8.399999999999998579e+01 7.991231505576847383e+01 4.337181239689703034e+02 4.633299998148456780e+02
1.830555555555555713e+01 8.400000000000000000e+01 7.984808445675797373e+01 4.389770277000231431e+02 4.633300001842472966e+02
1.833333333333333215e+01 8.400000000000000000e+01 7.981224312166477830e+01 4.418393860069678567e+02 4.633299998194348177e+02
1.836111111111111072e+01 8.400000000000000000e+01 7.981279180567388210e+01 4.431327185831220277e+02 4.633300001754965365e+02
1.838888888888888928e+01 8.399999999999998579e+01 7.977183383998465160e+01 4.457516902131495726e+02 4.633299998288536017e+02
1.841666666666666785e+01 8.400000000000000000e+01 7.974070669197855921e+01 4.486288696994759562e+02 4.633300001687404119e+02
1.844444444444444287e+01 8.400000000000000000e+01 7.975128429630751725e+01 4.499208171189289374e+02 4.633299998321687099e+02
1.847222222222222143e+01 8.400000000000000000e+01 7.970418077113089339e+01 4.510013475525703939e+02 4.633300001669782660e+02
1.850000000000000000e+01 8.399999999999998579e+01 7.970544538679520485e+01 4.528010316124946257e+02 4.633299998350170767e+02
1.852777777777777857e+01 8.400000000000001421e+01 7.969457234334915086e+01 4.540772945491359565e+02 4.633300001616956934e+02
1.855555555555555713e+01 8.399999999999998579e+01 7.967354175124444282e+01 4.547740087163839462e+02 4.633299998420733345e+02
1.858333333333333215e+01 8.400000000000000000e+01 7.966534469597728219e+01 4.558579450243965425e+02 4.633300001547038960e+02
1.861111111111111072e+01 8.400000000000000000e+01 7.966799795228975256e+01 4.568897776612469102e+02 4.633299998475550865e+02
1.863888888888888928e+01 8.400000000000000000e+01 7.963985843690490185e+01 4.574183130102598511e+02 4.633300001507880097e+02
1.866666666666666785e+01 8.400000000000000000e+01 7.965075728149581380e+01 4.580357456311170949e+02 4.633299998509918964e+02
1.869444444444444287e+01 8.400000000000000000e+01 7.963480457962272396e+01 4.587702193622879463e+02 4.633300001466037656e+02
1.872222222222222143e+01 8.400000000000000000e+01 7.963099228598922252e+01 4.592244293841676495e+02 4.633299998563718987e+02
1.875000000000000000e+01 8.400000000000000000e+01 7.962576050150882168e+01 4.596134044656949413e+02 4.633300001405410740e+02
1.877777777777777857e+01 8.400000000000000000e+01 7.962596798533994047e+01 4.601006228777563933e+02 4.633299998622116505e+02
1.880555555555555713e+01 8.400000000000000000e+01 7.961097033409123469e+01 4.604495207867635713e+02 4.633300001354917299e+02
1.883333333333333215e+01 8.400000000000000000e+01 7.962162160551257273e+01 4.607209512720198177e+02 4.633299998665823409e+02
1.886111111111111072e+01 8.400000000000000000e+01 7.960602726101726034e+01 4.610494200297756038e+02 4.633300001312116478e+02
1.888888888888888928e+01 8.400000000000000000e+01 7.961117726169283060e+01 4.613056210660996044e+02 4.633299998713115428e+02
1.891666666666666785e+01 8.400000000000000000e+01 7.960408400698847231e+01 4.614961893328980977e+02 4.633300001259281657e+02
1.894444444444444287e+01 8.400000000000000000e+01 7.960649684930849901e+01 4.617148431542875073e+02 4.633299998768334831e+02
1.897222222222222143e+01 8.400000000000000000e+01 7.959717804918854256e+01 4.619068687014350303e+02 4.633300001205961962e+02
1.900000000000000000e+01 8.400000000000000000e+01 7.960560532812816348e+01 4.620417233513276756e+02 4.633299998817680603e+02
1.902777777777777857e+01 8.400000000000000000e+01 7.959296027179073008e+01 4.621873470201807663e+02 4.633300001159349790e+02
1.905555555555555713e+01 8.400000000000000000e+01 7.960135985641549894e+01 4.623257629046800048e+02 4.633299998864521285e+02
1.908333333333333215e+01 8.400000000000000000e+01 7.959242460468924207e+01 4.624243828701768280e+02 4.633300001110067114e+02
1.911111111111111072e+01 8.400000000000000000e+01 7.959776863749831932e+01 4.625243264457276950e+02 4.633299998916268692e+02
1.913888888888888928e+01 8.400000000000000000e+01 7.959001286763867711e+01 4.626187842685422424e+02 4.633300001057634745e+02
1.916666666666666785e+01 8.400000000000000000e+01 7.959727350639363408e+01 4.626937973400417263e+02 4.633299998967462443e+02
1.919444444444444287e+01 8.400000000000000000e+01 7.958713995990962076e+01 4.627612038966984755e+02 4.633300001008324216e+02
1.922222222222222143e+01 8.400000000000000000e+01 7.959602570723654935e+01 4.628277164613328978e+02 4.633299999015722506e+02
1.925000000000000000e+01 8.400000000000000000e+01 7.958657716556305672e+01 4.628814457912946523e+02 4.633300000959675344e+02
1.927777777777777857e+01 8.400000000000000000e+01 7.959386752213589489e+01 4.629285895441170169e+02 4.633299999065642396e+02
1.930555555555555713e+01 8.400000000000000000e+01 7.958600772012489699e+01 4.629760745703864586e+02 4.633300000908705556e+02
1.933333333333333215e+01 8.400000000000000000e+01 7.959324111257623713e+01 4.630126339456344908e+02 4.633299999116728145e+02
1.936111111111111072e+01 8.400000000000000000e+01 7.958448442564227321e+01 4.630476175409497159e+02 4.633300000858340013e+02
1.938888888888888928e+01 8.400000000000000000e+01 7.959302282090801839e+01 4.630795591203161052e+02 4.633299999166216594e+02
1.941666666666666785e+01 8.400000000000000000e+01 7.958384404032835846e+01 4.631064892926016796e+02 4.633300000809211951e+02
1.944444444444444287e+01 8.400000000000000000e+01 7.959201570201619802e+01 4.631306356477424515e+02 4.633299999215660137e+02
1.947222222222222143e+01 8.400000000000000000e+01 7.958377585733640558e+01 4.631528325210758794e+02 4.633300000759140289e+02
1.950000000000000000e+01 8.400000000000000000e+01 7.959141572892534100e+01 4.631730240641620071e+02 4.633299999266158693e+02
1.952777777777777857e+01 8.400000000000000000e+01 7.958315693960349790e+01 4.631884505213532179e+02 4.633300000708688913e+02
1.955555555555555713e+01 8.400000000000000000e+01 7.959138778032539108e+01 4.632057152131354769e+02 4.633299999316216145e+02
1.958333333333333215e+01 8.400000000000000000e+01 7.958263694662517196e+01 4.632185342263985035e+02 4.633300000659017428e+02
1.961111111111111072e+01 8.400000000000000000e+01 7.959103922777407547e+01 4.632306506149309939e+02 4.633299999365786448e+02
1.963888888888888928e+01 8.400000000000000000e+01 7.958260002032780278e+01 4.632419449886559164e+02 4.633300000609245330e+02
1.966666666666666785e+01 8.400000000000000000e+01 7.959061927467381281e+01 4.632512700080247328e+02 4.633299999415859247e+02
1.969444444444444287e+01 8.400000000000000000e+01 7.958242504967594755e+01 4.632602389180883051e+02 4.633300000559012801e+02
1.972222222222222143e+01 8.400000000000000000e+01 7.959055952394507472e+01 4.632672466746651025e+02 4.633299999466023564e+02
1.975000000000000000e+01 8.400000000000000000e+01 7.958210770903173170e+01 4.632750325548051933e+02 4.633300000509049141e+02
1.977777777777777857e+01 8.400000000000000000e+01 7.959048556769268146e+01 4.632802340692086318e+02 4.633299999515822947e+02
1.980555555555555713e+01 8.400000000000000000e+01 7.958202904562745061e+01 4.632860791260970927e+02 4.633300000459265675e+02
1.983333333333333215e+01 8.400000000000000000e+01 7.959026108113867792e+01 4.632910011776479564e+02 4.633299999565722374e+02
1.986111111111111072e+01 8.400000000000000000e+01 7.958200669203824873e+01 4.632948178528394578e+02 4.633300000409227550e+02
1.988888888888888928e+01 8.400000000000000000e+01 7.959017379083175570e+01 4.632993041830579273e+02 4.633299999615815636e+02
1.991666666666666785e+01 8.400000000000000000e+01 7.958185855119654661e+01 4.633019408081584629e+02 4.633300000359186015e+02
1.994444444444444287e+01 8.400000000000000000e+01 7.959017239021534351e+01 4.633057905286098048e+02 4.633299999665757127e+02
1.997222222222222143e+01 8.400000000000000000e+01 7.958177311720231728e+01 4.633077122424542722e+02 4.633300000309311031e+02
2.000000000000000000e+01 8.400000000000000000e+01 7.959008195177293032e+01 4.633106930528664975e+02 4.633299999715641206e+02
2.002777777777777857e+01 8.400000000000000000e+01 7.958177603835841296e+01 4.633125666369525106e+02 4.633300000259364992e+02
2.005555555555555713e+01 8.400000000000000000e+01 7.959000605008024820e+01 4.633143973532298787e+02 4.633299999765648636e+02
2.008333333333333215e+01 8.400000000000000000e+01 7.958172592588474004e+01 4.633164412529964693e+02 4.633300000209342215e+02
2.011111111111111072e+01 8.400000000000000000e+01 7.959000583874200174e+01 4.633174154085692180e+02 4.633299999815637875e+02
2.013888888888888928e+01 8.400000000000000000e+01 7.958166376605238668e+01 4.633193600770421199e+02 4.633300000159401293e+02
2.016666666666666785e+01 8.400000000000000000e+01 7.958998154587659712e+01 4.633200062357752813e+02 4.633299999865553218e+02
2.019444444444444287e+01 8.400000000000000000e+01 7.958165856285121720e+01 4.633214796797640815e+02 4.633300000109474581e+02
2.022222222222222143e+01 8.400000000000000000e+01 7.958993419965727867e+01 4.633222387891387370e+02 4.633299999915512899e+02
2.025000000000000000e+01 8.400000000000000000e+01 7.958164925810331169e+01 4.633230082054961372e+02 4.633300000059488752e+02
2.027777777777777857e+01 8.400000000000000000e+01 7.958992484462517325e+01 4.633240969525514856e+02 4.633299999965500433e+02
2.030555555555555713e+01 8.400000000000000000e+01 7.958161566984161084e+01 4.633242230765577574e+02 4.633300000009519977e+02
2.033333333333333215e+01 8.400000000000000000e+01 7.958992301470026121e+01 4.633254639051527306e+02 4.633300000015447040e+02
2.036111111111111072e+01 8.400000000000000000e+01 7.958160408510563855e+01 4.633253572716221242e+02 4.633299999959581328e+02
2.038888888888888928e+01 8.400000000000000000e+01 7.958990085749984189e+01 4.633263548212624414e+02 4.633300000065394215e+02
2.041666666666666785e+01 8.400000000000000000e+01 7.958160515136580671e+01 4.633264162707006335e+02 4.633299999909618805e+02
2.044444444444444287e+01 8.400000000000000000e+01 7.958988887738300377e+01 4.633269299257083844e+02 4.633300000115366970e+02
2.047222222222222143e+01 8.400000000000000000e+01 7.958159173653635321e+01 4.633273623501396514e+02 4.633299999859647187e+02
2.050000000000000000e+01 8.400000000000000000e+01 7.958989028972654012e+01 4.633274026564527617e+02 4.633300000165327788e+02
2.052777777777777857e+01 8.400000000000000000e+01 7.958158079524211814e+01 4.633280442489836446e+02 4.633299999809696601e+02
2.055555555555555713e+01 8.400000000000000000e+01 7.958988296065436430e+01 4.633278570046845175e+02 4.633300000215277237e+02
2.058333333333333215e+01 8.400000000000000000e+01 7.958158148734651149e+01 4.633284313489789952e+02 4.633299999759740899e+02
2.061111111111111072e+01 8.400000000000000000e+01 7.958987380823990065e+01 4.633284003009470666e+02 4.633300000265240328e+02
2.063888888888888928e+01 8.400000000000000000e+01 7.958157808190232174e+01 4.633285924080320228e+02 4.633299999709774966e+02
2.066666666666666785e+01 8.400000000000000000e+01 7.958987350906528491e+01 4.633289033129970562e+02 4.633300000315203988e+02
2.069444444444444287e+01 8.400000000000000000e+01 7.958157106862627472e+01 4.633287212398428778e+02 4.633299999659816990e+02
2.072222222222222143e+01 8.400000000000000000e+01 7.958987234423118196e+01 4.633292479042872856e+02 4.633300000365157416e+02
2.075000000000000000e+01 8.400000000000000000e+01 7.958156996400894911e+01 4.633288914468068924e+02 4.633299999609863562e+02
2.077777777777777857e+01 8.400000000000000000e+01 7.958986730229177908e+01 4.633294217921612699e+02 4.633300000415113686e+02
2.080555555555555713e+01 8.400000000000000000e+01 7.958156994926120831e+01 4.633291483579928922e+02 4.633299999559903313e+02
2.083333333333333215e+01 8.400000000000000000e+01 7.958986575047678969e+01 4.633294520582487053e+02 4.633300000465075641e+02
2.086111111111111072e+01 8.400000000000000000e+01 7.958156664432360117e+01 4.633294595513123681e+02 4.633299999509942495e+02
2.088888888888888928e+01 8.400000000000000000e+01 7.958986610055745814e+01 4.633294289841061300e+02 4.633300000515033616e+02
2.091666666666666785e+01 8.400000000000000000e+01 7.958156496390766677e+01 4.633296829308326892e+02 4.633299999459986793e+02
2.094444444444444287e+01 8.400000000000000000e+01 7.958986408491229270e+01 4.633294623064822417e+02 4.633300000564989887e+02
2.097222222222222143e+01 8.400000000000000000e+01 7.958156533665486165e+01 4.633297721695230393e+02 4.633299999410028249e+02
2.100000000000000000e+01 8.400000000000000000e+01 7.958986247678365089e+01 4.633296039281649996e+02 4.633300000614950704e+02
2.102777777777777857e+01 8.400000000000000000e+01 7.958156427018296597e+01 4.633297363167856133e+02 4.633299999360068000e+02
2.105555555555555713e+01 8.400000000000000000e+01 7.958986268692771660e+01 4.633297805485219669e+02 4.633300000664909248e+02
2.108333333333333215e+01 8.400000000000000000e+01 7.958156292734136628e+01 4.633296653875903530e+02 4.633299999310110593e+02
2.111111111111111072e+01 8.400000000000000000e+01 7.958986219439263721e+01 4.633299548992450241e+02 4.633300000714866655e+02
2.113888888888888928e+01 8.400000000000000000e+01 7.958156295104055289e+01 4.633296220736460782e+02 4.633299999260152617e+02
2.116666666666666785e+01 8.400000000000000000e+01 7.958986114045288218e+01 4.633299861762849332e+02 4.633300000764824063e+02
2.119444444444444287e+01 8.400000000000000000e+01 7.958156285710573741e+01 4.633296968169054253e+02 4.633299999210195210e+02
2.122222222222222143e+01 8.400000000000000000e+01 7.958986101073466557e+01 4.633299691242529548e+02 4.633300000814781470e+02
2.125000000000000000e+01 8.400000000000000000e+01 7.958156209781478196e+01 4.633298364437162604e+02 4.633299999160238372e+02
2.127777777777777857e+01 8.400000000000000000e+01 7.958986104251621896e+01 4.633298697607478971e+02 4.633300000864738308e+02
2.130555555555555713e+01 8.400000000000000000e+01 7.958156191226159137e+01 4.633299513033989001e+02 4.633299999110281533e+02
2.133333333333333215e+01 8.400000000000000000e+01 7.958986052024252444e+01 4.633298235461649597e+02 4.633300000914695147e+02
2.136111111111111072e+01 8.400000000000000000e+01 7.958156199764970040e+01 4.633299987130073987e+02 4.633299999060324126e+02
2.138888888888888928e+01 8.400000000000000000e+01 7.958986026837720829e+01 4.633298481978633276e+02 4.633300000964653123e+02
2.141666666666666785e+01 8.400000000000000000e+01 7.958156171148330316e+01 4.633299657089336279e+02 4.633299999010366150e+02
2.144444444444444287e+01 8.400000000000000000e+01 7.958986034610015281e+01 4.633299353383607126e+02 4.633300001014609961e+02
2.147222222222222143e+01 8.400000000000000000e+01 7.958156148209994285e+01 4.633298889616723955e+02 4.633299998960410448e+02
2.150000000000000000e+01 8.400000000000000000e+01 7.958986017144370351e+01 4.633300278284577303e+02 4.633300001064566231e+02
2.152777777777777857e+01 8.400000000000000000e+01 7.958156154744254707e+01 4.633298344503073167e+02 4.633299998910453610e+02
2.155555555555555713e+01 8.400000000000000000e+01 7.958985996047000810e+01 4.633300866384820438e+02 4.633300001114523070e+02
2.158333333333333215e+01 8.400000000000000000e+01 7.958156148621057469e+01 4.633298257453462838e+02 4.633299998860496771e+02
2.161111111111111072e+01 8.400000000000000000e+01 7.958985996774627836e+01 4.633300468078768972e+02 4.633300001164479340e+02
2.163888888888888928e+01 8.400000000000000000e+01 7.958156133595981885e+01 4.633298946823808819e+02 4.633299998810541069e+02
2.166666666666666785e+01 8.400000000000000000e+01 7.958985994038036438e+01 4.633299913642759407e+02 4.633300001214435042e+02
2.169444444444444287e+01 8.400000000000000000e+01 7.958156133706074797e+01 4.633299658527351994e+02 4.633299998760584799e+02
2.172222222222222143e+01 8.400000000000000000e+01 7.958985981918661423e+01 4.633299312500065525e+02 4.633300001264391881e+02
2.175000000000000000e+01 8.400000000000000000e+01 7.958156136006668646e+01 4.633300149044437717e+02 4.633299998710628529e+02
2.177777777777777857e+01 8.400000000000000000e+01 7.958985978152632867e+01 4.633299185228819965e+02 4.633300001314347583e+02
2.180555555555555713e+01 8.400000000000000000e+01 7.958156128879240043e+01 4.633300019103072600e+02 4.633299998660672259e+02
2.183333333333333215e+01 8.400000000000000000e+01 7.958985978861548460e+01 4.633299612742341651e+02 4.633300001364303853e+02
2.186111111111111072e+01 8.400000000000000000e+01 7.958156126838299826e+01 4.633299500339420547e+02 4.633299998610715988e+02
2.188888888888888928e+01 8.400000000000000000e+01 7.958985973329743047e+01 4.633300197649758729e+02 4.633300001414260123e+02
2.191666666666666785e+01 8.400000000000000000e+01 7.958156129133735135e+01 4.633299014020333288e+02 4.633299998560760287e+02
2.194444444444444287e+01 8.400000000000000000e+01 7.958985968902931063e+01 4.633300582470587869e+02 4.633300001464215825e+02
2.197222222222222143e+01 8.400000000000000000e+01 7.958156127922428880e+01 4.633298844255034510e+02 4.633299998510804585e+02
2.200000000000000000e+01 8.400000000000000000e+01 7.958985968915115450e+01 4.633300568893353102e+02 4.633300001514172095e+02
2.202777777777777857e+01 8.400000000000000000e+01 7.958156125748359955e+01 4.633299076402690275e+02 4.633299998460848883e+02
2.205555555555555713e+01 8.400000000000000000e+01 7.958985967007535578e+01 4.633300210427645993e+02 4.633300001564127228e+02
2.208333333333333215e+01 8.400000000000000000e+01 7.958156127265607438e+01 4.633299521917937227e+02 4.633299998410893181e+02
2.211111111111111072e+01 8.400000000000000000e+01 7.958985963528343177e+01 4.633299796515059370e+02 4.633300001614082930e+02
2.213888888888888928e+01 8.400000000000000000e+01 7.958156128064433688e+01 4.633299863014870539e+02 4.633299998360938048e+02
2.216666666666666785e+01 8.400000000000000000e+01 7.958985962585067853e+01 4.633299603617817297e+02 4.633300001664038632e+02
2.219444444444444287e+01 8.400000000000000000e+01 7.958156127279920611e+01 4.633299909337668510e+02 4.633299998310981778e+02
2.222222222222222143e+01 8.400000000000000000e+01 7.958985961761896988e+01 4.633299720781650421e+02 4.633300001713994334e+02
2.225000000000000000e+01 8.400000000000000000e+01 7.958156127981239081e+01 4.633299677474609553e+02 4.633299998261026076e+02
2.227777777777777857e+01 8.400000000000000000e+01 7.958985959610365057e+01 4.633300035235843666e+02 4.633300001763950604e+02
2.230555555555555713e+01 8.400000000000000000e+01 7.958156129263484502e+01 4.633299354580638010e+02 4.633299998211069806e+02
2.233333333333333215e+01 8.400000000000000000e+01 7.958985958154194407e+01 4.633300321820760814e+02 4.633300001813906306e+02
2.236111111111111072e+01 8.400000000000000000e+01 7.958156129572452642e+01 4.633299163070885811e+02 4.633299998161114672e+02
2.238888888888888928e+01 8.400000000000000000e+01 7.958985957427070446e+01 4.633300401480340156e+02 4.633300001863861439e+02
2.241666666666666785e+01 8.400000000000000000e+01 7.958156130067874301e+01 4.633299209438058597e+02 4.633299998111158970e+02
2.244444444444444287e+01 8.400000000000000000e+01 7.958985956081201607e+01 4.633300254197877734e+02 4.633300001913816573e+02
2.247222222222222143e+01 8.400000000000000000e+01 7.958156131248587428e+01 4.633299432086274123e+02 4.633299998061203837e+02
2.250000000000000000e+01 8.400000000000000000e+01 7.958985954631351944e+01 4.633300005583319034e+02 4.633300001963771138e+02
2.252777777777777857e+01 8.400000000000000000e+01 7.958156132109662906e+01 4.633299667947670173e+02 4.633299998011249841e+02
2.255555555555555713e+01 8.400000000000000000e+01 7.958985953725921547e+01 4.633299826873637812e+02 4.633300002013725134e+02
2.258333333333333215e+01 8.400000000000000000e+01 7.958156132738844235e+01 4.633299767244861869e+02 4.633299997961295276e+02
2.261111111111111072e+01 8.400000000000000000e+01 7.958985952715737255e+01 4.633299822085636492e+02 4.633300002063680267e+02
2.263888888888888928e+01 8.400000000000000000e+01 7.958156133748657624e+01 4.633299687300433334e+02 4.633299997911340711e+02
2.266666666666666785e+01 8.400000000000000000e+01 7.958985951447127150e+01 4.633299969506988987e+02 4.633300002113634264e+02
2.269444444444444287e+01 8.400000000000000000e+01 7.958156134790533542e+01 4.633299505778134630e+02 4.633299997861386714e+02
2.272222222222222143e+01 8.400000000000000000e+01 7.958985950410462351e+01 4.633300153567894881e+02 4.633300002163588260e+02
2.275000000000000000e+01 8.400000000000000000e+01 7.958156135608429338e+01 4.633299353455507230e+02 4.633299997811432718e+02
2.277777777777777857e+01 8.400000000000000000e+01 7.958985949467938781e+01 4.633300251892516144e+02 4.633300002213542257e+02
2.280555555555555713e+01 8.400000000000000000e+01 7.958156136543765058e+01 4.633299324176526852e+02 4.633299997761478153e+02
2.283333333333333215e+01 8.400000000000000000e+01 7.958985948358680673e+01 4.633300213304069644e+02 4.633300002263497390e+02
2.286111111111111072e+01 8.400000000000000000e+01 7.958156137594986035e+01 4.633299420698559743e+02 4.633299997711523588e+02
2.288888888888888928e+01 8.400000000000000000e+01 7.958985947285539453e+01 4.633300080655080251e+02 4.633300002313451387e+02
2.291666666666666785e+01 8.400000000000000000e+01 7.958156138541703228e+01 4.633299565295097864e+02 4.633299997661569591e+02
2.294444444444444287e+01 8.400000000000000000e+01 7.958985946318044569e+01 4.633299950620778986e+02 4.633300002363404815e+02
2.297222222222222143e+01 8.400000000000000000e+01 7.958156139476149349e+01 4.633299660537760474e+02 4.633299997611616163e+02
2.300000000000000000e+01 8.400000000000000000e+01 7.958985945294395492e+01 4.633299904558704156e+02 4.633300002413358811e+02
2.302777777777777857e+01 8.400000000000000000e+01 7.958156140497605691e+01 4.633299653984060456e+02 4.633299997561662735e+02
2.305555555555555713e+01 8.400000000000000000e+01 7.958985944236064825e+01 4.633299959143204205e+02 4.633300002463312239e+02
2.308333333333333215e+01 8.400000000000000000e+01 7.958156141499509317e+01 4.633299565049971989e+02 4.633299997511709307e+02
2.311111111111111072e+01 8.400000000000000000e+01 7.958985943236454830e+01 4.633300064829444977e+02 4.633300002513265099e+02
2.313888888888888928e+01 8.400000000000000000e+01 7.958156142462749472e+01 4.633299462731791891e+02 4.633299997461756448e+02
2.316666666666666785e+01 8.400000000000000000e+01 7.958985942240278177e+01 4.633300146505151815e+02 4.633300002563218527e+02
2.319444444444444287e+01 8.400000000000000000e+01 7.958156143463912713e+01 4.633299414880438576e+02 4.633299997411803588e+02
2.322222222222222143e+01 8.400000000000000000e+01 7.958985941206245229e+01 4.633300154781841798e+02 4.633300002613171387e+02
2.325000000000000000e+01 8.400000000000000000e+01 7.958156144479806926e+01 4.633299445247537278e+02 4.633299997361850728e+02
2.327777777777777857e+01 8.400000000000000000e+01 7.958985940190896713e+01 4.633300093795891144e+02 4.633300002663123678e+02
2.330555555555555713e+01 8.400000000000000000e+01 7.958156145469267528e+01 4.633299524583758853e+02 4.633299997311898437e+02
2.333333333333333215e+01 8.400000000000000000e+01 7.958985939192119474e+01 4.633300011053941603e+02 4.633300002713075969e+02
2.336111111111111072e+01 8.400000000000000000e+01 7.958156146466906478e+01 4.633299596634531099e+02 4.633299997261946146e+02
2.338888888888888928e+01 8.400000000000000000e+01 7.958985938175652564e+01 4.633299961241843334e+02 4.633300002763028260e+02
2.341666666666666785e+01 8.400000000000000000e+01 7.958156147480356424e+01 4.633299617612826182e+02 4.633299997211993855e+02
2.344444444444444287e+01 8.400000000000000000e+01 7.958985937157051183e+01 4.633299970502566225e+02 4.633300002812980551e+02
2.347222222222222143e+01 8.400000000000000000e+01 7.958156148485554127e+01 4.633299582262240506e+02 4.633299997162041564e+02
2.350000000000000000e+01 8.400000000000000000e+01 7.958985936151539420e+01 4.633300023811137294e+02 4.633300002862932843e+02
2.352777777777777857e+01 8.400000000000000000e+01 7.958156149487167852e+01 4.633299521819707820e+02 4.633299997112089272e+02
2.355555555555555713e+01 8.400000000000000000e+01 7.958985935141392076e+01 4.633300080277339816e+02 4.633300002912884565e+02
2.358333333333333215e+01 8.400000000000000000e+01 7.958156150499171133e+01 4.633299479086738302e+02 4.633299997062137550e+02
2.361111111111111072e+01 8.400000000000000000e+01 7.958985934124355310e+01 4.633300102730727303e+02 4.633300002962836857e+02
2.363888888888888928e+01 8.400000000000000000e+01 7.958156151512424969e+01 4.633299479617609791e+02 4.633299997012185827e+02
2.366666666666666785e+01 8.400000000000000000e+01 7.958985933111738120e+01 4.633300080772510228e+02 4.633300003012788011e+02
2.369444444444444287e+01 8.400000000000000000e+01 7.958156152519140392e+01 4.633299517933114657e+02 4.633299996962234673e+02
2.372222222222222143e+01 8.400000000000000000e+01 7.958985932101757044e+01 4.633300033683212860e+02 4.633300003062739734e+02
2.375000000000000000e+01 8.400000000000000000e+01 7.958156153530109123e+01 4.633299565317881274e+02 4.633299996912282381e+02
2.377777777777777857e+01 8.400000000000000000e+01 7.958985931086120047e+01 4.633299993988446204e+02 4.633300003112692025e+02
2.380555555555555713e+01 8.400000000000000000e+01 7.958156154545606853e+01 4.633299591302391605e+02 4.633299996862330090e+02
2.383333333333333215e+01 8.400000000000000000e+01 7.958985930070788584e+01 4.633299984989316158e+02 4.633300003162644316e+02
2.386111111111111072e+01 8.400000000000000000e+01 7.958156155557711031e+01 4.633299583256773531e+02 4.633299996812377799e+02
2.388888888888888928e+01 8.400000000000000000e+01 7.958985929057833175e+01 4.633300007240690093e+02 4.633300003212596607e+02
2.391666666666666785e+01 8.400000000000000000e+01 7.958156156571699569e+01 4.633299551916184669e+02 4.633299996762425508e+02
2.394444444444444287e+01 8.400000000000000000e+01 7.958985928041506952e+01 4.633300041384565588e+02 4.633300003262548898e+02
2.397222222222222143e+01 8.400000000000000000e+01 7.958156157588263113e+01 4.633299521303830488e+02 4.633299996712473785e+02


==> tikz/results_plot_compressor/results_pH_nocompressor_pipe0.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 8.000000000000000000e+01 7.535177830574134816e+01 4.633284146634733247e+02 4.633289433078253410e+02
2.777777777777777624e-02 8.000000000000000000e+01 7.535177830574130553e+01 4.633284294906260357e+02 4.633289434361755070e+02
5.555555555555555247e-02 8.000000000000000000e+01 7.535177830574120605e+01 4.633284895104224006e+02 4.633289445254114867e+02
8.333333333333332871e-02 8.000000000000000000e+01 7.535177830574120605e+01 4.633285159761770160e+02 4.633289445263312132e+02
1.111111111111111049e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285082962727301e+02 4.633289445324725193e+02
1.388888888888888951e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285167742678254e+02 4.633289445413903422e+02
1.666666666666666574e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285165139431001e+02 4.633289445491311653e+02
1.944444444444444475e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285184313664331e+02 4.633289445593122196e+02
2.222222222222222099e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285186238605320e+02 4.633289445678511811e+02
2.500000000000000000e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285192581941487e+02 4.633289445785837870e+02
2.777777777777777901e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285195931678118e+02 4.633289445875502679e+02
3.055555555555555802e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285200562423825e+02 4.633289445986107467e+02
3.333333333333333148e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285204881996719e+02 4.633289446078542824e+02
3.611111111111111049e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285209722844797e+02 4.633289446191474212e+02
3.888888888888888951e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285214706831994e+02 4.633289446286032103e+02
4.166666666666666852e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285219981143541e+02 4.633289446400867178e+02
4.444444444444444198e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285225438306725e+02 4.633289446497261679e+02
4.722222222222222099e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285231088721048e+02 4.633289446613810583e+02
5.000000000000000000e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285236889133785e+02 4.633289446711913229e+02
5.277777777777777901e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285242824944703e+02 4.633289446830090696e+02
5.555555555555555802e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285248870705004e+02 4.633289446929842370e+02
5.833333333333333703e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285255009078583e+02 4.633289447049606906e+02
6.111111111111111605e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285261221508904e+02 4.633289447150976343e+02
6.388888888888888395e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285267492507842e+02 4.633289447272303505e+02
6.666666666666666297e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285273807215390e+02 4.633289447375270811e+02
6.944444444444444198e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285280152848031e+02 4.633289447498141840e+02
7.222222222222222099e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285286517150325e+02 4.633289447602688824e+02
7.500000000000000000e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285292889457310e+02 4.633289447727086667e+02
7.777777777777777901e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285299259848102e+02 4.633289447833196277e+02
8.055555555555555802e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285305619590986e+02 4.633289447959102176e+02
8.333333333333333703e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285311960515287e+02 4.633289448066755085e+02
8.611111111111111605e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285318275570148e+02 4.633289448194149713e+02
8.888888888888888395e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285324558094658e+02 4.633289448303326026e+02
9.166666666666666297e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285330802340241e+02 4.633289448432187783e+02
9.444444444444444198e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285337003050017e+02 4.633289448542866467e+02
9.722222222222222099e-01 8.000000000000000000e+01 7.535177830574120605e+01 4.633285343155405940e+02 4.633289448673173752e+02
1.000000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285349255435790e+02 4.633289448785331501e+02
1.027777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285355299380512e+02 4.633289448917062145e+02
1.055555555555555580e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285361283747079e+02 4.633289449030676224e+02
1.083333333333333259e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285367205942293e+02 4.633289449163806921e+02
1.111111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285373063263819e+02 4.633289449278854590e+02
1.138888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285378853589691e+02 4.633289449413362604e+02
1.166666666666666741e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285384574908221e+02 4.633289449529819422e+02
1.194444444444444420e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285390225723859e+02 4.633289449665682014e+02
1.222222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285395804543327e+02 4.633289449783524674e+02
1.250000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285401310420184e+02 4.633289449920718539e+02
1.277777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285406742205055e+02 4.633289450039924873e+02
1.305555555555555580e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285412099316432e+02 4.633289450178427273e+02
1.333333333333333259e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285417381149500e+02 4.633289450298974543e+02
1.361111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285422587387643e+02 4.633289450438763879e+02
1.388888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285427717539733e+02 4.633289450560629916e+02
1.416666666666666741e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285432771845649e+02 4.633289450701684586e+02
1.444444444444444420e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285437749904077e+02 4.633289450824848359e+02
1.472222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285442652195911e+02 4.633289450967147332e+02
1.500000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285447478716037e+02 4.633289451091587807e+02
1.527777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285452229848715e+02 4.633289451235110619e+02
1.555555555555555580e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285456905854858e+02 4.633289451360808471e+02
1.583333333333333259e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285461507423406e+02 4.633289451505535794e+02
1.611111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285466034856768e+02 4.633289451632471696e+02
1.638888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285470488837632e+02 4.633289451778384205e+02
1.666666666666666741e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285474869900895e+02 4.633289451906539398e+02
1.694444444444444420e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285479178795185e+02 4.633289452053618902e+02
1.722222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285483416310058e+02 4.633289452182975765e+02
1.750000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285487583008830e+02 4.633289452331205212e+02
1.777777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285491679823167e+02 4.633289452461746123e+02
1.805555555555555580e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285495707525570e+02 4.633289452611109027e+02
1.833333333333333259e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285499666901046e+02 4.633289452742817502e+02
1.861111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285503558859659e+02 4.633289452893297380e+02
1.888888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285507384285324e+02 4.633289453026158071e+02
1.916666666666666741e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285511143979534e+02 4.633289453177739574e+02
1.944444444444444420e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285514838912036e+02 4.633289453311737702e+02
1.972222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285518469929229e+02 4.633289453464406620e+02
2.000000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285522037998021e+02 4.633289453599526837e+02
2.027777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285525543972199e+02 4.633289453753268390e+02
2.055555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285528988794795e+02 4.633289453889497622e+02
2.083333333333333481e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285532373355977e+02 4.633289454044298736e+02
2.111111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285535698698254e+02 4.633289454181623910e+02
2.138888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285538965582759e+02 4.633289454337471511e+02
2.166666666666666519e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285542175021305e+02 4.633289454475879552e+02
2.194444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285545327936461e+02 4.633289454632761704e+02
2.222222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285548425059233e+02 4.633289454772240674e+02
2.250000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285551467557752e+02 4.633289454930146007e+02
2.277777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285554456081741e+02 4.633289455070683971e+02
2.305555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285557391724865e+02 4.633289455229601117e+02
2.333333333333333481e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285560275205626e+02 4.633289455371186705e+02
2.361111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285563107437497e+02 4.633289455531105432e+02
2.388888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285565889352142e+02 4.633289455673727844e+02
2.416666666666666519e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285568621623156e+02 4.633289455834637920e+02
2.444444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285571305308395e+02 4.633289455978288061e+02
2.472222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285573941028019e+02 4.633289456140178686e+02
2.500000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285576529815444e+02 4.633289456284846324e+02
2.527777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285579072321525e+02 4.633289456447708403e+02
2.555555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285581569372198e+02 4.633289456593385012e+02
2.583333333333333481e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285584021887757e+02 4.633289456757209450e+02
2.611111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285586430390026e+02 4.633289456903885934e+02
2.638888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285588795848753e+02 4.633289457068664206e+02
2.666666666666666519e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285591119018250e+02 4.633289457216331471e+02
2.694444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285593400472067e+02 4.633289457382055048e+02
2.722222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285595641173700e+02 4.633289457530705704e+02
2.750000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285597841682488e+02 4.633289457697367197e+02
2.777777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285600002724323e+02 4.633289457846993287e+02
2.805555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285602124983598e+02 4.633289458014584170e+02
2.833333333333333481e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285604209197004e+02 4.633289458165178303e+02
2.861111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285606256029041e+02 4.633289458333691755e+02
2.888888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285608266126019e+02 4.633289458485245973e+02
2.916666666666666519e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285610240168921e+02 4.633289458654675173e+02
2.944444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285612178826227e+02 4.633289458807183223e+02
2.972222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285614082585653e+02 4.633289458977521917e+02
3.000000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285615952230501e+02 4.633289459130975843e+02
3.027777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285617788298509e+02 4.633289459302217779e+02
3.055555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285619591366640e+02 4.633289459456611326e+02
3.083333333333333481e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285621362061875e+02 4.633289459628749682e+02
3.111111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285623100962880e+02 4.633289459784077167e+02
3.138888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285624808701755e+02 4.633289459957106260e+02
3.166666666666666519e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285626485605917e+02 4.633289460113361429e+02
3.194444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285628132446163e+02 4.633289460287275574e+02
3.222222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285629749740338e+02 4.633289460444452743e+02
3.250000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285631337907944e+02 4.633289460619245688e+02
3.277777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285632897614050e+02 4.633289460777339173e+02
3.305555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285634429250308e+02 4.633289460953005801e+02
3.333333333333333481e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285635933297613e+02 4.633289461112010486e+02
3.361111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285637410394884e+02 4.633289461288545112e+02
3.388888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285638860897393e+02 4.633289461448455313e+02
3.416666666666666519e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285640285320142e+02 4.633289461625852823e+02
3.444444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285641684176426e+02 4.633289461786663992e+02
3.472222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285643057800485e+02 4.633289461964919838e+02
3.500000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285644406838060e+02 4.633289462126626290e+02
3.527777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285645731506293e+02 4.633289462305735356e+02
3.555555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285647032390102e+02 4.633289462468333113e+02
3.583333333333333481e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285648309872045e+02 4.633289462648290851e+02
3.611111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285649564362529e+02 4.633289462811774229e+02
3.638888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285650796328241e+02 4.633289462992576091e+02
3.666666666666666519e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285652006061355e+02 4.633289463156941110e+02
3.694444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285653194051861e+02 4.633289463338582550e+02
3.722222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285654360626040e+02 4.633289463503824663e+02
3.750000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285655506292642e+02 4.633289463686301701e+02
3.777777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285656631284155e+02 4.633289463852416361e+02
3.805555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285657735992231e+02 4.633289464035724450e+02
3.833333333333333481e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285658820843196e+02 4.633289464202707677e+02
3.861111111111111160e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285659886083181e+02 4.633289464386842837e+02
3.888888888888888840e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285660932234578e+02 4.633289464554690085e+02
3.916666666666666519e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285661959465074e+02 4.633289464739648338e+02
3.944444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285662968208385e+02 4.633289464908355626e+02
3.972222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285663958710074e+02 4.633289465094132993e+02
4.000000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285664931433985e+02 4.633289465263696911e+02
4.027777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285665886530751e+02 4.633289465450288844e+02
4.055555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285666824450573e+02 4.633289465620705414e+02
4.083333333333333037e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285667745410592e+02 4.633289465808108503e+02
4.111111111111110716e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285668649824629e+02 4.633289465979373176e+02
4.138888888888889284e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285669537815465e+02 4.633289466167584010e+02
4.166666666666666963e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285670409845807e+02 4.633289466339693377e+02
4.194444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285671266061740e+02 4.633289466528708545e+02
4.222222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285672106849802e+02 4.633289466701658625e+02
4.250000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285672932425427e+02 4.633289466891473580e+02
4.277777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285673743133088e+02 4.633289467065261533e+02
4.305555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285674539052934e+02 4.633289467255872864e+02
4.333333333333333037e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285675320676091e+02 4.633289467430494710e+02
4.361111111111110716e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285676088167406e+02 4.633289467621899576e+02
4.388888888888889284e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285676841699683e+02 4.633289467797351335e+02
4.416666666666666963e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285677581582149e+02 4.633289467989546324e+02
4.444444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285678308097317e+02 4.633289468165824587e+02
4.472222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285679021371379e+02 4.633289468358805721e+02
4.500000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285679721805081e+02 4.633289468535907076e+02
4.527777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285680409480278e+02 4.633289468729671512e+02
4.555555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285681084685734e+02 4.633289468907592550e+02
4.583333333333333037e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285681747595390e+02 4.633289469102136877e+02
4.611111111111110716e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285682398471863e+02 4.633289469280874187e+02
4.638888888888889284e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285683037595959e+02 4.633289469476195563e+02
4.666666666666666963e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285683665012584e+02 4.633289469655745734e+02
4.694444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285684281020167e+02 4.633289469851840749e+02
4.722222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285684885876776e+02 4.633289470032199802e+02
4.750000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285685479723952e+02 4.633289470229065046e+02
4.777777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285686062667423e+02 4.633289470410230706e+02
4.805555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285686635018692e+02 4.633289470607863336e+02
4.833333333333333037e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285687196899971e+02 4.633289470789832194e+02
4.861111111111110716e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285687748594341e+02 4.633289470988228800e+02
4.888888888888889284e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285688290157509e+02 4.633289471170997444e+02
4.916666666666666963e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285688821913482e+02 4.633289471370154615e+02
4.944444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285689343792910e+02 4.633289471553719636e+02
4.972222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285689856260205e+02 4.633289471753635098e+02
5.000000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285690359282398e+02 4.633289471937993085e+02
5.027777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285690853096526e+02 4.633289472138663427e+02
5.055555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285691337862886e+02 4.633289472323812106e+02
5.083333333333333037e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285691813749168e+02 4.633289472525233350e+02
5.111111111111110716e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285692280849730e+02 4.633289472711169878e+02
5.138888888888889284e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285692739386832e+02 4.633289472913339182e+02
5.166666666666666963e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285693189484391e+02 4.633289473100060150e+02
5.194444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285693631369213e+02 4.633289473302974670e+02
5.222222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285694065011739e+02 4.633289473490476666e+02
5.250000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285694490696756e+02 4.633289473694134131e+02
5.277777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285694908563528e+02 4.633289473882414313e+02
5.305555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285695318688227e+02 4.633289474086811310e+02
5.333333333333333037e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285695721243655e+02 4.633289474275866269e+02
5.361111111111110716e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285696116377039e+02 4.633289474480999957e+02
5.388888888888889284e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285696504110547e+02 4.633289474670826849e+02
5.416666666666666963e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285696884831282e+02 4.633289474876694385e+02
5.444444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285697258280038e+02 4.633289475067290368e+02
5.472222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285697624929753e+02 4.633289475273888911e+02
5.500000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285697984716194e+02 4.633289475465250575e+02
5.527777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285698337856502e+02 4.633289475672577282e+02
5.555555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285698684376825e+02 4.633289475864701785e+02
5.583333333333333037e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285699024511359e+02 4.633289476072753246e+02
5.611111111111110716e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285699358140732e+02 4.633289476265637745e+02
5.638888888888889284e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285699685758345e+02 4.633289476474411117e+02
5.666666666666666963e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285700007062360e+02 4.633289476668053339e+02
5.694444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285700322412595e+02 4.633289476877545212e+02
5.722222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285700631875557e+02 4.633289477071941747e+02
5.750000000000000000e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285700935503542e+02 4.633289477282150415e+02
5.777777777777777679e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285701233461964e+02 4.633289477477297851e+02
5.805555555555555358e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285701525689433e+02 4.633289477688219904e+02
5.833333333333333037e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285701812508250e+02 4.633289477884115968e+02
5.861111111111110716e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285702093932059e+02 4.633289478095748564e+02
5.888888888888889284e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285702369972228e+02 4.633289478292389845e+02
5.916666666666666963e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285702640862951e+02 4.633289478504730141e+02
5.944444444444444642e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285702906640040e+02 4.633289478702113797e+02
5.972222222222222321e+00 8.000000000000000000e+01 7.535177830574120605e+01 4.633285703167308611e+02 4.633289478915158952e+02
6.000000000000000000e+00 8.000000000000000000e+01 7.535177830361315898e+01 4.633285699978960679e+02 4.633310003099361438e+02
6.027777777777777679e+00 8.000000000000000000e+01 7.535177828459777061e+01 4.633285570039809613e+02 4.633509367571162443e+02
6.055555555555555358e+00 8.000000000000000000e+01 7.535106610773333102e+01 4.633284963802022389e+02 4.634799125989671893e+02
6.083333333333333037e+00 8.000000000000000000e+01 7.534816715174218871e+01 4.633284096092563118e+02 4.640248631090819913e+02
6.111111111111110716e+00 8.000000000000000000e+01 7.533960273536072805e+01 4.633290243195418157e+02 4.655727278393793540e+02
6.138888888888889284e+00 8.000000000000000000e+01 7.532124949663298707e+01 4.633343523063354041e+02 4.686238804159552274e+02
6.166666666666666963e+00 8.000000000000000000e+01 7.529286868435036695e+01 4.633584146835078741e+02 4.727458523722139034e+02
6.194444444444444642e+00 8.000000000000000000e+01 7.526049494098216996e+01 4.634379079925309384e+02 4.764628341282520410e+02
6.222222222222222321e+00 8.000000000000000000e+01 7.523093261570220136e+01 4.636470153990040330e+02 4.786980204601550781e+02
6.250000000000000000e+00 8.000000000000000000e+01 7.520412937863696357e+01 4.640975577191567254e+02 4.800913820339324047e+02
6.277777777777777679e+00 8.000000000000000000e+01 7.517531745824206268e+01 4.648985993129042527e+02 4.818977966053306545e+02
6.305555555555555358e+00 8.000000000000000000e+01 7.514387753030452188e+01 4.660740847959653479e+02 4.840338278572626791e+02
6.333333333333333037e+00 8.000000000000000000e+01 7.511355908715734131e+01 4.675023631407430571e+02 4.856315588442725470e+02
6.361111111111110716e+00 8.000000000000000000e+01 7.508485200809110438e+01 4.689715857509556258e+02 4.867993718419929792e+02
6.388888888888889284e+00 8.000000000000000000e+01 7.505527205707181793e+01 4.703431355430132044e+02 4.881912408776421444e+02
6.416666666666666963e+00 8.000000000000000000e+01 7.502526338365143488e+01 4.716554259766889459e+02 4.896508662371350056e+02
6.444444444444444642e+00 8.000000000000000000e+01 7.499662492051520246e+01 4.730270793685580770e+02 4.908032109171430761e+02
6.472222222222222321e+00 8.000000000000000000e+01 7.496859989798566914e+01 4.744757484494317055e+02 4.919036289890897251e+02
6.500000000000000000e+00 8.000000000000000000e+01 7.494040551844572917e+01 4.759030251283859343e+02 4.931340744025714571e+02
6.527777777777777679e+00 8.000000000000000000e+01 7.491294547854236896e+01 4.772519902744126057e+02 4.942567674454776352e+02
6.555555555555555358e+00 8.000000000000000000e+01 7.488633583776122293e+01 4.785760474919386525e+02 4.952514147586340982e+02
6.583333333333333037e+00 8.000000000000000000e+01 7.485991709080542478e+01 4.799219674377605998e+02 4.962968130350963065e+02
6.611111111111110716e+00 8.000000000000000000e+01 7.483398410250285337e+01 4.812499825606993227e+02 4.973247823817436597e+02
6.638888888888889284e+00 8.000000000000000000e+01 7.480882163472131197e+01 4.825199516843364904e+02 4.982623839672189661e+02
6.666666666666666963e+00 8.000000000000000000e+01 7.478408255422547768e+01 4.837599494823376176e+02 4.992003778267884968e+02
6.694444444444444642e+00 8.000000000000000000e+01 7.475976403168417050e+01 4.849968944651814695e+02 5.001365474242257960e+02
6.722222222222222321e+00 8.000000000000000000e+01 7.473607307046617620e+01 4.862063507453825082e+02 5.010152377934095966e+02
6.750000000000000000e+00 8.000000000000000000e+01 7.471286309664637315e+01 4.873718276139566683e+02 5.018730589465420167e+02
6.777777777777777679e+00 8.000000000000000000e+01 7.469008987214598960e+01 4.885146819992368705e+02 5.027310181366132156e+02
6.805555555555555358e+00 8.000000000000000000e+01 7.466784863940306138e+01 4.896427819389576257e+02 5.035519059833503093e+02
6.833333333333333037e+00 8.000000000000000000e+01 7.464608293402561401e+01 4.907391595866449734e+02 5.043475487891467992e+02
6.861111111111110716e+00 8.000000000000000000e+01 7.462474417389957182e+01 4.918038185695803577e+02 5.051360048067165849e+02
6.888888888888889284e+00 8.000000000000000000e+01 7.460388457715055210e+01 4.928501296093130009e+02 5.059002651281205658e+02
6.916666666666666963e+00 8.000000000000000000e+01 7.458347246403729969e+01 4.938746073505161007e+02 5.066422853743508767e+02
6.944444444444444642e+00 8.000000000000000000e+01 7.456347869921984284e+01 4.948699604196621635e+02 5.073711427286022513e+02
6.972222222222222321e+00 8.000000000000000000e+01 7.454391380024415525e+01 4.958427189662258456e+02 5.080825246258223160e+02
7.000000000000000000e+00 8.000000000000000000e+01 7.452477229762980926e+01 4.967966747360413251e+02 5.087735531797089266e+02
7.027777777777777679e+00 8.000000000000000000e+01 7.450602709536293844e+01 4.977267102223846109e+02 5.094515123506752730e+02
7.055555555555555358e+00 8.000000000000000000e+01 7.448768117010584433e+01 4.986335893023087920e+02 5.101133379879396443e+02
7.083333333333333037e+00 8.000000000000000000e+01 7.446972325818585148e+01 4.995218190644225160e+02 5.107576928471182782e+02
7.111111111111110716e+00 8.000000000000000000e+01 7.445214533039438720e+01 5.003898891638534678e+02 5.113891961745331969e+02
7.138888888888889284e+00 8.000000000000000000e+01 7.443493434590824620e+01 5.012364942055098140e+02 5.120054969086862684e+02
7.166666666666666963e+00 8.000000000000000000e+01 7.441808867115061332e+01 5.020645160490093986e+02 5.126073404449430200e+02
7.194444444444444642e+00 8.000000000000000000e+01 7.440159448556642019e+01 5.028745127811596376e+02 5.131953626346194142e+02
7.222222222222222321e+00 8.000000000000000000e+01 7.438544797724321711e+01 5.036652515173354345e+02 5.137708373297537037e+02
7.250000000000000000e+00 8.000000000000000000e+01 7.436963748293278798e+01 5.044380788561091435e+02 5.143323431803981975e+02
7.277777777777777679e+00 8.000000000000000000e+01 7.435415995919514387e+01 5.051941670940028075e+02 5.148812845401538425e+02
7.305555555555555358e+00 8.000000000000000000e+01 7.433900266871967233e+01 5.059329397425429988e+02 5.154185207998496026e+02
7.333333333333333037e+00 8.000000000000000000e+01 7.432416409865669493e+01 5.066548990943390436e+02 5.159427750364843632e+02
7.361111111111110716e+00 8.000000000000000000e+01 7.430963230110251061e+01 5.073611319071985690e+02 5.164559933700761576e+02
7.388888888888889284e+00 8.000000000000000000e+01 7.429540427493415677e+01 5.080515978243316226e+02 5.169572905492098016e+02
7.416666666666666963e+00 8.000000000000000000e+01 7.428146965007746871e+01 5.087264890848813934e+02 5.174478147009448321e+02
7.444444444444444642e+00 8.000000000000000000e+01 7.426782640980587757e+01 5.093866156914714338e+02 5.179271187763428088e+02
7.472222222222222321e+00 8.000000000000000000e+01 7.425446263500526811e+01 5.100322218621301431e+02 5.183959774629316826e+02
7.500000000000000000e+00 8.000000000000000000e+01 7.424137795260190842e+01 5.106634470363775904e+02 5.188546165788548024e+02
7.527777777777777679e+00 8.000000000000000000e+01 7.422856112448222632e+01 5.112808614547977868e+02 5.193027608911653488e+02
7.555555555555555358e+00 8.000000000000000000e+01 7.421601060439836317e+01 5.118848205611115532e+02 5.197416306746112014e+02
7.583333333333333037e+00 8.000000000000000000e+01 7.420371651195389973e+01 5.124754909341829716e+02 5.201703099142021074e+02
7.611111111111110716e+00 8.000000000000000000e+01 7.419167775657614072e+01 5.130532857160975482e+02 5.205901273507631686e+02
7.638888888888889284e+00 8.000000000000000000e+01 7.417988377260778066e+01 5.136185661968277145e+02 5.210004515325257444e+02
7.666666666666666963e+00 8.000000000000000000e+01 7.416833442018960909e+01 5.141715366098472941e+02 5.214020217803893047e+02
7.694444444444444642e+00 8.000000000000000000e+01 7.415701949410666316e+01 5.147125209544707332e+02 5.217949166224137798e+02
7.722222222222222321e+00 8.000000000000000000e+01 7.414593849743576470e+01 5.152418493910885218e+02 5.221791029301223261e+02
7.750000000000000000e+00 8.000000000000000000e+01 7.413508196115076032e+01 5.157597500915655928e+02 5.225553508528561224e+02
7.777777777777777679e+00 8.000000000000000000e+01 7.412444960770673674e+01 5.162664936847553463e+02 5.229230597841922190e+02
7.805555555555555358e+00 8.000000000000000000e+01 7.411403187132518156e+01 5.167623770918787613e+02 5.232833099066730256e+02
7.833333333333333037e+00 8.000000000000000000e+01 7.410382905352936689e+01 5.172476315992107629e+02 5.236354665514833187e+02
7.861111111111110716e+00 8.000000000000000000e+01 7.409383168132855246e+01 5.177224984528918412e+02 5.239803172436884324e+02
7.888888888888889284e+00 8.000000000000000000e+01 7.408404015414397747e+01 5.181872417375165014e+02 5.243177410319098044e+02
7.916666666666666963e+00 8.000000000000000000e+01 7.407444541419741313e+01 5.186420852074932100e+02 5.246478687705165385e+02
7.944444444444444642e+00 8.000000000000000000e+01 7.406504790884180522e+01 5.190872519147726507e+02 5.249712125558726257e+02
7.972222222222222321e+00 8.000000000000000000e+01 7.405583880384617146e+01 5.195229752879461103e+02 5.252873599620432969e+02
8.000000000000000000e+00 8.000000000000000000e+01 7.404681881281408096e+01 5.199494702398470736e+02 5.255971705161965701e+02
8.027777777777778567e+00 8.000000000000000000e+01 7.403797918161197344e+01 5.203669418333236081e+02 5.259000872755190130e+02
8.055555555555555358e+00 8.000000000000000000e+01 7.402932089551788408e+01 5.207756020495006624e+02 5.261968626657493360e+02
8.083333333333333925e+00 8.000000000000000000e+01 7.402083540534593453e+01 5.211756520791348066e+02 5.264872451241133149e+02
8.111111111111110716e+00 8.000000000000000000e+01 7.401252370892420629e+01 5.215672820624110955e+02 5.267715125288623312e+02
8.138888888888889284e+00 8.000000000000000000e+01 7.400437753470068003e+01 5.219506868605448062e+02 5.270499362022004561e+02
8.166666666666666075e+00 8.000000000000000000e+01 7.399639811035950743e+01 5.223260510924496884e+02 5.273222894235341300e+02
8.194444444444444642e+00 8.000000000000000000e+01 7.398857722221642064e+01 5.226935540724529119e+02 5.275892198933736381e+02
8.222222222222221433e+00 8.000000000000000000e+01 7.398091622749436169e+01 5.230533727973283931e+02 5.278502791305936626e+02
8.250000000000000000e+00 8.000000000000000000e+01 7.397340715703261083e+01 5.234056800178794902e+02 5.281061303806446858e+02
8.277777777777778567e+00 8.000000000000000000e+01 7.396605148459265422e+01 5.237506423601431607e+02 5.283564833824395919e+02
8.305555555555555358e+00 8.000000000000000000e+01 7.395884135283674254e+01 5.240884225972780541e+02 5.286016798327081005e+02
8.333333333333333925e+00 8.000000000000000000e+01 7.395177841735703339e+01 5.244191816729030506e+02 5.288418295499496935e+02
8.361111111111110716e+00 8.000000000000000000e+01 7.394485494855697993e+01 5.247430731723214876e+02 5.290768448068032512e+02
8.388888888888889284e+00 8.000000000000000000e+01 7.393807271743099818e+01 5.250602501287936548e+02 5.293071984657015037e+02
8.416666666666666075e+00 8.000000000000000000e+01 7.393142415686520508e+01 5.253708597891175032e+02 5.295325420177615570e+02
8.444444444444444642e+00 8.000000000000000000e+01 7.392491115268713031e+01 5.256750460806565570e+02 5.297534492268008535e+02
8.472222222222221433e+00 8.000000000000000000e+01 7.391852620470851321e+01 5.259729500134134241e+02 5.299696181813411613e+02
8.500000000000000000e+00 8.000000000000000000e+01 7.391227140607338697e+01 5.262647086652159487e+02 5.301814249755057062e+02
8.527777777777778567e+00 8.000000000000000000e+01 7.390613938690231066e+01 5.265504566008348775e+02 5.303888571036997064e+02
8.555555555555555358e+00 8.000000000000000000e+01 7.390013224765532129e+01 5.268303234505211776e+02 5.305919443666429061e+02
8.583333333333333925e+00 8.000000000000000000e+01 7.389424281243704229e+01 5.271044382528095866e+02 5.307909986692729944e+02
8.611111111111110716e+00 8.000000000000000000e+01 7.388847330412130532e+01 5.273729247454625693e+02 5.309857830973954833e+02
8.638888888888889284e+00 8.000000000000000000e+01 7.388281660259552552e+01 5.276359048586062954e+02 5.311767607495545462e+02
8.666666666666666075e+00 8.000000000000000000e+01 7.387727505089247870e+01 5.278934972074042662e+02 5.313636612876858862e+02
8.694444444444444642e+00 8.000000000000000000e+01 7.387184164953346510e+01 5.281458174948618307e+02 5.315468487112194680e+02
8.722222222222221433e+00 8.000000000000000000e+01 7.386651882888503451e+01 5.283929796759061901e+02 5.317262452101709869e+02
8.750000000000000000e+00 8.000000000000000000e+01 7.386129969294152886e+01 5.286350934952532725e+02 5.319019510105733843e+02
8.777777777777778567e+00 8.000000000000000000e+01 7.385618676081224976e+01 5.288722678250146600e+02 5.320741609176606062e+02
8.805555555555555358e+00 8.000000000000000000e+01 7.385117323146174328e+01 5.291046073725742644e+02 5.322427254431410120e+02
8.833333333333333925e+00 8.000000000000000000e+01 7.384626172232142949e+01 5.293322159296367317e+02 5.324080120405033085e+02
8.861111111111110716e+00 8.000000000000000000e+01 7.384144551909275833e+01 5.295551938581755849e+02 5.325697867290753038e+02
8.888888888888889284e+00 8.000000000000000000e+01 7.383672731133191292e+01 5.297736393548033220e+02 5.327283910525057991e+02
8.916666666666666075e+00 8.000000000000000000e+01 7.383210049196362945e+01 5.299876489878826078e+02 5.328837041740079030e+02
8.944444444444444642e+00 8.000000000000000000e+01 7.382756782449699529e+01 5.301973161236288661e+02 5.330358785925724305e+02
8.972222222222221433e+00 8.000000000000000000e+01 7.382312276909260618e+01 5.304027332704609989e+02 5.331850106844910897e+02
9.000000000000000000e+00 8.000000000000000000e+01 7.381876819692764968e+01 5.306039892922798344e+02 5.333310334882750112e+02
9.027777777777778567e+00 8.000000000000000000e+01 7.381449764902949084e+01 5.308011725624464816e+02 5.334742170896280413e+02
9.055555555555555358e+00 8.000000000000000000e+01 7.381031402334768643e+01 5.309943683975740214e+02 5.336143817958824229e+02
9.083333333333333925e+00 8.000000000000000000e+01 7.380621096914111945e+01 5.311836605873362487e+02 5.337518230729516517e+02
9.111111111111110716e+00 8.000000000000000000e+01 7.380219148674082419e+01 5.313691311213704012e+02 5.338864120237922180e+02
9.138888888888889284e+00 8.000000000000000000e+01 7.379824923470415854e+01 5.315508595715831461e+02 5.340183196668650680e+02
9.166666666666666075e+00 8.000000000000000000e+01 7.379438729383950601e+01 5.317289247664418781e+02 5.341475801615240471e+02
9.194444444444444642e+00 8.000000000000000000e+01 7.379059945159877998e+01 5.319034025342504037e+02 5.342741823571258237e+02
9.222222222222221433e+00 8.000000000000000000e+01 7.378688880822713259e+01 5.320743683361811236e+02 5.343983209243527881e+02
9.250000000000000000e+00 8.000000000000000000e+01 7.378324918931507170e+01 5.322418948248637207e+02 5.345198619908594537e+02
9.277777777777778567e+00 8.000000000000000000e+01 7.377968381195127279e+01 5.324060537073435171e+02 5.346390575688042190e+02
9.305555555555555358e+00 8.000000000000000000e+01 7.377618653325730236e+01 5.325669149257674917e+02 5.347557789781536712e+02
9.333333333333333925e+00 8.000000000000000000e+01 7.377276061499590298e+01 5.327245465740589907e+02 5.348702061913983243e+02
9.361111111111110716e+00 8.000000000000000000e+01 7.376940002872515834e+01 5.328790159151313901e+02 5.349823252065177712e+02
9.388888888888889284e+00 8.000000000000000000e+01 7.376610806256377373e+01 5.330303878571852465e+02 5.350921720714990215e+02
9.416666666666666075e+00 8.000000000000000000e+01 7.376287872646513222e+01 5.331787271041855547e+02 5.351998723200625818e+02
9.444444444444444642e+00 8.000000000000000000e+01 7.375971538518581383e+01 5.333240957847258414e+02 5.353053418496933773e+02
9.472222222222221433e+00 8.000000000000000000e+01 7.375661210005476676e+01 5.334665553046093009e+02 5.354087804432350595e+02
9.500000000000000000e+00 8.000000000000000000e+01 7.375357227783923975e+01 5.336061653731248953e+02 5.355100780193715764e+02
9.527777777777778567e+00 8.000000000000000000e+01 7.375059004703541632e+01 5.337429845347814990e+02 5.356094031175223336e+02
9.555555555555555358e+00 8.000000000000000000e+01 7.374766887443135488e+01 5.338770704819306729e+02 5.357067186666297403e+02
9.583333333333333925e+00 8.000000000000000000e+01 7.374480291633666695e+01 5.340084789283883993e+02 5.358020860564536179e+02
9.611111111111110716e+00 8.000000000000000000e+01 7.374199568927582504e+01 5.341372652834548944e+02 5.358955828839117430e+02
9.638888888888889284e+00 8.000000000000000000e+01 7.373924141158666146e+01 5.342634827411471861e+02 5.359871612537643841e+02
9.666666666666666075e+00 8.000000000000000000e+01 7.373654363159650416e+01 5.343871840980223169e+02 5.360769783178099033e+02
9.694444444444444642e+00 8.000000000000000000e+01 7.373389662553101687e+01 5.345084205519549414e+02 5.361649416271012569e+02
9.722222222222221433e+00 8.000000000000000000e+01 7.373130397324212026e+01 5.346272424711373787e+02 5.362512062591222275e+02
9.750000000000000000e+00 8.000000000000000000e+01 7.372876000518030537e+01 5.347436992796214099e+02 5.363357195336476479e+02
9.777777777777778567e+00 8.000000000000000000e+01 7.372626834427448728e+01 5.348578388712553533e+02 5.364185619350500929e+02
9.805555555555555358e+00 8.000000000000000000e+01 7.372382336022909044e+01 5.349697088106524916e+02 5.364997700949272712e+02
9.833333333333333925e+00 8.000000000000000000e+01 7.372142870723109809e+01 5.350793548291240995e+02 5.365793305228926329e+02
9.861111111111110716e+00 8.000000000000000000e+01 7.371907880578339700e+01 5.351868224609022491e+02 5.366573570497796482e+02
9.888888888888889284e+00 8.000000000000000000e+01 7.371677735189952330e+01 5.352921556999832546e+02 5.367337823477752181e+02
9.916666666666666075e+00 8.000000000000000000e+01 7.371451879378052752e+01 5.353953979131130154e+02 5.368087378739875248e+02
9.944444444444444642e+00 8.000000000000000000e+01 7.371230686625530382e+01 5.354965915178155456e+02 5.368821706436725663e+02
9.972222222222221433e+00 8.000000000000000000e+01 7.371013606154448894e+01 5.355957778512679397e+02 5.369541649935943042e+02
1.000000000000000000e+01 8.000000000000000000e+01 7.370801015110066601e+01 5.356929978548610052e+02 5.370247332881183411e+02
1.002777777777777857e+01 8.000000000000000000e+01 7.370592365420999670e+01 5.357882909179446642e+02 5.370938834349808531e+02
1.005555555555555536e+01 8.000000000000000000e+01 7.370388038642543904e+01 5.358816963037440928e+02 5.371616972601575526e+02
1.008333333333333393e+01 8.000000000000000000e+01 7.370187489845037021e+01 5.359732518988183756e+02 5.372281268257323745e+02
1.011111111111111072e+01 8.000000000000000000e+01 7.369991102421482765e+01 5.360629951624508749e+02 5.372932831695250115e+02
1.013888888888888928e+01 8.000000000000000000e+01 7.369798336416258167e+01 5.361509625426850789e+02 5.373571147681657294e+02
1.016666666666666607e+01 8.000000000000000000e+01 7.369609577858477678e+01 5.362371896819093990e+02 5.374197072296421993e+02
1.019444444444444464e+01 8.000000000000000000e+01 7.369424289616998180e+01 5.363217118310645901e+02 5.374810534756388734e+02
1.022222222222222143e+01 8.000000000000000000e+01 7.369242860830846098e+01 5.364045630383266143e+02 5.375411800265678721e+02
1.025000000000000000e+01 8.000000000000000000e+01 7.369064758184111952e+01 5.364857771969983560e+02 5.376001388947407804e+02
1.027777777777777857e+01 8.000000000000000000e+01 7.368890372313092030e+01 5.365653869425840412e+02 5.376579034707229994e+02
1.030555555555555536e+01 8.000000000000000000e+01 7.368719173544265288e+01 5.366434246663136491e+02 5.377145605841603810e+02
1.033333333333333393e+01 8.000000000000000000e+01 7.368551556153803972e+01 5.367199218098664915e+02 5.377700681690214424e+02
1.036111111111111072e+01 8.000000000000000000e+01 7.368386991493129301e+01 5.367949092339838444e+02 5.378245040506031955e+02
1.038888888888888928e+01 8.000000000000000000e+01 7.368225876524559226e+01 5.368684173226482699e+02 5.378778531396177414e+02
1.041666666666666607e+01 8.000000000000000000e+01 7.368067686947584605e+01 5.369404754936754216e+02 5.379301503398299928e+02
1.044444444444444464e+01 8.000000000000000000e+01 7.367912821812831226e+01 5.370111129931617597e+02 5.379814280353941740e+02
1.047222222222222143e+01 8.000000000000000000e+01 7.367760758473518479e+01 5.370803580122768608e+02 5.380316739494700187e+02
1.050000000000000000e+01 8.000000000000000000e+01 7.367611898412806681e+01 5.371482386103984936e+02 5.380809561810674495e+02
1.052777777777777857e+01 8.000000000000000000e+01 7.367465721763821307e+01 5.372147819311013563e+02 5.381292403153395298e+02
1.055555555555555536e+01 8.000000000000000000e+01 7.367322632827767848e+01 5.372800146767164051e+02 5.381765969876934150e+02
1.058333333333333393e+01 8.000000000000000000e+01 7.367182113588123116e+01 5.373439630287372211e+02 5.382230051325768727e+02
1.061111111111111072e+01 8.000000000000000000e+01 7.367044570780151957e+01 5.374066524858695857e+02 5.382685062773779237e+02
1.063888888888888928e+01 8.000000000000000000e+01 7.366909488444522935e+01 5.374681083920448827e+02 5.383131155556395697e+02
1.066666666666666607e+01 8.000000000000000000e+01 7.366777275677654302e+01 5.375283551441501686e+02 5.383568347726867387e+02
1.069444444444444464e+01 8.000000000000000000e+01 7.366647418648452117e+01 5.375874169604655890e+02 5.383997127003560763e+02
1.072222222222222143e+01 8.000000000000000000e+01 7.366520327732058604e+01 5.376453172481619731e+02 5.384417260965905143e+02
1.075000000000000000e+01 8.000000000000000000e+01 7.366395491882130386e+01 5.377020792104042357e+02 5.384829337998623942e+02
1.077777777777777857e+01 8.000000000000000000e+01 7.366273324276728829e+01 5.377577255164496819e+02 5.385233157105462851e+02
1.080555555555555536e+01 8.000000000000000000e+01 7.366153314929549367e+01 5.378122782571133484e+02 5.385629130615423037e+02
1.083333333333333393e+01 8.000000000000000000e+01 7.366035877901536821e+01 5.378657593071825431e+02 5.386017315228439202e+02
1.086111111111111072e+01 8.000000000000000000e+01 7.365920506838128290e+01 5.379181898120342566e+02 5.386397806577831489e+02
1.088888888888888928e+01 8.000000000000000000e+01 7.365807617394681017e+01 5.379695907845954252e+02 5.386770957169869689e+02
1.091666666666666607e+01 8.000000000000000000e+01 7.365696704106100867e+01 5.380199824783227314e+02 5.387136612449054383e+02
1.094444444444444464e+01 8.000000000000000000e+01 7.365588184868391863e+01 5.380693850136773335e+02 5.387495266877480162e+02
1.097222222222222143e+01 8.000000000000000000e+01 7.365481556427806709e+01 5.381178180126202051e+02 5.387846727294213451e+02
1.100000000000000000e+01 8.000000000000000000e+01 7.365377237873805427e+01 5.381653006676496034e+02 5.388191400981835386e+02
1.102777777777777857e+01 8.000000000000000000e+01 7.365274727693389423e+01 5.382118518641192395e+02 5.388529264367513179e+02
1.105555555555555536e+01 8.000000000000000000e+01 7.365174446707089828e+01 5.382574899032092617e+02 5.388860484335036745e+02
1.108333333333333393e+01 8.000000000000000000e+01 7.365075894539343437e+01 5.383022330235453410e+02 5.389185283734450422e+02
1.111111111111111072e+01 8.000000000000000000e+01 7.364979493999246074e+01 5.383460988053534493e+02 5.389503597965093604e+02
1.113888888888888928e+01 8.000000000000000000e+01 7.364884746456606024e+01 5.383891046801563789e+02 5.389815808923110581e+02
1.116666666666666607e+01 8.000000000000000000e+01 7.364792075541268446e+01 5.384312675912302666e+02 5.390121768453706181e+02
1.119444444444444464e+01 8.000000000000000000e+01 7.364700984699625508e+01 5.384726042447028931e+02 5.390421837693687621e+02
1.122222222222222143e+01 8.000000000000000000e+01 7.364611899036042075e+01 5.385131310426151003e+02 5.390715965505248732e+02
1.125000000000000000e+01 8.000000000000000000e+01 7.364524323270966022e+01 5.385528638820861715e+02 5.391004342094155390e+02
1.127777777777777857e+01 8.000000000000000000e+01 7.364438683657412810e+01 5.385918185531003246e+02 5.391287110443698793e+02
1.130555555555555536e+01 8.000000000000000000e+01 7.364354486372765507e+01 5.386300103097428291e+02 5.391564259513198749e+02
1.133333333333333393e+01 8.000000000000000000e+01 7.364272159270389295e+01 5.386674543041357310e+02 5.391836089586657863e+02
1.136111111111111072e+01 8.000000000000000000e+01 7.364191209709022701e+01 5.387041651995596112e+02 5.392102483326598303e+02
1.138888888888888928e+01 8.000000000000000000e+01 7.364112066524076283e+01 5.387401574826930073e+02 5.392363764983798546e+02
1.141666666666666607e+01 8.000000000000000000e+01 7.364034238495992213e+01 5.387754453515998421e+02 5.392619858773092574e+02
1.144444444444444464e+01 8.000000000000000000e+01 7.363958155852121479e+01 5.388100426401883851e+02 5.392870976700902474e+02
1.147222222222222143e+01 8.000000000000000000e+01 7.363883328417115592e+01 5.388439630398431746e+02 5.393117187807143864e+02
1.150000000000000000e+01 8.000000000000000000e+01 7.363810187786445738e+01 5.388772197852275667e+02 5.393358537488746833e+02
1.152777777777777857e+01 8.000000000000000000e+01 7.363738244873243843e+01 5.389098260563278018e+02 5.393595239360001869e+02
1.155555555555555536e+01 8.000000000000000000e+01 7.363667931980208436e+01 5.389417946025790798e+02 5.393827224515455327e+02
1.158333333333333393e+01 8.000000000000000000e+01 7.363598761755862654e+01 5.389731380200851163e+02 5.394054758954473527e+02
1.161111111111111072e+01 8.000000000000000000e+01 7.363531167525647447e+01 5.390038685876929776e+02 5.394277774703047044e+02
1.163888888888888928e+01 8.000000000000000000e+01 7.363464662700339147e+01 5.390339983340279559e+02 5.394496473170827358e+02
1.166666666666666607e+01 8.000000000000000000e+01 7.363399681565869059e+01 5.390635391502650009e+02 5.394710886710822706e+02
1.169444444444444464e+01 8.000000000000000000e+01 7.363335738974478772e+01 5.390925025409063664e+02 5.394921086288564993e+02
1.172222222222222143e+01 8.000000000000000000e+01 7.363273269840244950e+01 5.391208999289452777e+02 5.395127228622820894e+02
1.175000000000000000e+01 8.000000000000000000e+01 7.363211790170382187e+01 5.391487423570165447e+02 5.395329274213925146e+02
1.177777777777777857e+01 8.000000000000000000e+01 7.363151735992515512e+01 5.391760407892497824e+02 5.395527446353034975e+02
1.180555555555555536e+01 8.000000000000000000e+01 7.363092623930059233e+01 5.392028059024388540e+02 5.395721679460550604e+02
1.183333333333333393e+01 8.000000000000000000e+01 7.363034891095365708e+01 5.392290481726470261e+02 5.395912168444697272e+02
1.186111111111111072e+01 8.000000000000000000e+01 7.362978055183863546e+01 5.392547778977830149e+02 5.396098911189445744e+02
1.188888888888888928e+01 8.000000000000000000e+01 7.362922553963841210e+01 5.392800050775715590e+02 5.396282005331590881e+02
1.191666666666666607e+01 8.000000000000000000e+01 7.362867906039500099e+01 5.393047396508469546e+02 5.396461550536624827e+02
1.194444444444444464e+01 8.000000000000000000e+01 7.362814550241452594e+01 5.393289912238850548e+02 5.396637544436338203e+02
1.197222222222222143e+01 8.000000000000000000e+01 7.362762005858917291e+01 5.393527693265065182e+02 5.396810157796480780e+02
1.200000000000000000e+01 8.000000000000000000e+01 7.362712171623005020e+01 5.393760829853199539e+02 5.396952371187777544e+02
1.202777777777777857e+01 8.000000000000000000e+01 7.362712165701326228e+01 5.393989130662575917e+02 5.396849597507579119e+02
1.205555555555555536e+01 8.000000000000000000e+01 7.362742244458287644e+01 5.394211227618452540e+02 5.395195610207287018e+02
1.208333333333333393e+01 8.000000000000000000e+01 7.363112134376565621e+01 5.394422053073936922e+02 5.387467162351803154e+02
1.211111111111111072e+01 8.000000000000000000e+01 7.364413374329585338e+01 5.394606710931274165e+02 5.364319737187767032e+02
1.213888888888888928e+01 8.000000000000000000e+01 7.367412364780000189e+01 5.394722383366724898e+02 5.315682636279143480e+02
1.216666666666666607e+01 8.000000000000000000e+01 7.372410722803195426e+01 5.394633950249556165e+02 5.244205156142884334e+02
1.219444444444444464e+01 8.000000000000000000e+01 7.378594541867202850e+01 5.393953217378402769e+02 5.172305858768403368e+02
1.222222222222222143e+01 8.000000000000000000e+01 7.384583664789454360e+01 5.391795782899027927e+02 5.123575576510730798e+02
1.225000000000000000e+01 8.000000000000000000e+01 7.390030907342982402e+01 5.386659457026098607e+02 5.093482478731392007e+02
1.227777777777777857e+01 8.000000000000000000e+01 7.395799258283977906e+01 5.376785194790116975e+02 5.058037447811986453e+02
1.230555555555555536e+01 8.000000000000000000e+01 7.402205965810600219e+01 5.361136641059661088e+02 5.013878673722347230e+02
1.233333333333333393e+01 8.000000000000000000e+01 7.408500080147396716e+01 5.340423264070163896e+02 4.978924651961408472e+02
1.236111111111111072e+01 8.000000000000001421e+01 7.414417686157199228e+01 5.317014078946252766e+02 4.954838282028638332e+02
1.238888888888888928e+01 7.999999999999998579e+01 7.420505303963997790e+01 5.293252971321284122e+02 4.926829607950011791e+02
1.241666666666666607e+01 8.000000000000001421e+01 7.426783603513780463e+01 5.269597157273456105e+02 4.895799414464584629e+02
1.244444444444444464e+01 7.999999999999998579e+01 7.432794953742065047e+01 5.244851020346087580e+02 4.871784595252914869e+02
1.247222222222222143e+01 8.000000000000001421e+01 7.438645360232142423e+01 5.218406973577758663e+02 4.850284219767285094e+02
1.250000000000000000e+01 7.999999999999998579e+01 7.444590024792113070e+01 5.191388111969797592e+02 4.825102057056058698e+02
1.252777777777777857e+01 8.000000000000001421e+01 7.450415084403579158e+01 5.165002047809284704e+02 4.801617232080077997e+02
1.255555555555555536e+01 7.999999999999998579e+01 7.456024030878239728e+01 5.138882202769046899e+02 4.781763078042616257e+02
1.258333333333333393e+01 8.000000000000001421e+01 7.461608916873076680e+01 5.112195652406531963e+02 4.760535544921154951e+02
1.261111111111111072e+01 7.999999999999998579e+01 7.467123952429584222e+01 5.085348573782607104e+02 4.738914043872634352e+02
1.263888888888888928e+01 8.000000000000001421e+01 7.472453995229885493e+01 5.059183837448393888e+02 4.719713544573190234e+02
1.266666666666666607e+01 7.999999999999998579e+01 7.477691696252109921e+01 5.033474642635573559e+02 4.700573622123676500e+02
1.269444444444444464e+01 8.000000000000001421e+01 7.482859210203319833e+01 5.007657936738032731e+02 4.680769534443667794e+02
1.272222222222222143e+01 7.999999999999998579e+01 7.487880268740852330e+01 4.982062954857172485e+02 4.662288957930491051e+02
1.275000000000000000e+01 8.000000000000001421e+01 7.492789456004740600e+01 4.957146882244337576e+02 4.644433604791299786e+02
1.277777777777777857e+01 7.999999999999998579e+01 7.497614756467312702e+01 4.932604255983123380e+02 4.626128172515394681e+02
1.280555555555555536e+01 8.000000000000001421e+01 7.502318299779535948e+01 4.908183142528751546e+02 4.608512460270197266e+02
1.283333333333333393e+01 7.999999999999998579e+01 7.506908574347100682e+01 4.884219634375847363e+02 4.591582597702724797e+02
1.286111111111111072e+01 8.000000000000001421e+01 7.511408100415779643e+01 4.860830459879480259e+02 4.574545920930819989e+02
1.288888888888888928e+01 7.999999999999998579e+01 7.515799585537362759e+01 4.837728056496597446e+02 4.557870216659696894e+02
1.291666666666666607e+01 8.000000000000001421e+01 7.520084121117861287e+01 4.814931961932877016e+02 4.541763001558493329e+02
1.294444444444444464e+01 7.999999999999998579e+01 7.524274373617498668e+01 4.792664321361605175e+02 4.525790134317435331e+02
1.297222222222222143e+01 8.000000000000001421e+01 7.528366995440651976e+01 4.770824602827086096e+02 4.510048460298550594e+02
1.300000000000000000e+01 7.999999999999998579e+01 7.532358939737633818e+01 4.749283130311242189e+02 4.494788539742695548e+02
1.302777777777777857e+01 8.000000000000001421e+01 7.536258101344060378e+01 4.728171997980905985e+02 4.479739246014848959e+02
1.305555555555555536e+01 7.999999999999998579e+01 7.540065391230480429e+01 4.707527056197511115e+02 4.464921470623723394e+02
1.308333333333333393e+01 8.000000000000001421e+01 7.543780058526691334e+01 4.687224622764391597e+02 4.450491674875705712e+02
1.311111111111111072e+01 7.999999999999998579e+01 7.547404475027678927e+01 4.667291291028845421e+02 4.436311960813840187e+02
1.313888888888888928e+01 8.000000000000001421e+01 7.550943068130334268e+01 4.647801718140335652e+02 4.422374280782082110e+02
1.316666666666666607e+01 7.999999999999998579e+01 7.554394393823352516e+01 4.628689700076596409e+02 4.408753911828201240e+02
1.319444444444444464e+01 8.000000000000001421e+01 7.557761023751146467e+01 4.609924690154589371e+02 4.395421755524761807e+02
1.322222222222222143e+01 7.999999999999998579e+01 7.561045764939727576e+01 4.591564593240962608e+02 4.382309431289158397e+02
1.325000000000000000e+01 8.000000000000001421e+01 7.564249501131638453e+01 4.573591442755763978e+02 4.369499685578587673e+02
1.327777777777777857e+01 7.999999999999998579e+01 7.567372830278321771e+01 4.555961430892311341e+02 4.356962461137016476e+02
1.330555555555555536e+01 8.000000000000001421e+01 7.570419931745379927e+01 4.538703004433090769e+02 4.344652220894762422e+02
1.333333333333333393e+01 7.999999999999998579e+01 7.573390135665357548e+01 4.521822742416667325e+02 4.332623166005246276e+02
1.336111111111111072e+01 8.000000000000001421e+01 7.576285825177201616e+01 4.505284797516428057e+02 4.320846039408469892e+02
1.338888888888888928e+01 7.999999999999998579e+01 7.579109047525578546e+01 4.489094513855440596e+02 4.309315297273758461e+02
1.341666666666666607e+01 8.000000000000001421e+01 7.581861002918446957e+01 4.473264613606891089e+02 4.298025306303620710e+02
1.344444444444444464e+01 7.999999999999998579e+01 7.584542410728511186e+01 4.457772112467848160e+02 4.286995669975081000e+02
1.347222222222222143e+01 8.000000000000001421e+01 7.587156697796258698e+01 4.442610103099165144e+02 4.276192328068071333e+02
1.350000000000000000e+01 7.999999999999998579e+01 7.589703464291967805e+01 4.427788567648935327e+02 4.265625426333191399e+02
1.352777777777777857e+01 8.000000000000001421e+01 7.592185192157857898e+01 4.413294916003211483e+02 4.255303469598894708e+02
1.355555555555555536e+01 7.999999999999998579e+01 7.594603144575719966e+01 4.399117965294503847e+02 4.245196476196360322e+02
1.358333333333333393e+01 8.000000000000001421e+01 7.596958893903352816e+01 4.385262323885588671e+02 4.235326295304137716e+02
1.361111111111111072e+01 7.999999999999998579e+01 7.599253125592784386e+01 4.371721416623864798e+02 4.225671471598339508e+02
1.363888888888888928e+01 8.000000000000001421e+01 7.601488520258365611e+01 4.358484075528916151e+02 4.216241400843013025e+02
1.366666666666666607e+01 7.999999999999998579e+01 7.603665067706418768e+01 4.345550432812185022e+02 4.207020515998264614e+02
1.369444444444444464e+01 8.000000000000001421e+01 7.605785181561250852e+01 4.332916616191155299e+02 4.198014704693667341e+02
1.372222222222222143e+01 7.999999999999998579e+01 7.607849441411224234e+01 4.320573040311479645e+02 4.189218428949471331e+02
1.375000000000000000e+01 8.000000000000001421e+01 7.609859762946756234e+01 4.308516875254149454e+02 4.180619897378007863e+02
1.377777777777777857e+01 7.999999999999998579e+01 7.611816704112695220e+01 4.296744951465058193e+02 4.172232078293064319e+02
1.380555555555555536e+01 8.000000000000001421e+01 7.613722405821521022e+01 4.285249343317973398e+02 4.164031495648562213e+02
1.383333333333333393e+01 7.999999999999998579e+01 7.615577075841567023e+01 4.274025649901491875e+02 4.156033150170470094e+02
1.386111111111111072e+01 8.000000000000001421e+01 7.617382987363569669e+01 4.263070648119921202e+02 4.148218757522730016e+02
1.388888888888888928e+01 7.999999999999998579e+01 7.619140316597260210e+01 4.252377722854670310e+02 4.140594692939703805e+02
1.391666666666666607e+01 8.000000000000001421e+01 7.620851106421534382e+01 4.241941830830921276e+02 4.133153333577243984e+02
1.394444444444444464e+01 7.999999999999998579e+01 7.622515718602073775e+01 4.231759390899126174e+02 4.125888845483632963e+02
1.397222222222222143e+01 8.000000000000001421e+01 7.624136043023278830e+01 4.221824667179086532e+02 4.118806650523951021e+02
1.400000000000000000e+01 7.999999999999998579e+01 7.625712289344593842e+01 4.212132444643434042e+02 4.111889444364022097e+02
1.402777777777777857e+01 8.000000000000001421e+01 7.627246545721925486e+01 4.202678841550261382e+02 4.105149777837747820e+02
1.405555555555555536e+01 7.999999999999998579e+01 7.628738842763952732e+01 4.193458740200891839e+02 4.098569333929838194e+02
1.408333333333333393e+01 8.000000000000001421e+01 7.630191140127946881e+01 4.184467003960519946e+02 4.092156311227926722e+02
1.411111111111111072e+01 7.999999999999998579e+01 7.631603609428464097e+01 4.175699574667722800e+02 4.085900713985062112e+02
1.413888888888888928e+01 8.000000000000001421e+01 7.632978050234528666e+01 4.167151701894817961e+02 4.079800497258437986e+02
1.416666666666666607e+01 7.999999999999998579e+01 7.634314592473556615e+01 4.158818420743624529e+02 4.073856735609082875e+02
1.419444444444444464e+01 8.000000000000001421e+01 7.635615078132494205e+01 4.150695556716992201e+02 4.068056940161298485e+02
1.422222222222222143e+01 7.999999999999998579e+01 7.636879478796714693e+01 4.142778667061069768e+02 4.062410644893199674e+02
1.425000000000000000e+01 8.000000000000001421e+01 7.638109680414234504e+01 4.135063067371017951e+02 4.056900849538540115e+02
1.427777777777777857e+01 7.999999999999998579e+01 7.639305633046456023e+01 4.127544580014252915e+02 4.051537020249482453e+02
1.430555555555555536e+01 8.000000000000001421e+01 7.640469089276463421e+01 4.120218975987255590e+02 4.046306933737201916e+02
1.433333333333333393e+01 7.999999999999998579e+01 7.641600031760401635e+01 4.113081795027647445e+02 4.041212138914580692e+02
1.436111111111111072e+01 8.000000000000001421e+01 7.642700181836730167e+01 4.106128965262339534e+02 4.036250090653982170e+02
1.438888888888888928e+01 7.999999999999998579e+01 7.643769415721536120e+01 4.099356437893881662e+02 4.031412774162715209e+02
1.441666666666666607e+01 8.000000000000001421e+01 7.644809490227183346e+01 4.092759974464038351e+02 4.026706070109465827e+02
1.444444444444444464e+01 7.999999999999998579e+01 7.645820224651546937e+01 4.086335605969225639e+02 4.022116173581908924e+02
1.447222222222222143e+01 8.000000000000001421e+01 7.646803302602839381e+01 4.080079497732484697e+02 4.017651606890271978e+02
1.450000000000000000e+01 7.999999999999998579e+01 7.647758563594558723e+01 4.073987692399773550e+02 4.013299840545020629e+02
1.452777777777777857e+01 8.000000000000001421e+01 7.648687627090130547e+01 4.068056329874055450e+02 4.009064812210981472e+02
1.455555555555555536e+01 7.999999999999998579e+01 7.649590279821809702e+01 4.062281733003533191e+02 4.004941321363505722e+02
1.458333333333333393e+01 8.000000000000001421e+01 7.650468155649406299e+01 4.056660172160765114e+02 4.000924903943449635e+02
1.461111111111111072e+01 7.999999999999998579e+01 7.651320971181138475e+01 4.051187993843739719e+02 3.997018713018200060e+02
1.463888888888888928e+01 8.000000000000001421e+01 7.652150329392571848e+01 4.045861674386221694e+02 3.993211675192321195e+02
1.466666666666666607e+01 7.999999999999998579e+01 7.652955944887733608e+01 4.040677702337565620e+02 3.989511192712618595e+02
1.469444444444444464e+01 8.000000000000001421e+01 7.653739355322902327e+01 4.035632630098554614e+02 3.985905222454026102e+02
1.472222222222222143e+01 7.999999999999998579e+01 7.654500253016736622e+01 4.030723093710695935e+02 3.982399169569281980e+02
1.475000000000000000e+01 8.000000000000001421e+01 7.655240164143074821e+01 4.025945788724632735e+02 3.978985843332301897e+02
1.477777777777777857e+01 7.999999999999998579e+01 7.655958726804033176e+01 4.021297445472209233e+02 3.975664157461164336e+02
1.480555555555555536e+01 8.000000000000001421e+01 7.656657453541124880e+01 4.016774901001305125e+02 3.972434295819487602e+02
1.483333333333333393e+01 7.999999999999998579e+01 7.657335951941998076e+01 4.012375034057181438e+02 3.969288470074648671e+02
1.486111111111111072e+01 8.000000000000001421e+01 7.657995694520083418e+01 4.008094778016018722e+02 3.966232171113928757e+02
1.488888888888888928e+01 7.999999999999998579e+01 7.658636280888748615e+01 4.003931147658577174e+02 3.963254847613112588e+02
1.491666666666666607e+01 8.000000000000001421e+01 7.659259148117219240e+01 3.999881198986586810e+02 3.960362185853996948e+02
1.494444444444444464e+01 7.999999999999998579e+01 7.659863857964242584e+01 3.995942061268470411e+02 3.957546256991788027e+02
1.497222222222222143e+01 8.000000000000001421e+01 7.660451840893809106e+01 3.992110917476776990e+02 3.954808165804867599e+02
1.500000000000000000e+01 7.999999999999998579e+01 7.661022625799573404e+01 3.988385025675140128e+02 3.952146026822455838e+02
1.502777777777777857e+01 8.000000000000001421e+01 7.661577610661524318e+01 3.984761677308458161e+02 3.949554797824857246e+02
1.505555555555555536e+01 7.999999999999998579e+01 7.662116312680170438e+01 3.981238239058998829e+02 3.947038167198488736e+02
1.508333333333333393e+01 8.000000000000001421e+01 7.662640101768241152e+01 3.977812139704972765e+02 3.944587276309691219e+02
1.511111111111111072e+01 7.999999999999998579e+01 7.663148468384555656e+01 3.974480853399103921e+02 3.942207637561149340e+02
1.513888888888888928e+01 8.000000000000001421e+01 7.663642769085066675e+01 3.971241921312274599e+02 3.939891081039571077e+02
1.516666666666666607e+01 7.999999999999998579e+01 7.664122462402919211e+01 3.968092922799282860e+02 3.937640421050075474e+02
1.519444444444444464e+01 8.000000000000001421e+01 7.664588887353794178e+01 3.965031513750877821e+02 3.935451985551039797e+02
1.522222222222222143e+01 7.999999999999998579e+01 7.665041484144609285e+01 3.962055384747776543e+02 3.933323378500481340e+02
1.525000000000000000e+01 8.000000000000001421e+01 7.665481566076002196e+01 3.959162289475633543e+02 3.931256272227063846e+02
1.527777777777777857e+01 7.999999999999998579e+01 7.665908557270051915e+01 3.956350028405879016e+02 3.929243948257711736e+02
1.530555555555555536e+01 8.000000000000001421e+01 7.666323752040405282e+01 3.953616460189362556e+02 3.927291002280048247e+02
1.533333333333333393e+01 7.999999999999998579e+01 7.666726551358222252e+01 3.950959498883178185e+02 3.925389882026648820e+02
1.536111111111111072e+01 8.000000000000001421e+01 7.667118233876254862e+01 3.948377088801987043e+02 3.923544145260845539e+02
1.538888888888888928e+01 7.999999999999998579e+01 7.667498182527926076e+01 3.945867244072283029e+02 3.921749175684798843e+02
1.541666666666666607e+01 8.000000000000001421e+01 7.667867655703489049e+01 3.943428009972724908e+02 3.920004508305746072e+02
1.544444444444444464e+01 7.999999999999998579e+01 7.668226021850743734e+01 3.941057493823639675e+02 3.918310206431455640e+02
1.547222222222222143e+01 8.000000000000001421e+01 7.668574522906490643e+01 3.938753837057124088e+02 3.916661500989482647e+02
1.550000000000000000e+01 7.999999999999998579e+01 7.668912507448948190e+01 3.936515235053029187e+02 3.915061955347784988e+02
1.552777777777777857e+01 8.000000000000001421e+01 7.669241205299290698e+01 3.934339927186478008e+02 3.913504883435051624e+02
1.555555555555555536e+01 7.999999999999998579e+01 7.669559945868309114e+01 3.932226185858447707e+02 3.911994172319452900e+02
1.558333333333333393e+01 8.000000000000001421e+01 7.669869944486032409e+01 3.930172341722256419e+02 3.910524633025688104e+02
1.561111111111111072e+01 7.999999999999998579e+01 7.670170517728627146e+01 3.928176750126578440e+02 3.909097376836774060e+02
1.563888888888888928e+01 8.000000000000001421e+01 7.670462865136076402e+01 3.926237826081668914e+02 3.907711001530011004e+02
1.566666666666666607e+01 7.999999999999998579e+01 7.670746287964384180e+01 3.924354010045703944e+02 3.906362692687649201e+02
1.569444444444444464e+01 8.000000000000001421e+01 7.671021973094286750e+01 3.922523793503630714e+02 3.905054691649533538e+02
1.572222222222222143e+01 7.999999999999998579e+01 7.671289208951397143e+01 3.920745700488699299e+02 3.903781610689867421e+02
1.575000000000000000e+01 8.000000000000001421e+01 7.671549168941496077e+01 3.919018289283860668e+02 3.902547030664495651e+02
1.577777777777777857e+01 7.999999999999998579e+01 7.671801127786145003e+01 3.917340165627326769e+02 3.901345830297287876e+02
1.580555555555555536e+01 8.000000000000001421e+01 7.672046246640418588e+01 3.915709957837102024e+02 3.900180022352441824e+02
1.583333333333333393e+01 7.999999999999998579e+01 7.672283789940522070e+01 3.914126346563484162e+02 3.899047250518414671e+02
1.586111111111111072e+01 8.000000000000001421e+01 7.672514905249241224e+01 3.912588028476365025e+02 3.897946248865105758e+02
1.588888888888888928e+01 7.999999999999998579e+01 7.672738844783505385e+01 3.911093748523331897e+02 3.896878092684572152e+02
1.591666666666666607e+01 8.000000000000001421e+01 7.672956747411490142e+01 3.909642276831603454e+02 3.895838673348026759e+02
1.594444444444444464e+01 7.999999999999998579e+01 7.673167852599760863e+01 3.908232419210588660e+02 3.894831063133212297e+02
1.597222222222222143e+01 8.000000000000001421e+01 7.673373289254897145e+01 3.906863015701384825e+02 3.893850467237832618e+02
1.600000000000000000e+01 7.999999999999998579e+01 7.673572286616416704e+01 3.905532926532692954e+02 3.892899443882461696e+02
1.602777777777777857e+01 8.000000000000001421e+01 7.673765963416683178e+01 3.904241058286276598e+02 3.891974951673421970e+02
1.605555555555555713e+01 7.999999999999998579e+01 7.673953538899547766e+01 3.902986330478894388e+02 3.891077048484874581e+02
1.608333333333333215e+01 8.000000000000001421e+01 7.674136122681585448e+01 3.901767705471618797e+02 3.890205668743182059e+02
1.611111111111111072e+01 7.999999999999998579e+01 7.674312924183162465e+01 3.900584160626406742e+02 3.889358071691958116e+02
1.613888888888888928e+01 8.000000000000001421e+01 7.674485044946187884e+01 3.899434710094261050e+02 3.888536522226353895e+02
1.616666666666666785e+01 7.999999999999998579e+01 7.674651685517183353e+01 3.898318393534402162e+02 3.887736923395245299e+02
1.619444444444444287e+01 8.000000000000001421e+01 7.674813937117473017e+01 3.897234269933939572e+02 3.886961885201994846e+02
1.622222222222222143e+01 7.999999999999998579e+01 7.674970993590925161e+01 3.896181434577736695e+02 3.886208134832575070e+02
1.625000000000000000e+01 8.000000000000001421e+01 7.675123939251875527e+01 3.895158993955936921e+02 3.885476604332923216e+02
1.627777777777777857e+01 7.999999999999998579e+01 7.675271957580318372e+01 3.894166093885779105e+02 3.884766384783296189e+02
1.630555555555555713e+01 8.000000000000001421e+01 7.675416125867310768e+01 3.893201889053520972e+02 3.884075895692022300e+02
1.633333333333333215e+01 7.999999999999998579e+01 7.675555621196242839e+01 3.892265569168241086e+02 3.883406606720263881e+02
1.636111111111111072e+01 8.000000000000001421e+01 7.675691513801122312e+01 3.891356340155420526e+02 3.882755196351955647e+02
1.638888888888888928e+01 7.999999999999998579e+01 7.675822972311350156e+01 3.890473428160204321e+02 3.882124103207447661e+02
1.641666666666666785e+01 8.000000000000001421e+01 7.675951061194156466e+01 3.889616087474380492e+02 3.881510053696460432e+02
1.644444444444444287e+01 7.999999999999998579e+01 7.676074941898681914e+01 3.888783583382979714e+02 3.880914583022478155e+02
1.647222222222222143e+01 8.000000000000001421e+01 7.676195672810501947e+01 3.887975214263394150e+02 3.880336111969986064e+02
1.650000000000000000e+01 7.999999999999998579e+01 7.676312408876700033e+01 3.887190281879111353e+02 3.879774102801727054e+02
1.652777777777777857e+01 8.000000000000001421e+01 7.676426202205868776e+01 3.886428121187707347e+02 3.879229186730188985e+02
1.655555555555555713e+01 7.999999999999998579e+01 7.676536202302588663e+01 3.885688078332867690e+02 3.878698943030740907e+02
1.658333333333333215e+01 8.000000000000001421e+01 7.676643455222317414e+01 3.884969521071279246e+02 3.878185369353839747e+02
1.661111111111111072e+01 7.999999999999998579e+01 7.676747104670543820e+01 3.884271834852344227e+02 3.877685494267712443e+02
1.663888888888888928e+01 8.000000000000001421e+01 7.676848191530574184e+01 3.883594415876950166e+02 3.877201088748431062e+02
1.666666666666666785e+01 7.999999999999998579e+01 7.676945854535422598e+01 3.882936689437239011e+02 3.876730213193467307e+02
1.669444444444444287e+01 8.000000000000001421e+01 7.677041128828837202e+01 3.882298083151814581e+02 3.876273089361342272e+02
1.672222222222222143e+01 7.999999999999998579e+01 7.677133147809554714e+01 3.881678053005256288e+02 3.875829663850975635e+02
1.675000000000000000e+01 8.000000000000001421e+01 7.677222942923685878e+01 3.881076059703836449e+02 3.875398338385111288e+02
1.677777777777777857e+01 7.999999999999998579e+01 7.677309642129219469e+01 3.880491587030060714e+02 3.874980607632536476e+02
1.680555555555555713e+01 8.000000000000001421e+01 7.677394272199688885e+01 3.879924130161030575e+02 3.874573918086380218e+02
1.683333333333333215e+01 7.999999999999998579e+01 7.677475956905811927e+01 3.879373195755725305e+02 3.874180074510708209e+02
1.686111111111111072e+01 8.000000000000001421e+01 7.677555718745348656e+01 3.878838312568314564e+02 3.873796961775219643e+02
1.688888888888888928e+01 7.999999999999998579e+01 7.677632676465469785e+01 3.878319011386429906e+02 3.873425372247428982e+02
1.691666666666666785e+01 8.000000000000001421e+01 7.677707849407629226e+01 3.877814847941680227e+02 3.873064666148127344e+02
1.694444444444444287e+01 7.999999999999998579e+01 7.677780352243628670e+01 3.877325379190036188e+02 3.872714023672066901e+02
1.697222222222222143e+01 8.000000000000001421e+01 7.677851199968003471e+01 3.876850185073875537e+02 3.872374359049603072e+02
1.700000000000000000e+01 7.999999999999998579e+01 7.677919503684708502e+01 3.876388851304269565e+02 3.872043672243315768e+02
1.702777777777777857e+01 8.000000000000001421e+01 7.677986275001661909e+01 3.875940975965357893e+02 3.871723574006737181e+02
1.705555555555555713e+01 7.999999999999998579e+01 7.678050621262924835e+01 3.875506172393608608e+02 3.871412009245024706e+02
1.708333333333333215e+01 8.000000000000001421e+01 7.678113550613238658e+01 3.875084057272628115e+02 3.871110079808083242e+02
1.711111111111111072e+01 7.999999999999998579e+01 7.678174167078107359e+01 3.874674268635766907e+02 3.870816760803661509e+02
1.713888888888888928e+01 8.000000000000001421e+01 7.678233475475471437e+01 3.874276443442885238e+02 3.870531847003964572e+02
1.716666666666666785e+01 7.999999999999998579e+01 7.678290576896938546e+01 3.873890239757195673e+02 3.870255734009547268e+02
1.719444444444444287e+01 8.000000000000001421e+01 7.678346472901375819e+01 3.873515317069039838e+02 3.869986971553131525e+02
1.722222222222222143e+01 7.999999999999998579e+01 7.678400229101221441e+01 3.873151349289365726e+02 3.869726882130196373e+02
1.725000000000000000e+01 8.000000000000001421e+01 7.678452893205400187e+01 3.872798022168391867e+02 3.869473593908876410e+02
1.727777777777777857e+01 7.999999999999998579e+01 7.678503557127865520e+01 3.872455031696163701e+02 3.869228356231972157e+02
1.730555555555555713e+01 8.000000000000001421e+01 7.678553198394058654e+01 3.872122098750245982e+02 3.868989892297400957e+02
1.733333333333333215e+01 7.999999999999998579e+01 7.678600915281650430e+01 3.871798942328333624e+02 3.868758489703768078e+02
1.736111111111111072e+01 8.000000000000001421e+01 7.678647705666654133e+01 3.871485277656664152e+02 3.868534071480835337e+02
1.738888888888888928e+01 7.999999999999998579e+01 7.678692652982846312e+01 3.871180783079786920e+02 3.868315740494756483e+02
1.741666666666666785e+01 8.000000000000001421e+01 7.678736749306013110e+01 3.870885148079592000e+02 3.868104447437218596e+02
1.744444444444444287e+01 7.999999999999998579e+01 7.678779088639629435e+01 3.870598116855071567e+02 3.867898629837090994e+02
1.747222222222222143e+01 8.000000000000001421e+01 7.678820649189655967e+01 3.870319484983398866e+02 3.867699496320110484e+02
1.750000000000000000e+01 7.999999999999998579e+01 7.678860524471740234e+01 3.870049035850343557e+02 3.867505700835810103e+02
1.752777777777777857e+01 8.000000000000001421e+01 7.678899700078268609e+01 3.869786499030896607e+02 3.867317845626326971e+02
1.755555555555555713e+01 7.999999999999998579e+01 7.678937254788264966e+01 3.869531626449081045e+02 3.867135493557431118e+02
1.758333333333333215e+01 8.000000000000001421e+01 7.678974176901924409e+01 3.869284210638496688e+02 3.866958214181267977e+02
1.761111111111111072e+01 7.999999999999998579e+01 7.679009549198234197e+01 3.869044055400675006e+02 3.866786590144922116e+02
1.763888888888888928e+01 8.000000000000001421e+01 7.679044349223171650e+01 3.868810931304415135e+02 3.866619401718130575e+02
1.766666666666666785e+01 7.999999999999998579e+01 7.679077660091928692e+01 3.868584623283763335e+02 3.866457726060652362e+02
1.769444444444444287e+01 8.000000000000001421e+01 7.679110461868346249e+01 3.868364948840394959e+02 3.866300248609956611e+02
1.772222222222222143e+01 7.999999999999998579e+01 7.679141831643734406e+01 3.868151714137549675e+02 3.866147760819306995e+02
1.775000000000000000e+01 8.000000000000001421e+01 7.679172751001014774e+01 3.867944723698361145e+02 3.865999573879568061e+02
1.777777777777777857e+01 7.999999999999998579e+01 7.679172756376659947e+01 3.867744170949563909e+02 3.865853019060716065e+02
1.780555555555555713e+01 8.000000000000001421e+01 7.679216544515114151e+01 3.867551691335943360e+02 3.865713494155062335e+02
1.783333333333333215e+01 7.999999999999998579e+01 7.679256147946233568e+01 3.867372220106829559e+02 3.865580448440626355e+02
1.786111111111111072e+01 8.000000000000001421e+01 7.679256152025917004e+01 3.867213699518184740e+02 3.865446973502696437e+02
1.788888888888888928e+01 7.999999999999998579e+01 7.679291800864730533e+01 3.867077176138919867e+02 3.865318330626044485e+02
1.791666666666666785e+01 8.000000000000001421e+01 7.679332916192244340e+01 3.866945398327183625e+02 3.865197811063027302e+02
1.794444444444444287e+01 7.999999999999998579e+01 7.679332919482446584e+01 3.866792419687582196e+02 3.865076469644579333e+02
1.797222222222222143e+01 8.000000000000001421e+01 7.679332925176528590e+01 3.866616593210598580e+02 3.864957664613443171e+02
1.800000000000000000e+01 7.999999999999998579e+01 7.679386266040273767e+01 3.866451699155007304e+02 3.864877603920545539e+02
1.802777777777777857e+01 8.000000000000001421e+01 7.679386268693801298e+01 3.866323492361436251e+02 3.865051895929805710e+02
1.805555555555555713e+01 7.999999999999998579e+01 7.679318778540817902e+01 3.866216358657808883e+02 3.866797132962834667e+02
1.808333333333333215e+01 8.000000000000001421e+01 7.678961163554589575e+01 3.866109513286776291e+02 3.874533786326131803e+02
1.811111111111111072e+01 7.999999999999998579e+01 7.677814328809310496e+01 3.866019685010729177e+02 3.896548456265846312e+02
1.813888888888888928e+01 8.000000000000001421e+01 7.675394649488140431e+01 3.866010461109248126e+02 3.939182455789286337e+02
1.816666666666666785e+01 7.999999999999998579e+01 7.671819667671512377e+01 3.866315969302228837e+02 3.994279442630511880e+02
1.819444444444444287e+01 8.000000000000001421e+01 7.668030554644862207e+01 3.867656581740568527e+02 4.039000577042472742e+02
1.822222222222222143e+01 7.999999999999998579e+01 7.664946560346299975e+01 3.871489009080369215e+02 4.059270808865730942e+02
1.825000000000000000e+01 8.000000000000001421e+01 7.662344449648638545e+01 3.879802775616675490e+02 4.068618045011930917e+02
1.827777777777777857e+01 7.999999999999998579e+01 7.659374649193243556e+01 3.894177596251344653e+02 4.087626258294889681e+02
1.830555555555555713e+01 8.000000000000001421e+01 7.656037822916762536e+01 3.914231005268691774e+02 4.112711685941409883e+02
1.833333333333333215e+01 7.999999999999998579e+01 7.652990044109574796e+01 3.936739558658318288e+02 4.128340450726844324e+02
1.836111111111111072e+01 8.000000000000001421e+01 7.650231148458311736e+01 3.957332181082645661e+02 4.137566839710723912e+02
1.838888888888888928e+01 7.999999999999998579e+01 7.647306425546167929e+01 3.974177787822872574e+02 4.152374621167808755e+02
1.841666666666666785e+01 8.000000000000001421e+01 7.644328707032195780e+01 3.989517289250977683e+02 4.169065258693525493e+02
1.844444444444444287e+01 7.999999999999998579e+01 7.641618795144755438e+01 4.006451580111862540e+02 4.180356756169848609e+02
1.847222222222222143e+01 8.000000000000001421e+01 7.639008401340896626e+01 4.024839491969011078e+02 4.191389271738954108e+02
1.850000000000000000e+01 7.999999999999998579e+01 7.636333777966206071e+01 4.042023271265640005e+02 4.205567720765944841e+02
1.852777777777777857e+01 8.000000000000001421e+01 7.633775209939474848e+01 4.057090338809697982e+02 4.217734218455883592e+02
1.855555555555555713e+01 7.999999999999998579e+01 7.631351099856345854e+01 4.071884402900944906e+02 4.227509426427027961e+02
1.858333333333333215e+01 8.000000000000001421e+01 7.628917818801103579e+01 4.087512996262739193e+02 4.238827594048730703e+02
1.861111111111111072e+01 7.999999999999998579e+01 7.626540561990468348e+01 4.102678709542745423e+02 4.250189438823913974e+02
1.863888888888888928e+01 8.000000000000001421e+01 7.624284969525322708e+01 4.116429297608696629e+02 4.259822733457896788e+02
1.866666666666666785e+01 7.999999999999998579e+01 7.622064048349035659e+01 4.129789412760060827e+02 4.269734986202512346e+02
1.869444444444444287e+01 8.000000000000001421e+01 7.619877053353775409e+01 4.143483492960850185e+02 4.279934574343582767e+02
1.872222222222222143e+01 7.999999999999998579e+01 7.617776127384485108e+01 4.156672918682978661e+02 4.289026307438991807e+02
1.875000000000000000e+01 8.000000000000001421e+01 7.615727622093056937e+01 4.168937649748789909e+02 4.297906212839646969e+02
1.877777777777777857e+01 7.999999999999998579e+01 7.613717949473416979e+01 4.181025996838809533e+02 4.307109698565247982e+02
1.880555555555555713e+01 8.000000000000001421e+01 7.611773176768195981e+01 4.193125159893243108e+02 4.315635729852558029e+02
1.883333333333333215e+01 7.999999999999998579e+01 7.609879276128732783e+01 4.204642384173361052e+02 4.323744852349994972e+02
1.886111111111111072e+01 8.000000000000001421e+01 7.608025975546625830e+01 4.215626772775954123e+02 4.331982821553724534e+02
1.888888888888888928e+01 7.999999999999998579e+01 7.606226632888359518e+01 4.226535840561449504e+02 4.339882409629499875e+02
1.891666666666666785e+01 8.000000000000001421e+01 7.604475929839509263e+01 4.237200945015605384e+02 4.347396936784916193e+02
1.894444444444444287e+01 7.999999999999998579e+01 7.602765080204827086e+01 4.247361032227942701e+02 4.354845271895323435e+02
1.897222222222222143e+01 8.000000000000001421e+01 7.601099803783533559e+01 4.257264551529192431e+02 4.362092512715284442e+02
1.900000000000000000e+01 7.999999999999998579e+01 7.599479806087259703e+01 4.267027410860826535e+02 4.369024608643670149e+02
1.902777777777777857e+01 8.000000000000001421e+01 7.597899363274240159e+01 4.276435854009557715e+02 4.375849286827368019e+02
1.905555555555555713e+01 7.999999999999998579e+01 7.596358507237633262e+01 4.285517881276730350e+02 4.382483295771093594e+02
1.908333333333333215e+01 8.000000000000001421e+01 7.594858558047511110e+01 4.294438560529791857e+02 4.388870798670222371e+02
1.911111111111111072e+01 7.999999999999998579e+01 7.593396643208984642e+01 4.303117125608424658e+02 4.395133682152400070e+02
1.913888888888888928e+01 8.000000000000001421e+01 7.591970966983274138e+01 4.311488682416695042e+02 4.401223799663520708e+02
1.916666666666666785e+01 7.999999999999998579e+01 7.590581989438506127e+01 4.319662752226740849e+02 4.407115563627210122e+02
1.919444444444444287e+01 8.000000000000001421e+01 7.589228527498427468e+01 4.327647631422608470e+02 4.412856782047681463e+02
1.922222222222222143e+01 7.999999999999998579e+01 7.587908629441996311e+01 4.335374553978870722e+02 4.418469113421551810e+02
1.925000000000000000e+01 8.000000000000001421e+01 7.586622400960841617e+01 4.342889804795862005e+02 4.423892750612515101e+02
1.927777777777777857e+01 7.999999999999998579e+01 7.585368647456961355e+01 4.350233548249169075e+02 4.429178614529876654e+02
1.930555555555555713e+01 8.000000000000001421e+01 7.584146073373337060e+01 4.357364064618668067e+02 4.434341429523151419e+02
1.933333333333333215e+01 7.999999999999998579e+01 7.582954485190555260e+01 4.364289793398882580e+02 4.439342611048764979e+02
1.936111111111111072e+01 8.000000000000001421e+01 7.581792827645560351e+01 4.371049887743682234e+02 4.444218557216208296e+02
1.938888888888888928e+01 7.999999999999998579e+01 7.580659844605789033e+01 4.377628529214397872e+02 4.448964376268903038e+02
1.941666666666666785e+01 8.000000000000001421e+01 7.579555593360076671e+01 4.384019390156892655e+02 4.453587924340427548e+02
1.944444444444444287e+01 7.999999999999998579e+01 7.578478824642392908e+01 4.390250026792775770e+02 4.458077731041423135e+02
1.947222222222222143e+01 8.000000000000001421e+01 7.577428641460457470e+01 4.396320323715671066e+02 4.462458964067715783e+02
1.950000000000000000e+01 7.999999999999998579e+01 7.576404844062061272e+01 4.402221923869466309e+02 4.466722425291789023e+02
1.952777777777777857e+01 8.000000000000001421e+01 7.575406535846032341e+01 4.407971249171280306e+02 4.470867760066324195e+02
1.955555555555555713e+01 7.999999999999998579e+01 7.574432727596524728e+01 4.413574822188094231e+02 4.474913983325845948e+02
1.958333333333333215e+01 8.000000000000001421e+01 7.573483322329954603e+01 4.419027224370629483e+02 4.478844697478425587e+02
1.961111111111111072e+01 7.999999999999998579e+01 7.572557371222730183e+01 4.424337376821642920e+02 4.482681196219832600e+02
1.963888888888888928e+01 8.000000000000001421e+01 7.571654237789719843e+01 4.429513202690458797e+02 4.486410794861786258e+02
1.966666666666666785e+01 7.999999999999998579e+01 7.570773480314350934e+01 4.434552721335036836e+02 4.490048806870621547e+02
1.969444444444444287e+01 8.000000000000001421e+01 7.569914501495856030e+01 4.439460758827063955e+02 4.493589861620512806e+02
1.972222222222222143e+01 7.999999999999998579e+01 7.569076582542153631e+01 4.444244519160972118e+02 4.497038857261580347e+02
1.975000000000000000e+01 8.000000000000001421e+01 7.568259409232177859e+01 4.448904396529485439e+02 4.500402804332191522e+02
1.977777777777777857e+01 7.999999999999998579e+01 7.567462264364722557e+01 4.453443406972424441e+02 4.503673496251555548e+02
1.980555555555555713e+01 8.000000000000001421e+01 7.566684753202309821e+01 4.457867395523937262e+02 4.506868398250873042e+02
1.983333333333333215e+01 7.999999999999998579e+01 7.565926301209360361e+01 4.462178141214974971e+02 4.509973471839851413e+02
1.986111111111111072e+01 8.000000000000001421e+01 7.565186476896606393e+01 4.466377953994785912e+02 4.513005328233133469e+02
1.988888888888888928e+01 7.999999999999998579e+01 7.564464744960704934e+01 4.470471397260746471e+02 4.515956272496994757e+02
1.991666666666666785e+01 8.000000000000001421e+01 7.563760740320388720e+01 4.474460919116644959e+02 4.518832789568058388e+02
1.994444444444444287e+01 7.999999999999998579e+01 7.563073878277967310e+01 4.478348551801034318e+02 4.521638033696092975e+02
1.997222222222222143e+01 8.000000000000001421e+01 7.562403878674808766e+01 4.482137964705971171e+02 4.524367943545706794e+02
2.000000000000000000e+01 7.999999999999998579e+01 7.561750183379919577e+01 4.485831740512733745e+02 4.527034595203917888e+02
2.002777777777777857e+01 8.000000000000001421e+01 7.561112470762448368e+01 4.489431855725097762e+02 4.529627115547087897e+02
2.005555555555555713e+01 7.999999999999998579e+01 7.560490276396404852e+01 4.492941318694730057e+02 4.532160425181153300e+02
2.008333333333333215e+01 8.000000000000001421e+01 7.559883282942624305e+01 4.496362616703046342e+02 4.534625269885303851e+02
2.011111111111111072e+01 7.999999999999998579e+01 7.559290997997584327e+01 4.499697725480944541e+02 4.537030385834614208e+02
2.013888888888888928e+01 8.000000000000001421e+01 7.558713190427914697e+01 4.502949147289971279e+02 4.539375256315173033e+02
2.016666666666666785e+01 7.999999999999998579e+01 7.558149367743746438e+01 4.506119244030188042e+02 4.541658877343652989e+02
2.019444444444444287e+01 8.000000000000001421e+01 7.557599284030571596e+01 4.509209905757434171e+02 4.543889494582808766e+02
2.022222222222222143e+01 7.999999999999998579e+01 7.557062512170705304e+01 4.512223321035027084e+02 4.546059033750090634e+02
2.025000000000000000e+01 8.000000000000001421e+01 7.556538804761420636e+01 4.515161656363613361e+02 4.548179882069165387e+02
2.027777777777777857e+01 7.999999999999998579e+01 7.556027737527696786e+01 4.518026709957753724e+02 4.550243060640249269e+02
2.030555555555555713e+01 8.000000000000001421e+01 7.555529110767766099e+01 4.520820443934080117e+02 4.552258090520665519e+02
2.033333333333333215e+01 7.999999999999998579e+01 7.555042496953721809e+01 4.523544795613717042e+02 4.554221744884785608e+02
2.036111111111111072e+01 8.000000000000001421e+01 7.554567709652040719e+01 4.526201506216805228e+02 4.556135778517953554e+02
2.038888888888888928e+01 7.999999999999998579e+01 7.554104354725629378e+01 4.528792321998981834e+02 4.558004970058872800e+02
2.041666666666666785e+01 8.000000000000001421e+01 7.553652244422275430e+01 4.531319015002965216e+02 4.559823876574831161e+02
2.044444444444444287e+01 7.999999999999998579e+01 7.553211003454076433e+01 4.533783207290532573e+02 4.561602330409073716e+02
2.047222222222222143e+01 8.000000000000001421e+01 7.552780468386909263e+01 4.536186488191771105e+02 4.563332378877442466e+02
2.050000000000000000e+01 7.999999999999998579e+01 7.552360266446328296e+01 4.538530486009504443e+02 4.565023258115969611e+02
2.052777777777777857e+01 8.000000000000001421e+01 7.551950251926854207e+01 4.540816689276518332e+02 4.566670281025533882e+02
2.055555555555555713e+01 7.999999999999998579e+01 7.551550065633686870e+01 4.543046579913201413e+02 4.568277134073974821e+02
2.058333333333333215e+01 8.000000000000001421e+01 7.551159572092151961e+01 4.545221616039236210e+02 4.569845705011153427e+02
2.061111111111111072e+01 7.999999999999998579e+01 7.550778429616903509e+01 4.547343194994025453e+02 4.571373007633134762e+02
2.063888888888888928e+01 8.000000000000001421e+01 7.550406512536356729e+01 4.549412670045306299e+02 4.572866372067306884e+02
2.066666666666666785e+01 7.999999999999998579e+01 7.550043489061947355e+01 4.551431377823697062e+02 4.574319211368317610e+02
2.069444444444444287e+01 8.000000000000001421e+01 7.549689249042818062e+01 4.553400620989780805e+02 4.575739921994675115e+02
2.072222222222222143e+01 7.999999999999998579e+01 7.549343469991870847e+01 4.555321632634094726e+02 4.577123239149604501e+02
2.075000000000000000e+01 8.000000000000001421e+01 7.549006050552812042e+01 4.557195652672041888e+02 4.578473973451460779e+02
2.077777777777777857e+01 7.999999999999998579e+01 7.548676682691299789e+01 4.559023860229073648e+02 4.579791840456516638e+02
2.080555555555555713e+01 8.000000000000001421e+01 7.548355272727361864e+01 4.560807412746676732e+02 4.581075972019764322e+02
2.083333333333333215e+01 7.999999999999998579e+01 7.548041523614453752e+01 4.562547439681059132e+02 4.582331319821153670e+02
2.086111111111111072e+01 8.000000000000001421e+01 7.547735353374234535e+01 4.564245033980118933e+02 4.583552892537072694e+02
2.088888888888888928e+01 7.999999999999998579e+01 7.547436471336007457e+01 4.565901266154385780e+02 4.584747863215742427e+02
2.091666666666666785e+01 8.000000000000001421e+01 7.547144806176325460e+01 4.567517167413014931e+02 4.585911033369787333e+02
2.094444444444444287e+01 7.999999999999998579e+01 7.546860076534544248e+01 4.569093759744940257e+02 4.587047672354245265e+02
2.097222222222222143e+01 8.000000000000001421e+01 7.546582219466222341e+01 4.570632014642811214e+02 4.588156036778862585e+02
2.100000000000000000e+01 7.999999999999998579e+01 7.546310963046981612e+01 4.572132897082988734e+02 4.589236878884704538e+02
2.102777777777777857e+01 8.000000000000001421e+01 7.546046251705823238e+01 4.573597339366278902e+02 4.590293104194365696e+02
2.105555555555555713e+01 7.999999999999998579e+01 7.545787821642075244e+01 4.575026248128006046e+02 4.591321313095406822e+02
2.108333333333333215e+01 8.000000000000001421e+01 7.545535626602679713e+01 4.576420512555139908e+02 4.592327274227743032e+02
2.111111111111111072e+01 7.999999999999998579e+01 7.545289409996092900e+01 4.577780987638611236e+02 4.593306292149014212e+02
2.113888888888888928e+01 8.000000000000001421e+01 7.545049131017813693e+01 4.579108519748985486e+02 4.594263597668767716e+02
2.116666666666666785e+01 7.999999999999998579e+01 7.544814542854008721e+01 4.580403918494040454e+02 4.595196570550917272e+02
2.119444444444444287e+01 8.000000000000001421e+01 7.544585611608256670e+01 4.581667986704953819e+02 4.596107119521612390e+02
2.122222222222222143e+01 7.999999999999998579e+01 7.544362096745949486e+01 4.582901495551938638e+02 4.596996476726832270e+02
2.125000000000000000e+01 8.000000000000001421e+01 7.544143971698422035e+01 4.584105200832169658e+02 4.597862710387403808e+02
2.127777777777777857e+01 7.999999999999998579e+01 7.543931000772032291e+01 4.585279841572050259e+02 4.598710142471025506e+02
2.130555555555555713e+01 8.000000000000001421e+01 7.543723165473778636e+01 4.586426130121803340e+02 4.599534866154256179e+02
2.133333333333333215e+01 7.999999999999998579e+01 7.543520237547286911e+01 4.587544770236321483e+02 4.600341688420160722e+02
2.136111111111111072e+01 8.000000000000001421e+01 7.543322202440347723e+01 4.588636435809135605e+02 4.601127617218348860e+02
2.138888888888888928e+01 7.999999999999998579e+01 7.543128837657739894e+01 4.589701796604759920e+02 4.601895260978982947e+02
2.141666666666666785e+01 8.000000000000001421e+01 7.542940135955633707e+01 4.590741495908210936e+02 4.602644594975909058e+02
2.144444444444444287e+01 7.999999999999998579e+01 7.542755879955539910e+01 4.591756164733359356e+02 4.603374920148530691e+02
2.147222222222222143e+01 8.000000000000001421e+01 7.542576067859693012e+01 4.592746416571242207e+02 4.604089212193229059e+02
2.150000000000000000e+01 7.999999999999998579e+01 7.542400487916468421e+01 4.593712847157763122e+02 4.604784467806313728e+02
2.152777777777777857e+01 8.000000000000001421e+01 7.542229142894578331e+01 4.594656045303481164e+02 4.605464840040298782e+02
2.155555555555555713e+01 7.999999999999998579e+01 7.542061826696001958e+01 4.595576574384775199e+02 4.606127332571248871e+02
2.158333333333333215e+01 8.000000000000001421e+01 7.541898547097369487e+01 4.596474992160235615e+02 4.606774882387564389e+02
2.161111111111111072e+01 7.999999999999998579e+01 7.541739102298291186e+01 4.597351834295350841e+02 4.607406584794567266e+02
2.163888888888888928e+01 8.000000000000001421e+01 7.541583505449671065e+01 4.598207629965679644e+02 4.608022715809741499e+02
2.166666666666666785e+01 7.999999999999998579e+01 7.541431559334803580e+01 4.599042892510402112e+02 4.608625064382672463e+02
2.169444444444444287e+01 8.000000000000001421e+01 7.541283280556719149e+01 4.599858120388417433e+02 4.609211550268296946e+02
2.172222222222222143e+01 7.999999999999998579e+01 7.541138476972501792e+01 4.600653804034973291e+02 4.609785540588121648e+02
2.175000000000000000e+01 8.000000000000001421e+01 7.540997170199513278e+01 4.601430415246772441e+02 4.610344308768026167e+02
2.177777777777777857e+01 7.999999999999998579e+01 7.540859172130213040e+01 4.602188421928698858e+02 4.610890806983510970e+02
2.180555555555555713e+01 8.000000000000001421e+01 7.540724507520752695e+01 4.602928272701465744e+02 4.611423602379153408e+02
2.183333333333333215e+01 7.999999999999998579e+01 7.540592991920998145e+01 4.603650410826634811e+02 4.611943663590926690e+02
2.186111111111111072e+01 8.000000000000001421e+01 7.540464655007110650e+01 4.604355265010755147e+02 4.612451812774557993e+02
2.188888888888888928e+01 7.999999999999998579e+01 7.540339315803792886e+01 4.605043252939831291e+02 4.612946813996067021e+02
2.191666666666666785e+01 8.000000000000001421e+01 7.540217007030149432e+01 4.605714784693336696e+02 4.613431226249547876e+02
2.194444444444444287e+01 7.999999999999998579e+01 7.540097552240936807e+01 4.606370256568112609e+02 4.613902750134648727e+02
2.197222222222222143e+01 8.000000000000001421e+01 7.539980987715824767e+01 4.607010061491666875e+02 4.614364136573094015e+02
2.200000000000000000e+01 7.999999999999998579e+01 7.539867139564732668e+01 4.607634575516502764e+02 4.614813702832520903e+02
2.202777777777777857e+01 8.000000000000001421e+01 7.539756047264097560e+01 4.608244169927255030e+02 4.615252860001849058e+02
2.205555555555555713e+01 7.999999999999998579e+01 7.539647540875226639e+01 4.608839203645677003e+02 4.615681683800073074e+02
2.208333333333333215e+01 8.000000000000001421e+01 7.539541662985359949e+01 4.609420028403433776e+02 4.616099665772669596e+02
2.211111111111111072e+01 7.999999999999998579e+01 7.539438246660203902e+01 4.609986988251559410e+02 4.616508592000976705e+02
2.213888888888888928e+01 8.000000000000001421e+01 7.539337337266044869e+01 4.610540415606295710e+02 4.616906675933315682e+02
2.216666666666666785e+01 7.999999999999998579e+01 7.539238770488800867e+01 4.611080639653526418e+02 4.617296314125700860e+02
2.219444444444444287e+01 8.000000000000001421e+01 7.539142595287243864e+01 4.611607976185113102e+02 4.617675801023162308e+02
2.222222222222222143e+01 7.999999999999998579e+01 7.539048649928045620e+01 4.612122737154469405e+02 4.618046762094618316e+02
2.225000000000000000e+01 8.000000000000001421e+01 7.538956985834190050e+01 4.612625223599109177e+02 4.618408751767155422e+02
2.227777777777777857e+01 7.999999999999998579e+01 7.538867443762144660e+01 4.613115731856299817e+02 4.618761833969393251e+02
2.230555555555555713e+01 8.000000000000001421e+01 7.538780078255884121e+01 4.613594551104474135e+02 4.619107115998984909e+02
2.233333333333333215e+01 7.999999999999998579e+01 7.538694732734826687e+01 4.614061960625139704e+02 4.619443332140195366e+02
2.236111111111111072e+01 8.000000000000001421e+01 7.538611463134162705e+01 4.614518236207713358e+02 4.619772450108241628e+02
2.238888888888888928e+01 7.999999999999998579e+01 7.538530116234836953e+01 4.614963643504013930e+02 4.620092894312004432e+02
2.241666666666666785e+01 8.000000000000001421e+01 7.538450750228426500e+01 4.615398445673604328e+02 4.620406330014081959e+02
2.244444444444444287e+01 7.999999999999998579e+01 7.538373213800821304e+01 4.615822895722470776e+02 4.620711982802740181e+02
2.247222222222222143e+01 8.000000000000001421e+01 7.538297567739655847e+01 4.616237242471798936e+02 4.621010337619411530e+02
2.250000000000000000e+01 7.999999999999998579e+01 7.538223662705614458e+01 4.616641728573250134e+02 4.621301934753185492e+02
2.252777777777777857e+01 8.000000000000001421e+01 7.538151561366642284e+01 4.617036589704586049e+02 4.621585998518789324e+02
2.255555555555555713e+01 7.999999999999998579e+01 7.538081116755365940e+01 4.617422057867063927e+02 4.621864039367715691e+02
2.258333333333333215e+01 8.000000000000001421e+01 7.538012393753555784e+01 4.617798356148149992e+02 4.622134715915462948e+02
2.261111111111111072e+01 7.999999999999998579e+01 7.537945246926287268e+01 4.618165705945311288e+02 4.622399595556759095e+02
2.263888888888888928e+01 8.000000000000001421e+01 7.537879743578481850e+01 4.618524320581549887e+02 4.622657744460133245e+02
2.266666666666666785e+01 7.999999999999998579e+01 7.537815739929604320e+01 4.618874410020272876e+02 4.622909917131927955e+02
2.269444444444444287e+01 8.000000000000001421e+01 7.537753304726859938e+01 4.619216177951362852e+02 4.623156217512498642e+02
2.272222222222222143e+01 7.999999999999998579e+01 7.537692296334563480e+01 4.619549822696389469e+02 4.623396290120503522e+02
2.275000000000000000e+01 8.000000000000001421e+01 7.537632785268831981e+01 4.619875539498946182e+02 4.623631208973160369e+02
2.277777777777777857e+01 7.999999999999998579e+01 7.537574631596241659e+01 4.620193516438307029e+02 4.623859914526693160e+02
2.280555555555555713e+01 8.000000000000001421e+01 7.537517907288022911e+01 4.620503940030791910e+02 4.624083790204687148e+02
2.283333333333333215e+01 7.999999999999998579e+01 7.537462474257185363e+01 4.620806989785023120e+02 4.624301869030081775e+02
2.286111111111111072e+01 8.000000000000001421e+01 7.537408406070422018e+01 4.621102842740940559e+02 4.624515049376982461e+02
2.288888888888888928e+01 7.999999999999998579e+01 7.537355566060735157e+01 4.621391670353490326e+02 4.624723120183112997e+02
2.291666666666666785e+01 8.000000000000001421e+01 7.537304029213233036e+01 4.621673639979240420e+02 4.624926066084699983e+02
2.294444444444444287e+01 7.999999999999998579e+01 7.537253660484324769e+01 4.621948916093278967e+02 4.625124567891655829e+02
2.297222222222222143e+01 8.000000000000001421e+01 7.537204536391193699e+01 4.622217657339604671e+02 4.625317863293237224e+02
2.300000000000000000e+01 7.999999999999998579e+01 7.537156557176869853e+01 4.622480020478259348e+02 4.625507102427848736e+02
2.302777777777777857e+01 8.000000000000001421e+01 7.537109747985488184e+01 4.622736154632593752e+02 4.625691377064303538e+02
2.305555555555555713e+01 7.999999999999998579e+01 7.537063983165660375e+01 4.622986203126638998e+02 4.625871617589801303e+02
2.308333333333333215e+01 8.000000000000001421e+01 7.537019358635681954e+01 4.623230298164957617e+02 4.626047418955458284e+02
2.311111111111111072e+01 7.999999999999998579e+01 7.536975739586698353e+01 4.623468569078005430e+02 4.626219015458182184e+02
2.313888888888888928e+01 8.000000000000001421e+01 7.536933199235419067e+01 4.623701159238025866e+02 4.626386758082015831e+02
2.316666666666666785e+01 7.999999999999998579e+01 7.536891615670222677e+01 4.623928232282639215e+02 4.626550164016081226e+02
2.319444444444444287e+01 8.000000000000001421e+01 7.536891608435769285e+01 4.624149568312927272e+02 4.626715245672849051e+02
2.322222222222222143e+01 7.999999999999998579e+01 7.536832561184729684e+01 4.624363475242900563e+02 4.626870718453504878e+02
2.325000000000000000e+01 8.000000000000001421e+01 7.536779151638717167e+01 4.624564928275688658e+02 4.627017899388960700e+02
2.327777777777777857e+01 7.999999999999998579e+01 7.536779145908231214e+01 4.624745868009105720e+02 4.627171335307822346e+02
2.330555555555555713e+01 8.000000000000001421e+01 7.536728492418154701e+01 4.624904771105457257e+02 4.627317418555551285e+02
2.333333333333333215e+01 7.999999999999998579e+01 7.536673482304745164e+01 4.625057379324131830e+02 4.627453208134893998e+02
2.336111111111111072e+01 8.000000000000001421e+01 7.536673477337704696e+01 4.625227745800982007e+02 4.627594994925424885e+02
2.338888888888888928e+01 7.999999999999998579e+01 7.536627899673324293e+01 4.625418901102225391e+02 4.627730859271461554e+02
2.341666666666666785e+01 8.000000000000001421e+01 7.536574211203242157e+01 4.625604080874198303e+02 4.627852573307567923e+02
2.344444444444444287e+01 7.999999999999998579e+01 7.536574206855169678e+01 4.625765957013031766e+02 4.627981104369283116e+02
2.347222222222222143e+01 8.000000000000001421e+01 7.536532196045706655e+01 4.625923873289137873e+02 4.628102046524090269e+02
2.350000000000000000e+01 7.999999999999998579e+01 7.536481254874020408e+01 4.626096285112910209e+02 4.628211349511271919e+02
2.352777777777777857e+01 8.000000000000001421e+01 7.536481251032725481e+01 4.626266479216556036e+02 4.628330075499740133e+02
2.355555555555555713e+01 7.999999999999998579e+01 7.536481243997778279e+01 4.626418682769584620e+02 4.628449187536001546e+02
2.358333333333333215e+01 8.000000000000001421e+01 7.536415048257202898e+01 4.626567421267143345e+02 4.628553163450266652e+02
2.361111111111111072e+01 7.999999999999998579e+01 7.536415042240062689e+01 4.626716888110133254e+02 4.628660076296765737e+02
2.363888888888888928e+01 8.000000000000001421e+01 7.536415035351814140e+01 4.626841951670964477e+02 4.628771623932432249e+02
2.366666666666666785e+01 7.999999999999998579e+01 7.536349156451538533e+01 4.626936399615276514e+02 4.628866626327362042e+02
2.369444444444444287e+01 8.000000000000001421e+01 7.536349149879059439e+01 4.627026682953576255e+02 4.628966993516253865e+02
2.372222222222222143e+01 7.999999999999998579e+01 7.536349143490184588e+01 4.627129333314271094e+02 4.629071692319396902e+02
2.375000000000000000e+01 8.000000000000001421e+01 7.536284641590687272e+01 4.627240381475503455e+02 4.629158662047242956e+02
2.377777777777777857e+01 7.999999999999998579e+01 7.536284634983165631e+01 4.627352276463068392e+02 4.629247809619599252e+02
2.380555555555555713e+01 8.000000000000001421e+01 7.536284629220304510e+01 4.627456858204697596e+02 4.629341892257681934e+02
2.383333333333333215e+01 7.999999999999998579e+01 7.536221753755705777e+01 4.627555965741191812e+02 4.629417030025138615e+02
2.386111111111111072e+01 8.000000000000001421e+01 7.536221747473261701e+01 4.627663182784379501e+02 4.629493365847818609e+02
2.388888888888888928e+01 7.999999999999998579e+01 7.536221742306712201e+01 4.627774921000698214e+02 4.629578309635109576e+02
2.391666666666666785e+01 8.000000000000001421e+01 7.536161077351243875e+01 4.627876158022605182e+02 4.629646314823169746e+02
2.394444444444444287e+01 7.999999999999998579e+01 7.536161071551391899e+01 4.627975613095969152e+02 4.629718250339774386e+02
2.397222222222222143e+01 8.000000000000001421e+01 7.536161066906548456e+01 4.628083794104226172e+02 4.629796615768436254e+02


==> tikz/results_plot_compressor/results_pH_nocompressor_pipe1.csv <==
time     inletPressure     outletPressure     inletMomentum     outletMomentum 
0.000000000000000000e+00 7.535177830574134816e+01 7.039729824330473207e+01 4.633289433078258526e+02 4.633299999999994725e+02
2.777777777777777624e-02 7.535177830574130553e+01 7.039729782785255452e+01 4.633289434361771555e+02 4.633299999999997567e+02
5.555555555555555247e-02 7.535177830574120605e+01 7.039729728846366186e+01 4.633289445254137604e+02 4.633299999999993588e+02
8.333333333333332871e-02 7.535177830574120605e+01 7.039729726912339913e+01 4.633289445263333732e+02 4.633299999999982788e+02
1.111111111111111049e-01 7.535177830574120605e+01 7.039729725503704572e+01 4.633289445324758162e+02 4.633299999999993588e+02
1.388888888888888951e-01 7.535177830574120605e+01 7.039729724311342807e+01 4.633289445413924454e+02 4.633299999999982788e+02
1.666666666666666574e-01 7.535177830574120605e+01 7.039729723146697893e+01 4.633289445491345191e+02 4.633299999999994156e+02
1.944444444444444475e-01 7.535177830574120605e+01 7.039729722010575586e+01 4.633289445593142659e+02 4.633299999999983356e+02
2.222222222222222099e-01 7.535177830574120605e+01 7.039729720872625762e+01 4.633289445678544780e+02 4.633299999999994725e+02
2.500000000000000000e-01 7.535177830574120605e+01 7.039729719739415259e+01 4.633289445785858334e+02 4.633299999999983356e+02
2.777777777777777901e-01 7.535177830574120605e+01 7.039729718601482489e+01 4.633289445875535648e+02 4.633299999999994725e+02
3.055555555555555802e-01 7.535177830574120605e+01 7.039729717459589153e+01 4.633289445986127930e+02 4.633299999999983356e+02
3.333333333333333148e-01 7.535177830574120605e+01 7.039729716311425989e+01 4.633289446078575224e+02 4.633299999999994725e+02
3.611111111111111049e-01 7.535177830574120605e+01 7.039729715157108103e+01 4.633289446191495244e+02 4.633299999999982788e+02
3.888888888888888951e-01 7.535177830574120605e+01 7.039729713996194960e+01 4.633289446286064504e+02 4.633299999999994156e+02
4.166666666666666852e-01 7.535177830574120605e+01 7.039729712828939512e+01 4.633289446400888210e+02 4.633299999999982788e+02
4.444444444444444198e-01 7.535177830574120605e+01 7.039729711655398603e+01 4.633289446497294080e+02 4.633299999999994156e+02
4.722222222222222099e-01 7.535177830574120605e+01 7.039729710475930347e+01 4.633289446613831615e+02 4.633299999999982788e+02
5.000000000000000000e-01 7.535177830574120605e+01 7.039729709290712378e+01 4.633289446711945629e+02 4.633299999999993588e+02
5.277777777777777901e-01 7.535177830574120605e+01 7.039729708100136918e+01 4.633289446830111729e+02 4.633299999999982219e+02
5.555555555555555802e-01 7.535177830574120605e+01 7.039729706904395812e+01 4.633289446929875339e+02 4.633299999999993588e+02
5.833333333333333703e-01 7.535177830574120605e+01 7.039729705703878437e+01 4.633289447049627370e+02 4.633299999999982219e+02
6.111111111111111605e-01 7.535177830574120605e+01 7.039729704498756746e+01 4.633289447151009881e+02 4.633299999999993588e+02
6.388888888888888395e-01 7.535177830574120605e+01 7.039729703289404483e+01 4.633289447272323969e+02 4.633299999999982219e+02
6.666666666666666297e-01 7.535177830574120605e+01 7.039729702075969442e+01 4.633289447375304348e+02 4.633299999999993588e+02
6.944444444444444198e-01 7.535177830574120605e+01 7.039729700858802630e+01 4.633289447498162303e+02 4.633299999999981651e+02
7.222222222222222099e-01 7.535177830574120605e+01 7.039729699638029103e+01 4.633289447602722930e+02 4.633299999999994156e+02
7.500000000000000000e-01 7.535177830574120605e+01 7.039729698413974290e+01 4.633289447727107131e+02 4.633299999999981651e+02
7.777777777777777901e-01 7.535177830574120605e+01 7.039729697186746193e+01 4.633289447833230383e+02 4.633299999999994156e+02
8.055555555555555802e-01 7.535177830574120605e+01 7.039729695956646083e+01 4.633289447959122640e+02 4.633299999999981651e+02
8.333333333333333703e-01 7.535177830574120605e+01 7.039729694723766329e+01 4.633289448066789191e+02 4.633299999999994156e+02
8.611111111111111605e-01 7.535177830574120605e+01 7.039729693488382622e+01 4.633289448194170745e+02 4.633299999999981651e+02
8.888888888888888395e-01 7.535177830574120605e+01 7.039729692250580229e+01 4.633289448303360132e+02 4.633299999999994156e+02
9.166666666666666297e-01 7.535177830574120605e+01 7.039729691010607837e+01 4.633289448432209383e+02 4.633299999999981651e+02
9.444444444444444198e-01 7.535177830574120605e+01 7.039729689768543608e+01 4.633289448542900004e+02 4.633299999999994156e+02
9.722222222222222099e-01 7.535177830574120605e+01 7.039729688524616336e+01 4.633289448673195920e+02 4.633299999999981083e+02
1.000000000000000000e+00 7.535177830574120605e+01 7.039729687278894232e+01 4.633289448785365039e+02 4.633299999999994725e+02
1.027777777777777679e+00 7.535177830574120605e+01 7.039729686031590461e+01 4.633289448917084314e+02 4.633299999999981083e+02
1.055555555555555580e+00 7.535177830574120605e+01 7.039729684782760444e+01 4.633289449030709761e+02 4.633299999999994725e+02
1.083333333333333259e+00 7.535177830574120605e+01 7.039729683532613080e+01 4.633289449163829659e+02 4.633299999999981083e+02
1.111111111111111160e+00 7.535177830574120605e+01 7.039729682281181056e+01 4.633289449278888128e+02 4.633299999999994725e+02
1.138888888888888840e+00 7.535177830574120605e+01 7.039729681028667585e+01 4.633289449413385341e+02 4.633299999999981083e+02
1.166666666666666741e+00 7.535177830574120605e+01 7.039729679775103932e+01 4.633289449529853528e+02 4.633299999999994725e+02
1.194444444444444420e+00 7.535177830574120605e+01 7.039729678520671996e+01 4.633289449665704183e+02 4.633299999999981083e+02
1.222222222222222321e+00 7.535177830574120605e+01 7.039729677265398777e+01 4.633289449783559348e+02 4.633299999999994725e+02
1.250000000000000000e+00 7.535177830574120605e+01 7.039729676009459070e+01 4.633289449920740708e+02 4.633299999999981083e+02
1.277777777777777679e+00 7.535177830574120605e+01 7.039729674752874189e+01 4.633289450039959547e+02 4.633299999999994725e+02
1.305555555555555580e+00 7.535177830574120605e+01 7.039729673495804718e+01 4.633289450178449442e+02 4.633299999999981083e+02
1.333333333333333259e+00 7.535177830574120605e+01 7.039729672238267710e+01 4.633289450299009786e+02 4.633299999999994725e+02
1.361111111111111160e+00 7.535177830574120605e+01 7.039729670980420906e+01 4.633289450438785479e+02 4.633299999999981083e+02
1.388888888888888840e+00 7.535177830574120605e+01 7.039729669722267147e+01 4.633289450560665728e+02 4.633299999999994725e+02
1.416666666666666741e+00 7.535177830574120605e+01 7.039729668463965595e+01 4.633289450701706187e+02 4.633299999999981083e+02
1.444444444444444420e+00 7.535177830574120605e+01 7.039729667205506303e+01 4.633289450824884170e+02 4.633299999999994725e+02
1.472222222222222321e+00 7.535177830574120605e+01 7.039729665947048431e+01 4.633289450967168932e+02 4.633299999999981083e+02
1.500000000000000000e+00 7.535177830574120605e+01 7.039729664688576349e+01 4.633289451091624187e+02 4.633299999999994725e+02
1.527777777777777679e+00 7.535177830574120605e+01 7.039729663430237849e+01 4.633289451235132219e+02 4.633299999999981083e+02
1.555555555555555580e+00 7.535177830574120605e+01 7.039729662172018720e+01 4.633289451360844851e+02 4.633299999999994725e+02
1.583333333333333259e+00 7.535177830574120605e+01 7.039729660914063913e+01 4.633289451505557395e+02 4.633299999999981083e+02
1.611111111111111160e+00 7.535177830574120605e+01 7.039729659656343586e+01 4.633289451632508076e+02 4.633299999999994725e+02
1.638888888888888840e+00 7.535177830574120605e+01 7.039729658399011214e+01 4.633289451778405805e+02 4.633299999999981083e+02
1.666666666666666741e+00 7.535177830574120605e+01 7.039729657142024166e+01 4.633289451906575778e+02 4.633299999999994725e+02
1.694444444444444420e+00 7.535177830574120605e+01 7.039729655885535919e+01 4.633289452053641071e+02 4.633299999999981083e+02
1.722222222222222321e+00 7.535177830574120605e+01 7.039729654629499578e+01 4.633289452183012145e+02 4.633299999999994725e+02
1.750000000000000000e+00 7.535177830574120605e+01 7.039729653374064355e+01 4.633289452331227380e+02 4.633299999999981083e+02
1.777777777777777679e+00 7.535177830574120605e+01 7.039729652119179093e+01 4.633289452461783071e+02 4.633299999999994725e+02
1.805555555555555580e+00 7.535177830574120605e+01 7.039729650864990163e+01 4.633289452611131196e+02 4.633299999999981083e+02
1.833333333333333259e+00 7.535177830574120605e+01 7.039729649611444984e+01 4.633289452742854451e+02 4.633299999999994725e+02
1.861111111111111160e+00 7.535177830574120605e+01 7.039729648358682823e+01 4.633289452893319549e+02 4.633299999999981083e+02
1.888888888888888840e+00 7.535177830574120605e+01 7.039729647106655364e+01 4.633289453026195019e+02 4.633299999999994725e+02
1.916666666666666741e+00 7.535177830574120605e+01 7.039729645855490503e+01 4.633289453177762311e+02 4.633299999999981083e+02
1.944444444444444420e+00 7.535177830574120605e+01 7.039729644605139924e+01 4.633289453311774651e+02 4.633299999999994725e+02
1.972222222222222321e+00 7.535177830574120605e+01 7.039729643355732946e+01 4.633289453464428789e+02 4.633299999999981083e+02
2.000000000000000000e+00 7.535177830574120605e+01 7.039729642107214147e+01 4.633289453599563785e+02 4.633299999999994725e+02
2.027777777777777679e+00 7.535177830574120605e+01 7.039729640859711424e+01 4.633289453753291127e+02 4.633299999999981083e+02
2.055555555555555358e+00 7.535177830574120605e+01 7.039729639613170775e+01 4.633289453889534570e+02 4.633299999999994725e+02
2.083333333333333481e+00 7.535177830574120605e+01 7.039729638367708731e+01 4.633289454044321474e+02 4.633299999999981083e+02
2.111111111111111160e+00 7.535177830574120605e+01 7.039729637123279815e+01 4.633289454181660858e+02 4.633299999999994725e+02
2.138888888888888840e+00 7.535177830574120605e+01 7.039729635879990610e+01 4.633289454337494817e+02 4.633299999999981083e+02
2.166666666666666519e+00 7.535177830574120605e+01 7.039729634637798483e+01 4.633289454475916500e+02 4.633299999999994725e+02
2.194444444444444642e+00 7.535177830574120605e+01 7.039729633396802910e+01 4.633289454632785009e+02 4.633299999999981083e+02
2.222222222222222321e+00 7.535177830574120605e+01 7.039729632156964101e+01 4.633289454772277622e+02 4.633299999999994725e+02
2.250000000000000000e+00 7.535177830574120605e+01 7.039729630918378689e+01 4.633289454930169313e+02 4.633299999999981083e+02
2.277777777777777679e+00 7.535177830574120605e+01 7.039729629681002621e+01 4.633289455070721488e+02 4.633299999999994725e+02
2.305555555555555358e+00 7.535177830574120605e+01 7.039729628444933951e+01 4.633289455229623854e+02 4.633299999999981083e+02
2.333333333333333481e+00 7.535177830574120605e+01 7.039729627210121521e+01 4.633289455371224790e+02 4.633299999999994725e+02
2.361111111111111160e+00 7.535177830574120605e+01 7.039729625976669070e+01 4.633289455531127601e+02 4.633299999999981083e+02
2.388888888888888840e+00 7.535177830574120605e+01 7.039729624744521175e+01 4.633289455673766497e+02 4.633299999999995293e+02
2.416666666666666519e+00 7.535177830574120605e+01 7.039729623513778733e+01 4.633289455834660089e+02 4.633299999999980514e+02
2.444444444444444642e+00 7.535177830574120605e+01 7.039729622284383481e+01 4.633289455978326714e+02 4.633299999999995293e+02
2.472222222222222321e+00 7.535177830574120605e+01 7.039729621056436315e+01 4.633289456140200855e+02 4.633299999999980514e+02
2.500000000000000000e+00 7.535177830574120605e+01 7.039729619829878970e+01 4.633289456284884977e+02 4.633299999999995293e+02
2.527777777777777679e+00 7.535177830574120605e+01 7.039729618604812345e+01 4.633289456447731141e+02 4.633299999999980514e+02
2.555555555555555358e+00 7.535177830574120605e+01 7.039729617381172488e+01 4.633289456593423097e+02 4.633299999999995293e+02
2.583333333333333481e+00 7.535177830574120605e+01 7.039729616159060299e+01 4.633289456757232756e+02 4.633299999999980514e+02
2.611111111111111160e+00 7.535177830574120605e+01 7.039729614938413249e+01 4.633289456903924020e+02 4.633299999999995293e+02
2.638888888888888840e+00 7.535177830574120605e+01 7.039729613719329393e+01 4.633289457068687511e+02 4.633299999999980514e+02
2.666666666666666519e+00 7.535177830574120605e+01 7.039729612501744782e+01 4.633289457216369556e+02 4.633299999999995293e+02
2.694444444444444642e+00 7.535177830574120605e+01 7.039729611285751787e+01 4.633289457382078922e+02 4.633299999999980514e+02
2.722222222222222321e+00 7.535177830574120605e+01 7.039729610071297827e+01 4.633289457530743789e+02 4.633299999999995293e+02
2.750000000000000000e+00 7.535177830574120605e+01 7.039729608858462484e+01 4.633289457697391072e+02 4.633299999999980514e+02
2.777777777777777679e+00 7.535177830574120605e+01 7.039729607647194598e+01 4.633289457847030803e+02 4.633299999999995293e+02
2.805555555555555358e+00 7.535177830574120605e+01 7.039729606437576592e+01 4.633289458014608613e+02 4.633299999999980514e+02
2.833333333333333481e+00 7.535177830574120605e+01 7.039729605229553044e+01 4.633289458165215819e+02 4.633299999999995293e+02
2.861111111111111160e+00 7.535177830574120605e+01 7.039729604023204956e+01 4.633289458333716198e+02 4.633299999999980514e+02
2.888888888888888840e+00 7.535177830574120605e+01 7.039729602818478327e+01 4.633289458485283490e+02 4.633299999999995293e+02
2.916666666666666519e+00 7.535177830574120605e+01 7.039729601615452736e+01 4.633289458654700184e+02 4.633299999999980514e+02
2.944444444444444642e+00 7.535177830574120605e+01 7.039729600414075605e+01 4.633289458807220740e+02 4.633299999999995293e+02
2.972222222222222321e+00 7.535177830574120605e+01 7.039729599214419409e+01 4.633289458977546360e+02 4.633299999999980514e+02
3.000000000000000000e+00 7.535177830574120605e+01 7.039729598016434409e+01 4.633289459131013928e+02 4.633299999999995293e+02
3.027777777777777679e+00 7.535177830574120605e+01 7.039729596820193080e+01 4.633289459302241653e+02 4.633299999999981083e+02
3.055555555555555358e+00 7.535177830574120605e+01 7.039729595625644265e+01 4.633289459456649979e+02 4.633299999999995862e+02
3.083333333333333481e+00 7.535177830574120605e+01 7.039729594432861859e+01 4.633289459628773557e+02 4.633299999999979946e+02
3.111111111111111160e+00 7.535177830574120605e+01 7.039729593241784755e+01 4.633289459784115820e+02 4.633299999999995862e+02
3.138888888888888840e+00 7.535177830574120605e+01 7.039729592052501062e+01 4.633289459957130134e+02 4.633299999999979946e+02
3.166666666666666519e+00 7.535177830574120605e+01 7.039729590864935460e+01 4.633289460113400651e+02 4.633299999999995862e+02
3.194444444444444642e+00 7.535177830574120605e+01 7.039729589679181743e+01 4.633289460287298880e+02 4.633299999999979946e+02
3.222222222222222321e+00 7.535177830574120605e+01 7.039729588495164592e+01 4.633289460444491965e+02 4.633299999999995862e+02
3.250000000000000000e+00 7.535177830574120605e+01 7.039729587312973536e+01 4.633289460619268993e+02 4.633299999999979946e+02
3.277777777777777679e+00 7.535177830574120605e+01 7.039729586132536099e+01 4.633289460777378963e+02 4.633299999999995862e+02
3.305555555555555358e+00 7.535177830574120605e+01 7.039729584953943231e+01 4.633289460953029106e+02 4.633299999999979946e+02
3.333333333333333481e+00 7.535177830574120605e+01 7.039729583777113930e+01 4.633289461112050276e+02 4.633299999999995862e+02
3.361111111111111160e+00 7.535177830574120605e+01 7.039729582602144831e+01 4.633289461288568418e+02 4.633299999999979946e+02
3.388888888888888840e+00 7.535177830574120605e+01 7.039729581428949245e+01 4.633289461448495103e+02 4.633299999999995862e+02
3.416666666666666519e+00 7.535177830574120605e+01 7.039729580257629493e+01 4.633289461625876697e+02 4.633299999999979946e+02
3.444444444444444642e+00 7.535177830574120605e+01 7.039729579088097466e+01 4.633289461786703782e+02 4.633299999999995862e+02
3.472222222222222321e+00 7.535177830574120605e+01 7.039729577920452641e+01 4.633289461964943143e+02 4.633299999999979946e+02
3.500000000000000000e+00 7.535177830574120605e+01 7.039729576754601226e+01 4.633289462126666081e+02 4.633299999999995862e+02
3.527777777777777679e+00 7.535177830574120605e+01 7.039729575590652644e+01 4.633289462305759230e+02 4.633299999999979946e+02
3.555555555555555358e+00 7.535177830574120605e+01 7.039729574428508840e+01 4.633289462468372903e+02 4.633299999999996430e+02
3.583333333333333481e+00 7.535177830574120605e+01 7.039729573268277818e+01 4.633289462648314725e+02 4.633299999999980514e+02
3.611111111111111160e+00 7.535177830574120605e+01 7.039729572109854416e+01 4.633289462811814019e+02 4.633299999999996430e+02
3.638888888888888840e+00 7.535177830574120605e+01 7.039729570953360849e+01 4.633289462992599965e+02 4.633299999999980514e+02
3.666666666666666519e+00 7.535177830574120605e+01 7.039729569798680586e+01 4.633289463156980901e+02 4.633299999999996430e+02
3.694444444444444642e+00 7.535177830574120605e+01 7.039729568645935842e+01 4.633289463338606424e+02 4.633299999999980514e+02
3.722222222222222321e+00 7.535177830574120605e+01 7.039729567495015772e+01 4.633289463503864454e+02 4.633299999999996430e+02
3.750000000000000000e+00 7.535177830574120605e+01 7.039729566346039746e+01 4.633289463686325576e+02 4.633299999999980514e+02
3.777777777777777679e+00 7.535177830574120605e+01 7.039729565198888395e+01 4.633289463852456720e+02 4.633299999999996430e+02
3.805555555555555358e+00 7.535177830574120605e+01 7.039729564053695299e+01 4.633289464035748324e+02 4.633299999999980514e+02
3.833333333333333481e+00 7.535177830574120605e+01 7.039729562910331140e+01 4.633289464202748036e+02 4.633299999999996430e+02
3.861111111111111160e+00 7.535177830574120605e+01 7.039729561768930921e+01 4.633289464386866712e+02 4.633299999999980514e+02
3.888888888888888840e+00 7.535177830574120605e+01 7.039729560629362481e+01 4.633289464554730444e+02 4.633299999999996430e+02
3.916666666666666519e+00 7.535177830574120605e+01 7.039729559491763666e+01 4.633289464739672212e+02 4.633299999999980514e+02
3.944444444444444642e+00 7.535177830574120605e+01 7.039729558356005157e+01 4.633289464908396553e+02 4.633299999999996430e+02
3.972222222222222321e+00 7.535177830574120605e+01 7.039729557222220535e+01 4.633289465094156867e+02 4.633299999999980514e+02
4.000000000000000000e+00 7.535177830574120605e+01 7.039729556090279061e+01 4.633289465263737270e+02 4.633299999999996430e+02
4.027777777777777679e+00 7.535177830574120605e+01 7.039729554960312896e+01 4.633289465450313287e+02 4.633299999999981083e+02
4.055555555555555358e+00 7.535177830574120605e+01 7.039729553832198405e+01 4.633289465620745204e+02 4.633299999999996999e+02
4.083333333333333037e+00 7.535177830574120605e+01 7.039729552706060645e+01 4.633289465808132945e+02 4.633299999999981083e+02
4.111111111111110716e+00 7.535177830574120605e+01 7.039729551581778821e+01 4.633289465979413535e+02 4.633299999999996999e+02
4.138888888888889284e+00 7.535177830574120605e+01 7.039729550459472307e+01 4.633289466167608452e+02 4.633299999999981083e+02
4.166666666666666963e+00 7.535177830574120605e+01 7.039729549339031678e+01 4.633289466339733735e+02 4.633299999999996999e+02
4.194444444444444642e+00 7.535177830574120605e+01 7.039729548220564936e+01 4.633289466528732987e+02 4.633299999999981083e+02
4.222222222222222321e+00 7.535177830574120605e+01 7.039729547103964080e+01 4.633289466701698984e+02 4.633299999999996999e+02
4.250000000000000000e+00 7.535177830574120605e+01 7.039729545989341375e+01 4.633289466891498591e+02 4.633299999999981083e+02
4.277777777777777679e+00 7.535177830574120605e+01 7.039729544876587397e+01 4.633289467065301324e+02 4.633299999999996999e+02
4.305555555555555358e+00 7.535177830574120605e+01 7.039729543765811570e+01 4.633289467255898444e+02 4.633299999999981083e+02
4.333333333333333037e+00 7.535177830574120605e+01 7.039729542656905892e+01 4.633289467430534501e+02 4.633299999999996999e+02
4.361111111111110716e+00 7.535177830574120605e+01 7.039729541549979785e+01 4.633289467621925155e+02 4.633299999999981083e+02
4.388888888888889284e+00 7.535177830574120605e+01 7.039729540444922407e+01 4.633289467797391126e+02 4.633299999999996999e+02
4.416666666666666963e+00 7.535177830574120605e+01 7.039729539341851705e+01 4.633289467989571904e+02 4.633299999999981083e+02
4.444444444444444642e+00 7.535177830574120605e+01 7.039729538240644047e+01 4.633289468165864378e+02 4.633299999999996999e+02
4.472222222222222321e+00 7.535177830574120605e+01 7.039729537141423066e+01 4.633289468358831300e+02 4.633299999999981083e+02
4.500000000000000000e+00 7.535177830574120605e+01 7.039729536044070812e+01 4.633289468535946867e+02 4.633299999999997567e+02
4.527777777777777679e+00 7.535177830574120605e+01 7.039729534948696710e+01 4.633289468729697091e+02 4.633299999999980514e+02
4.555555555555555358e+00 7.535177830574120605e+01 7.039729533855198440e+01 4.633289468907632340e+02 4.633299999999997567e+02
4.583333333333333037e+00 7.535177830574120605e+01 7.039729532763675479e+01 4.633289469102162457e+02 4.633299999999980514e+02
4.611111111111110716e+00 7.535177830574120605e+01 7.039729531674026930e+01 4.633289469280914545e+02 4.633299999999997567e+02
4.638888888888889284e+00 7.535177830574120605e+01 7.039729530586355111e+01 4.633289469476221143e+02 4.633299999999980514e+02
4.666666666666666963e+00 7.535177830574120605e+01 7.039729529500552019e+01 4.633289469655786093e+02 4.633299999999997567e+02
4.694444444444444642e+00 7.535177830574120605e+01 7.039729528416731341e+01 4.633289469851865761e+02 4.633299999999980514e+02
4.722222222222222321e+00 7.535177830574120605e+01 7.039729527334772285e+01 4.633289470032240729e+02 4.633299999999997567e+02
4.750000000000000000e+00 7.535177830574120605e+01 7.039729526254797065e+01 4.633289470229090057e+02 4.633299999999980514e+02
4.777777777777777679e+00 7.535177830574120605e+01 7.039729525176680625e+01 4.633289470410271633e+02 4.633299999999997567e+02
4.805555555555555358e+00 7.535177830574120605e+01 7.039729524100548019e+01 4.633289470607888347e+02 4.633299999999980514e+02
4.833333333333333037e+00 7.535177830574120605e+01 7.039729523026272773e+01 4.633289470789873121e+02 4.633299999999997567e+02
4.861111111111110716e+00 7.535177830574120605e+01 7.039729521953974256e+01 4.633289470988253811e+02 4.633299999999980514e+02
4.888888888888889284e+00 7.535177830574120605e+01 7.039729520883537361e+01 4.633289471171038372e+02 4.633299999999997567e+02
4.916666666666666963e+00 7.535177830574120605e+01 7.039729519815072933e+01 4.633289471370179626e+02 4.633299999999980514e+02
4.944444444444444642e+00 7.535177830574120605e+01 7.039729518748465864e+01 4.633289471553761132e+02 4.633299999999997567e+02
4.972222222222222321e+00 7.535177830574120605e+01 7.039729517683832682e+01 4.633289471753659541e+02 4.633299999999980514e+02
5.000000000000000000e+00 7.535177830574120605e+01 7.039729516621048333e+01 4.633289471938035149e+02 4.633299999999998136e+02
5.027777777777777679e+00 7.535177830574120605e+01 7.039729515560240714e+01 4.633289472138687870e+02 4.633299999999979946e+02
5.055555555555555358e+00 7.535177830574120605e+01 7.039729514501276242e+01 4.633289472323853602e+02 4.633299999999998136e+02
5.083333333333333037e+00 7.535177830574120605e+01 7.039729513444287079e+01 4.633289472525258361e+02 4.633299999999979946e+02
5.111111111111110716e+00 7.535177830574120605e+01 7.039729512389138222e+01 4.633289472711210806e+02 4.633299999999998136e+02
5.138888888888889284e+00 7.535177830574120605e+01 7.039729511335961831e+01 4.633289472913364762e+02 4.633299999999979946e+02
5.166666666666666963e+00 7.535177830574120605e+01 7.039729510284620062e+01 4.633289473100101077e+02 4.633299999999998136e+02
5.194444444444444642e+00 7.535177830574120605e+01 7.039729509235249338e+01 4.633289473303000250e+02 4.633299999999979946e+02
5.222222222222222321e+00 7.535177830574120605e+01 7.039729508187711815e+01 4.633289473490517594e+02 4.633299999999998136e+02
5.250000000000000000e+00 7.535177830574120605e+01 7.039729507142136811e+01 4.633289473694159710e+02 4.633299999999979946e+02
5.277777777777777679e+00 7.535177830574120605e+01 7.039729506098395007e+01 4.633289473882455241e+02 4.633299999999998136e+02
5.305555555555555358e+00 7.535177830574120605e+01 7.039729505056612879e+01 4.633289474086836890e+02 4.633299999999979946e+02
5.333333333333333037e+00 7.535177830574120605e+01 7.039729504016659689e+01 4.633289474275907764e+02 4.633299999999998136e+02
5.361111111111110716e+00 7.535177830574120605e+01 7.039729502978659070e+01 4.633289474481025536e+02 4.633299999999979946e+02
5.388888888888889284e+00 7.535177830574120605e+01 7.039729501942488810e+01 4.633289474670868344e+02 4.633299999999998136e+02
5.416666666666666963e+00 7.535177830574120605e+01 7.039729500908262594e+01 4.633289474876719964e+02 4.633299999999979946e+02
5.444444444444444642e+00 7.535177830574120605e+01 7.039729499875865315e+01 4.633289475067331864e+02 4.633299999999998136e+02
5.472222222222222321e+00 7.535177830574120605e+01 7.039729498845406397e+01 4.633289475273913922e+02 4.633299999999980514e+02
5.500000000000000000e+00 7.535177830574120605e+01 7.039729497816773574e+01 4.633289475465292639e+02 4.633299999999998704e+02
5.527777777777777679e+00 7.535177830574120605e+01 7.039729496790076269e+01 4.633289475672602293e+02 4.633299999999980514e+02
5.555555555555555358e+00 7.535177830574120605e+01 7.039729495765197953e+01 4.633289475864743849e+02 4.633299999999998704e+02
5.583333333333333037e+00 7.535177830574120605e+01 7.039729494742252314e+01 4.633289476072778257e+02 4.633299999999980514e+02
5.611111111111110716e+00 7.535177830574120605e+01 7.039729493721121401e+01 4.633289476265679809e+02 4.633299999999998704e+02
5.638888888888889284e+00 7.535177830574120605e+01 7.039729492701917479e+01 4.633289476474436697e+02 4.633299999999980514e+02
5.666666666666666963e+00 7.535177830574120605e+01 7.039729491684525442e+01 4.633289476668094835e+02 4.633299999999998704e+02
5.694444444444444642e+00 7.535177830574120605e+01 7.039729490669056133e+01 4.633289476877571360e+02 4.633299999999980514e+02
5.722222222222222321e+00 7.535177830574120605e+01 7.039729489655390182e+01 4.633289477071983242e+02 4.633299999999998704e+02
5.750000000000000000e+00 7.535177830574120605e+01 7.039729488643646960e+01 4.633289477282175994e+02 4.633299999999980514e+02
5.777777777777777679e+00 7.535177830574120605e+01 7.039729487633698568e+01 4.633289477477339346e+02 4.633299999999998704e+02
5.805555555555555358e+00 7.535177830574120605e+01 7.039729486625671484e+01 4.633289477688246052e+02 4.633299999999980514e+02
5.833333333333333037e+00 7.535177830574120605e+01 7.039729485619434968e+01 4.633289477884157463e+02 4.633299999999998704e+02
5.861111111111110716e+00 7.535177830574120605e+01 7.039729484615109811e+01 4.633289478095774712e+02 4.633299999999980514e+02
5.888888888888889284e+00 7.535177830574120605e+01 7.039729483612575223e+01 4.633289478292431340e+02 4.633299999999998704e+02
5.916666666666666963e+00 7.535177830574120605e+01 7.039729482611943467e+01 4.633289478504756289e+02 4.633299999999980514e+02
5.944444444444444642e+00 7.535177830574120605e+01 7.039729481613103701e+01 4.633289478702155293e+02 4.633299999999999272e+02
5.972222222222222321e+00 7.535177830574120605e+01 7.039729480616153978e+01 4.633289478915185100e+02 4.633299999999981083e+02
6.000000000000000000e+00 7.535177830361315898e+01 7.003029984480204462e+01 4.633310003099683172e+02 5.405499999935151436e+02
6.027777777777777679e+00 7.535177828459777061e+01 6.983971121490111500e+01 4.633509367574083626e+02 5.405500000252989139e+02
6.055555555555555358e+00 7.535106610773333102e+01 6.976820087844380680e+01 4.634799125986521631e+02 5.405499999477350457e+02
6.083333333333333037e+00 7.534816715174218871e+01 6.963825236627724280e+01 4.640248631093666063e+02 5.405500000807542165e+02
6.111111111111110716e+00 7.533960273536072805e+01 6.951545369869961633e+01 4.655727278390932611e+02 5.405499998957169510e+02
6.138888888888889284e+00 7.532124949663297286e+01 6.952106003598906625e+01 4.686238804162805422e+02 5.405500001220557351e+02
6.166666666666666963e+00 7.529286868435038116e+01 6.933182125553491915e+01 4.727458523719120080e+02 5.405499998627645937e+02
6.194444444444444642e+00 7.526049494098215575e+01 6.935547188094224680e+01 4.764628341285278452e+02 5.405500001537766366e+02
6.222222222222222321e+00 7.523093261570221557e+01 6.923214425871827871e+01 4.786980204598537512e+02 5.405499998260613665e+02
6.250000000000000000e+00 7.520412937863694935e+01 6.919601784536136790e+01 4.800913820342589702e+02 5.405500001968015340e+02
6.277777777777777679e+00 7.517531745824206268e+01 6.910938737987827096e+01 4.818977966050235295e+02 5.405499997803090082e+02
6.305555555555555358e+00 7.514387753030450767e+01 6.909852153244305839e+01 4.840338278575450204e+02 5.405500002407840157e+02
6.333333333333333037e+00 7.511355908715735552e+01 6.897270845246467275e+01 4.856315588439803719e+02 5.405499997401600467e+02
6.361111111111110716e+00 7.508485200809109017e+01 6.899810336609415629e+01 4.867993718423094833e+02 5.405500002781091098e+02
6.388888888888889284e+00 7.505527205707184635e+01 6.887602769359472177e+01 4.881912408773227980e+02 5.405499997028001644e+02
6.416666666666666963e+00 7.502526338365142067e+01 6.888072782626122148e+01 4.896508662374376399e+02 5.405500003176440487e+02
6.444444444444444642e+00 7.499662492051521667e+01 6.878732361406589746e+01 4.908032109168499346e+02 5.405499996610820972e+02
6.472222222222222321e+00 7.496859989798565493e+01 6.878649984028950826e+01 4.919036289893904836e+02 5.405500003600830041e+02
6.500000000000000000e+00 7.494040551844574338e+01 6.868517209412146940e+01 4.931340744022579656e+02 5.405499996195408130e+02
6.527777777777777679e+00 7.491294547854235475e+01 6.870413293739692051e+01 4.942567674457928888e+02 5.405500004001268053e+02
6.555555555555555358e+00 7.488633583776122293e+01 6.859500853783302432e+01 4.952514147583261206e+02 5.405499995803228330e+02
6.583333333333333037e+00 7.485991709080541057e+01 6.861360171839656630e+01 4.962968130353986567e+02 5.405500004395888709e+02
6.611111111111110716e+00 7.483398410250285337e+01 6.851676561009412580e+01 4.973247823814385242e+02 5.405499995399877662e+02
6.638888888888889284e+00 7.480882163472131197e+01 6.852866607264685683e+01 4.982623839675298996e+02 5.405500004806870038e+02
6.666666666666666963e+00 7.478408255422549189e+01 6.843510917952120565e+01 4.992003778264745506e+02 5.405499994987663968e+02
6.694444444444444642e+00 7.475976403168415629e+01 6.845394993444342902e+01 5.001365474245375822e+02 5.405500005214760222e+02
6.722222222222222321e+00 7.473607307046619042e+01 6.835586597283220556e+01 5.010152377931001979e+02 5.405499994584938577e+02
6.750000000000000000e+00 7.471286309664635894e+01 6.837914822198038678e+01 5.018730589468511312e+02 5.405500005615269856e+02
6.777777777777777679e+00 7.469008987214600381e+01 6.828462765061264861e+01 5.027310181363016000e+02 5.405499994182715682e+02
6.805555555555555358e+00 7.466784863940304717e+01 6.830554832213960026e+01 5.035519059836639144e+02 5.405500006021057970e+02
6.833333333333333037e+00 7.464608293402561401e+01 6.821530855093247681e+01 5.043475487888323414e+02 5.405499993774558334e+02
6.861111111111110716e+00 7.462474417389955761e+01 6.823794097208036646e+01 5.051360048070302469e+02 5.405500006429163022e+02
6.888888888888889284e+00 7.460388457715055210e+01 6.814699608475454795e+01 5.059002651278069038e+02 5.405499993368184732e+02
6.916666666666666963e+00 7.458347246403728548e+01 6.817321691866354172e+01 5.066422853746648229e+02 5.405500006833796078e+02
6.944444444444444642e+00 7.456347869921985705e+01 6.808311251145505594e+01 5.073711427282869977e+02 5.405499992963938212e+02
6.972222222222222321e+00 7.454391380024414104e+01 6.810973064800796806e+01 5.080825246261382517e+02 5.405500007238994158e+02
7.000000000000000000e+00 7.452477229762982347e+01 6.802241711314148631e+01 5.087735531793923087e+02 5.405499992557431597e+02
7.027777777777777679e+00 7.450602709536292423e+01 6.804959054085412617e+01 5.094515123509918908e+02 5.405500007646259064e+02
7.055555555555555358e+00 7.448768117010585854e+01 6.796327248468780624e+01 5.101133379876224581e+02 5.405499992150311073e+02
7.083333333333333037e+00 7.446972325818583727e+01 6.799256113227532694e+01 5.107576928474358624e+02 5.405500008052722478e+02
7.111111111111110716e+00 7.445214533039440141e+01 6.790678422019098548e+01 5.113891961742147032e+02 5.405499991744330828e+02
7.138888888888889284e+00 7.443493434590824620e+01 6.793733399310910670e+01 5.120054969090051600e+02 5.405500008458730008e+02
7.166666666666666963e+00 7.441808867115061332e+01 6.785315809819421418e+01 5.126073404446234463e+02 5.405499991337873098e+02
7.194444444444444642e+00 7.440159448556640598e+01 6.788434951872687861e+01 5.131953626349392152e+02 5.405500008865710697e+02
7.222222222222222321e+00 7.438544797724323132e+01 6.780147706301103483e+01 5.137708373294336752e+02 5.405499990930646845e+02
7.250000000000000000e+00 7.436963748293277376e+01 6.783393027944433129e+01 5.143323431807190218e+02 5.405500009272864190e+02
7.277777777777777679e+00 7.435415995919515808e+01 6.775179642702102001e+01 5.148812845398323361e+02 5.405499990523687757e+02
7.305555555555555358e+00 7.433900266871965812e+01 6.778549514663627917e+01 5.154185208001717911e+02 5.405500009679722098e+02
7.333333333333333037e+00 7.432416409865669493e+01 6.770440078161128383e+01 5.159427750361614926e+02 5.405499990116732079e+02
7.361111111111110716e+00 7.430963230110251061e+01 6.773891428426261996e+01 5.164559933703997103e+02 5.405500010086908560e+02
7.388888888888889284e+00 7.429540427493417099e+01 6.765895280128627576e+01 5.169572905488861352e+02 5.405499989709333022e+02
7.416666666666666963e+00 7.428146965007745450e+01 6.769437872369267950e+01 5.174478147012694080e+02 5.405500010494412209e+02
7.444444444444444642e+00 7.426782640980587757e+01 6.761525825545516000e+01 5.179271187760180055e+02 5.405499989301830510e+02
7.472222222222222321e+00 7.425446263500525390e+01 6.765170675992156646e+01 5.183959774632571680e+02 5.405500010901882888e+02
7.500000000000000000e+00 7.424137795260192263e+01 6.757341397854268905e+01 5.188546165785292033e+02 5.405499988894342778e+02
7.527777777777777679e+00 7.422856112448219790e+01 6.761070462335470665e+01 5.193027608914918574e+02 5.405500011309458159e+02
7.555555555555555358e+00 7.421601060439837738e+01 6.753332613165875387e+01 5.197416306742844654e+02 5.405499988486644725e+02
7.583333333333333037e+00 7.420371651195388552e+01 6.757139580737675999e+01 5.201703099145295255e+02 5.405500011717266489e+02
7.611111111111110716e+00 7.419167775657616914e+01 6.749482824738733200e+01 5.205901273504354094e+02 5.405499988078775004e+02
7.638888888888889284e+00 7.417988377260773802e+01 6.753372847446945570e+01 5.210004515328540720e+02 5.405500012125164631e+02
7.666666666666666963e+00 7.416833442018963751e+01 6.745789571087175318e+01 5.214020217800605224e+02 5.405499987670849578e+02
7.694444444444444642e+00 7.415701949410663474e+01 6.749757000396461137e+01 5.217949166227434716e+02 5.405500012533134395e+02
7.722222222222222321e+00 7.414593849743577891e+01 6.742249226276832985e+01 5.221791029297920659e+02 5.405499987262812738e+02
7.750000000000000000e+00 7.413508196115073190e+01 6.746286917181224396e+01 5.225553508531871785e+02 5.405500012941251953e+02
7.777777777777777679e+00 7.412444960770676516e+01 6.738851531868098732e+01 5.229230597838610493e+02 5.405499986854626968e+02
7.805555555555555358e+00 7.411403187132515313e+01 6.742959193098933213e+01 5.232833099070048775e+02 5.405500013349488881e+02
7.833333333333333037e+00 7.410382905352939531e+01 6.735590219696715053e+01 5.236354665511513531e+02 5.405499986446349112e+02
7.861111111111110716e+00 7.409383168132853825e+01 6.739765858486930483e+01 5.239803172440211938e+02 5.405500013757806528e+02
7.888888888888889284e+00 7.408404015414400590e+01 6.732461605457741882e+01 5.243177410315768157e+02 5.405499986037984854e+02
7.916666666666666963e+00 7.407444541419739892e+01 6.736700449911046462e+01 5.246478687708502093e+02 5.405500014166226492e+02
7.944444444444444642e+00 7.406504790884181944e+01 6.729459305584828144e+01 5.249712125555386137e+02 5.405499985629508046e+02
7.972222222222222321e+00 7.405583880384614304e+01 6.733758931504323186e+01 5.252873599623777636e+02 5.405500014574752186e+02
8.000000000000000000e+00 7.404681881281409517e+01 6.726577155910271699e+01 5.255971705158617624e+02 5.405499985220940289e+02
8.027777777777778567e+00 7.403797918161195923e+01 6.730935948748003739e+01 5.259000872758543892e+02 5.405500014983362007e+02
8.055555555555555358e+00 7.402932089551791250e+01 6.723810883649743175e+01 5.261968626654137324e+02 5.405499984812288403e+02
8.083333333333333925e+00 7.402083540534592032e+01 6.728225843851615195e+01 5.264872451244496006e+02 5.405500015392058231e+02
8.111111111111110716e+00 7.401252370892423471e+01 6.721155783093495018e+01 5.267715125285257045e+02 5.405499984403547842e+02
8.138888888888889284e+00 7.400437753470065161e+01 6.725624268108207104e+01 5.270499362025375376e+02 5.405500015800843130e+02
8.166666666666666075e+00 7.399639811035952164e+01 6.718606737620442004e+01 5.273222894231965938e+02 5.405499983994720878e+02
8.194444444444444642e+00 7.398857722221640643e+01 6.723126931028777165e+01 5.275892198937119701e+02 5.405500016209708747e+02
8.222222222222221433e+00 7.398091622749439011e+01 6.716159462675459224e+01 5.278502791302551032e+02 5.405499983585816608e+02
8.250000000000000000e+00 7.397340715703258240e+01 6.720729214417212916e+01 5.281061303809839274e+02 5.405500016618652808e+02
8.277777777777778567e+00 7.396605148459268264e+01 6.713809955302183141e+01 5.283564833821001230e+02 5.405499983176836167e+02
8.305555555555555358e+00 7.395884135283672833e+01 6.718426995535011770e+01 5.286016798330483653e+02 5.405500017027670765e+02
8.333333333333333925e+00 7.395177841735704760e+01 6.711554023056869767e+01 5.288418295496090877e+02 5.405499982767780693e+02
8.361111111111110716e+00 7.394485494855696572e+01 6.716216497639695149e+01 5.290768448071445391e+02 5.405500017436761482e+02
8.388888888888889284e+00 7.393807271743101239e+01 6.709387760007818713e+01 5.293071984653597610e+02 5.405499982358654734e+02
8.416666666666666075e+00 7.393142415686517666e+01 6.714093882845497774e+01 5.295325420181040954e+02 5.405500017845921548e+02
8.444444444444444642e+00 7.392491115268714452e+01 6.707307589318126873e+01 5.297534492264580877e+02 5.405499981949462835e+02
8.472222222222221433e+00 7.391852620470848478e+01 6.712055485693001344e+01 5.299696181816843819e+02 5.405500018255147552e+02
8.500000000000000000e+00 7.391227140607341539e+01 6.705309969477852405e+01 5.301814249751619172e+02 5.405499981540203862e+02
8.527777777777778567e+00 7.390613938690229645e+01 6.710097921779272667e+01 5.303888571040440638e+02 5.405500018664437221e+02
8.555555555555555358e+00 7.390013224765533550e+01 6.703391475960512480e+01 5.305919443662980939e+02 5.405499981130882361e+02
8.583333333333333925e+00 7.389424281243701387e+01 6.708217900732786632e+01 5.307909986696182614e+02 5.405500019073789417e+02
8.611111111111110716e+00 7.388847330412133374e+01 6.701548913090816484e+01 5.309857830970496479e+02 5.405499980721500606e+02
8.638888888888889284e+00 7.388281660259551131e+01 6.706412228718396307e+01 5.311767607499010637e+02 5.405500019483200731e+02
8.666666666666666075e+00 7.387727505089249291e+01 6.699779209081387421e+01 5.313636612873388003e+02 5.405499980312059733e+02
8.694444444444444642e+00 7.387184164953343668e+01 6.704677896602670728e+01 5.315468487115671223e+02 5.405500019892670025e+02
8.722222222222221433e+00 7.386651882888506293e+01 6.698079385187371315e+01 5.317262452098227641e+02 5.405499979902563155e+02
8.750000000000000000e+00 7.386129969294151465e+01 6.703012028511997755e+01 5.319019510109222892e+02 5.405500020302193889e+02
8.777777777777778567e+00 7.385618676081227818e+01 6.696446612699712375e+01 5.320741609173112465e+02 5.405499979493014280e+02
8.805555555555555358e+00 7.385117323146171486e+01 6.701411843138436097e+01 5.322427254434909401e+02 5.405500020711767775e+02
8.833333333333333925e+00 7.384626172232145791e+01 6.694878194492567047e+01 5.324080120401529257e+02 5.405499979083416520e+02
8.861111111111110716e+00 7.384144551909272991e+01 6.699874685508937944e+01 5.325697867294261414e+02 5.405500021121389409e+02
8.888888888888889284e+00 7.383672731133194134e+01 6.693371529855039626e+01 5.327283910521547341e+02 5.405499978673767600e+02
8.916666666666666075e+00 7.383210049196360103e+01 6.698398024438078835e+01 5.328837041743595364e+02 5.405500021531063339e+02
8.944444444444444642e+00 7.382756782449702371e+01 6.691924128725514720e+01 5.330358785922203424e+02 5.405499978264072070e+02
8.972222222222221433e+00 7.382312276909257776e+01 6.696979425442694378e+01 5.331850106848438600e+02 5.405500021940781608e+02
9.000000000000000000e+00 7.381876819692767810e+01 6.690533614504414572e+01 5.333310334879218999e+02 5.405499977854329927e+02
9.027777777777778567e+00 7.381449764902946242e+01 6.695616553760798695e+01 5.334742170899816074e+02 5.405500022350545350e+02
9.055555555555555358e+00 7.381031402334770064e+01 6.689197705761161217e+01 5.336143817955285158e+02 5.405499977444545721e+02
9.083333333333333925e+00 7.380621096914110524e+01 6.694307178153488280e+01 5.337518230733060136e+02 5.405500022760352294e+02
9.111111111111110716e+00 7.380219148674085261e+01 6.687914212936992442e+01 5.338864120234374013e+02 5.405499977034718313e+02
9.138888888888889284e+00 7.379824923470413012e+01 6.693049159201646603e+01 5.340183196672206805e+02 5.405500023170197892e+02
9.166666666666666075e+00 7.379438729383953444e+01 6.686681041345705978e+01 5.341475801611678662e+02 5.405499976624853389e+02
9.194444444444444642e+00 7.379059945159876577e+01 6.691840443496707280e+01 5.342741823574824593e+02 5.405500023580084417e+02
9.222222222222221433e+00 7.378688880822714680e+01 6.685496183241394874e+01 5.343983209239955841e+02 5.405499976214947537e+02
9.250000000000000000e+00 7.378324918931505749e+01 6.690679064299639833e+01 5.345198619912169988e+02 5.405500023990007321e+02
9.277777777777778567e+00 7.377968381195130121e+01 6.684357711713711581e+01 5.346390575684461055e+02 5.405499975805006443e+02
9.305555555555555358e+00 7.377618653325728815e+01 6.689563136838340540e+01 5.347557789785123532e+02 5.405500024399966605e+02
9.333333333333333925e+00 7.377276061499591719e+01 6.683263780035348134e+01 5.348702061910393013e+02 5.405499975395028969e+02
9.361111111111110716e+00 7.376940002872512991e+01 6.688490852724800106e+01 5.349823252068771353e+02 5.405500024809962270e+02
9.388888888888889284e+00 7.376610806256380215e+01 6.682212618358326495e+01 5.350921720711394300e+02 5.405499974985017388e+02
9.416666666666666075e+00 7.376287872646511801e+01 6.687460477838271800e+01 5.351998723204228554e+02 5.405500025219990903e+02
9.444444444444444642e+00 7.375971538518582804e+01 6.681202528304787336e+01 5.353053418493326490e+02 5.405499974574970565e+02
9.472222222222221433e+00 7.375661210005475255e+01 6.686470349457306384e+01 5.354087804435963562e+02 5.405500025630053642e+02
9.500000000000000000e+00 7.375357227783925396e+01 6.680231880944725731e+01 5.355100780190100522e+02 5.405499974164893047e+02
9.527777777777778567e+00 7.375059004703540211e+01 6.685518872786400379e+01 5.356094031178844261e+02 5.405500026040147077e+02
9.555555555555555358e+00 7.374766887443136909e+01 6.679299114382949654e+01 5.357067186662669656e+02 5.405499973754784833e+02
9.583333333333333925e+00 7.374480291633665274e+01 6.684604517586463146e+01 5.358020860568168473e+02 5.405500026450271207e+02
9.611111111111110716e+00 7.374199568927585347e+01 6.678402729866540710e+01 5.358955828835481725e+02 5.405499973344648197e+02
9.638888888888889284e+00 7.373924141158664725e+01 6.683725815899865097e+01 5.359871612541285231e+02 5.405500026860420348e+02
9.666666666666666075e+00 7.373654363159651837e+01 6.677541289352556930e+01 5.360769783174454233e+02 5.405499972934484276e+02
9.694444444444444642e+00 7.373389662553100266e+01 6.682881359627074858e+01 5.361649416274661917e+02 5.405500027270597911e+02
9.722222222222221433e+00 7.373130397324214869e+01 6.676713413520660367e+01 5.362512062587567243e+02 5.405499972524293071e+02
9.750000000000000000e+00 7.372876000518029116e+01 6.682069797556530943e+01 5.363357195340133785e+02 5.405500027680803896e+02
9.777777777777778567e+00 7.372626834427450149e+01 6.675917778707142247e+01 5.364185619346839076e+02 5.405499972114073444e+02
9.805555555555555358e+00 7.372382336022907623e+01 6.681289832998504608e+01 5.364997700952940249e+02 5.405500028091033755e+02
9.833333333333333925e+00 7.372142870723111230e+01 6.675153114597370063e+01 5.365793305225254244e+02 5.405499971703831079e+02
9.861111111111110716e+00 7.371907880578336858e+01 6.680540221668049128e+01 5.366573570501473114e+02 5.405500028501287488e+02
9.888888888888889284e+00 7.371677735189955172e+01 6.674418202086440033e+01 5.367337823474071001e+02 5.405499971293567114e+02
9.916666666666666075e+00 7.371451879378051331e+01 6.679819769338065782e+01 5.368087378743560976e+02 5.405500028911562822e+02
9.944444444444444642e+00 7.371230686625533224e+01 6.673711871203403234e+01 5.368821706433035388e+02 5.405499970883280412e+02
9.972222222222221433e+00 7.371013606154446052e+01 6.679127329789919543e+01 5.369541649939639001e+02 5.405500029321862030e+02
1.000000000000000000e+01 7.370801015110068022e+01 6.673032998871886434e+01 5.370247332877482904e+02 5.405499970472970972e+02
1.002777777777777857e+01 7.370592365420996828e+01 6.678461802718693718e+01 5.370938834353512448e+02 5.405500029732180565e+02
1.005555555555555536e+01 7.370388038642546746e+01 6.672380506973551917e+01 5.371616972597867061e+02 5.405499970062643342e+02
1.008333333333333393e+01 7.370187489845034179e+01 6.677822131886314594e+01 5.372281268261036757e+02 5.405500030142519563e+02
1.011111111111111072e+01 7.369991102421484186e+01 6.671753360520314402e+01 5.372932831691529145e+02 5.405499969652292975e+02
1.013888888888888928e+01 7.369798336416255324e+01 6.677207303254975557e+01 5.373571147685381675e+02 5.405500030552880162e+02
1.016666666666666607e+01 7.369609577858479099e+01 6.671150566001618643e+01 5.374197072292693065e+02 5.405499969241923282e+02
1.019444444444444464e+01 7.369424289616996759e+01 6.676616343472213089e+01 5.374810534760121072e+02 5.405500030963260087e+02
1.022222222222222143e+01 7.369242860830847519e+01 6.670571169563712033e+01 5.375411800261940698e+02 5.405499968831533124e+02
1.025000000000000000e+01 7.369064758184109110e+01 6.676048317873998883e+01 5.376001388951151512e+02 5.405500031373658203e+02
1.027777777777777857e+01 7.368890372313094872e+01 6.670014255275523851e+01 5.376579034703480602e+02 5.405499968421125914e+02
1.030555555555555536e+01 7.368719173544263867e+01 6.675502328972650901e+01 5.377145605845358887e+02 5.405500031784074508e+02
1.033333333333333393e+01 7.368551556153805393e+01 6.669478943622974043e+01 5.377700681686453663e+02 5.405499968010701650e+02
1.036111111111111072e+01 7.368386991493127880e+01 6.674977514988047744e+01 5.378245040509797263e+02 5.405500032194506730e+02
1.038888888888888928e+01 7.368225876524560647e+01 6.668964390105570317e+01 5.378778531392406421e+02 5.405499967600261471e+02
1.041666666666666607e+01 7.368067686947581763e+01 6.674473048392252394e+01 5.379301503402076605e+02 5.405500032604954868e+02
1.044444444444444464e+01 7.367912821812831226e+01 6.668469783718994393e+01 5.379814280350158242e+02 5.405499967189805375e+02
1.047222222222222143e+01 7.367760758473517058e+01 6.673988134482638657e+01 5.380316739498488232e+02 5.405500033015418921e+02
1.050000000000000000e+01 7.367611898412806681e+01 6.667994345605018225e+01 5.380809561806881902e+02 5.405499966779334500e+02
1.052777777777777857e+01 7.367465721763819886e+01 6.673522009979932079e+01 5.381292403157194713e+02 5.405500033425895481e+02
1.055555555555555536e+01 7.367322632827767848e+01 6.667537327714802586e+01 5.381765969873127915e+02 5.405499966368849982e+02
1.058333333333333393e+01 7.367182113588121695e+01 6.673073941859355784e+01 5.382230051329579510e+02 5.405500033836389093e+02
1.061111111111111072e+01 7.367044570780153379e+01 6.667098011669376945e+01 5.382685062769963906e+02 5.405499965958349549e+02
1.063888888888888928e+01 7.366909488444521514e+01 6.672643226127452465e+01 5.383131155560216712e+02 5.405500034246894074e+02
1.066666666666666607e+01 7.366777275677655723e+01 6.666675707370345094e+01 5.383568347723038414e+02 5.405499965547837746e+02
1.069444444444444464e+01 7.366647418648450696e+01 6.672229186433659720e+01 5.383997127007395420e+02 5.405500034657412698e+02
1.072222222222222143e+01 7.366520327732058604e+01 6.666269752016427219e+01 5.384417260962064802e+02 5.405499965137315712e+02
1.075000000000000000e+01 7.366395491882128965e+01 6.671831173268022042e+01 5.384829338002471104e+02 5.405500035067941553e+02
1.077777777777777857e+01 7.366273324276731671e+01 6.665879508972680867e+01 5.385233157101612278e+02 5.405499964726777762e+02
1.080555555555555536e+01 7.366153314929547946e+01 6.671448562687544381e+01 5.385629130619277021e+02 5.405500035478486325e+02
1.083333333333333393e+01 7.366035877901538242e+01 6.665504366647436996e+01 5.386017315224580670e+02 5.405499964316229580e+02
1.086111111111111072e+01 7.365920506838126869e+01 6.671080755269321116e+01 5.386397806581692294e+02 5.405500035889041328e+02
1.088888888888888928e+01 7.365807617394682438e+01 6.665143737473202634e+01 5.386770957166005473e+02 5.405499963905667755e+02
1.091666666666666607e+01 7.365696704106099446e+01 6.670727175155917621e+01 5.387136612452920872e+02 5.405500036299606563e+02
1.094444444444444464e+01 7.365588184868391863e+01 6.664797057063100283e+01 5.387495266873607989e+02 5.405499963495099109e+02
1.097222222222222143e+01 7.365481556427805288e+01 6.670387269194483792e+01 5.387846727298089036e+02 5.405500036710180893e+02
1.100000000000000000e+01 7.365377237873805427e+01 6.664463783134941366e+01 5.388191400977955254e+02 5.405499963084517958e+02
1.102777777777777857e+01 7.365274727693389423e+01 6.670060505873863121e+01 5.388529264371396721e+02 5.405500037120765455e+02
1.105555555555555536e+01 7.365174446707089828e+01 6.664143394726966108e+01 5.388860484331148655e+02 5.405499962673927712e+02
1.108333333333333393e+01 7.365075894539342016e+01 6.669746374628182650e+01 5.389185283738341923e+02 5.405500037531362523e+02
1.111111111111111072e+01 7.364979493999248916e+01 6.663835391360382232e+01 5.389503597961198693e+02 5.405499962263326097e+02
1.113888888888888928e+01 7.364884746456604603e+01 6.669444384875470178e+01 5.389815808927012313e+02 5.405500037941968685e+02
1.116666666666666607e+01 7.364792075541269867e+01 6.663539292167691030e+01 5.390121768449798765e+02 5.405499961852715387e+02
1.119444444444444464e+01 7.364700984699624087e+01 6.669154065333717085e+01 5.390421837697599585e+02 5.405500038352582806e+02
1.122222222222222143e+01 7.364611899036042075e+01 6.663254635083593769e+01 5.390715965501332221e+02 5.405499961442097856e+02
1.125000000000000000e+01 7.364524323270964601e+01 6.668874963012561352e+01 5.391004342098076449e+02 5.405500038763203747e+02
1.127777777777777857e+01 7.364438683657414231e+01 6.662980976081128404e+01 5.391287110439772050e+02 5.405499961031473504e+02
1.130555555555555536e+01 7.364354486372764086e+01 6.668606642729173473e+01 5.391564259517128903e+02 5.405500039173833784e+02
1.133333333333333393e+01 7.364272159270390716e+01 6.662717888531231836e+01 5.391836089582720888e+02 5.405499960620840056e+02
1.136111111111111072e+01 7.364191209709022701e+01 6.668348686296677386e+01 5.392102483330539826e+02 5.405500039584470642e+02
1.138888888888888928e+01 7.364112066524077704e+01 6.662464962531910828e+01 5.392363764979853613e+02 5.405499960210198651e+02
1.141666666666666607e+01 7.364034238495992213e+01 6.668100691949918257e+01 5.392619858777040918e+02 5.405500039995115458e+02
1.144444444444444464e+01 7.363958155852122900e+01 6.662221804174276940e+01 5.392870976696950720e+02 5.405499959799550425e+02
1.147222222222222143e+01 7.363883328417115592e+01 6.667862273554806052e+01 5.393117187811100166e+02 5.405500040405767095e+02
1.150000000000000000e+01 7.363810187786447159e+01 6.661988034935146175e+01 5.393358537484785984e+02 5.405499959388895377e+02
1.152777777777777857e+01 7.363738244873242422e+01 6.667633060047361937e+01 5.393595239363968403e+02 5.405500040816424416e+02
1.155555555555555536e+01 7.363667931980209858e+01 6.661763291023552824e+01 5.393827224511484246e+02 5.405499958978235782e+02
1.158333333333333393e+01 7.363598761755861233e+01 6.667412694819685726e+01 5.394054758958450293e+02 5.405500041227089696e+02
1.161111111111111072e+01 7.363531167525650289e+01 6.661547222839982396e+01 5.394277774699064594e+02 5.405499958567565955e+02
1.163888888888888928e+01 7.363464662700337726e+01 6.667200835189592567e+01 5.394496473174815492e+02 5.405500041637761797e+02
1.166666666666666607e+01 7.363399681565869059e+01 6.661339494429404340e+01 5.394710886706830024e+02 5.405499958156890443e+02
1.169444444444444464e+01 7.363335738974478772e+01 6.666997151826902268e+01 5.394921086292561085e+02 5.405500042048438445e+02
1.172222222222222143e+01 7.363273269840246371e+01 6.661139782930152364e+01 5.395127228618820254e+02 5.405499957746211521e+02
1.175000000000000000e+01 7.363211790170382187e+01 6.666801328259165871e+01 5.395329274217931470e+02 5.405500042459120777e+02
1.177777777777777857e+01 7.363151735992516933e+01 6.660947778072704750e+01 5.395527446349021830e+02 5.405499957335525778e+02
1.180555555555555536e+01 7.363092623930057812e+01 6.666613060312074879e+01 5.395721679464569434e+02 5.405500042869809931e+02
1.183333333333333393e+01 7.363034891095367129e+01 6.660763181655036647e+01 5.395912168440671621e+02 5.405499956924836624e+02
1.186111111111111072e+01 7.362978055183863546e+01 6.666432055648091648e+01 5.396098911193474805e+02 5.405500043280501359e+02
1.188888888888888928e+01 7.362922553963841210e+01 6.660585707039869874e+01 5.396282005327554998e+02 5.405499956514140649e+02
1.191666666666666607e+01 7.362867906039500099e+01 6.666258033305645370e+01 5.396461550540664120e+02 5.405500043691199608e+02
1.194444444444444464e+01 7.362814550241454015e+01 6.660415078785580079e+01 5.396637544432292088e+02 5.405499956103441264e+02
1.197222222222222143e+01 7.362762005858917291e+01 6.666090723233151039e+01 5.396810157800533716e+02 5.405500044101901267e+02
1.200000000000000000e+01 7.362712171623006441e+01 6.735562643957268847e+01 5.396952371183764399e+02 3.861099955843042153e+02
1.202777777777777857e+01 7.362712165701326228e+01 6.778545927907131841e+01 5.396849597523184912e+02 3.861100043998816318e+02
1.205555555555555536e+01 7.362742244458289065e+01 6.786343112146084877e+01 5.395195610192193953e+02 3.861099956325202243e+02
1.208333333333333393e+01 7.363112134376565621e+01 6.819244433723802956e+01 5.387467162367283890e+02 3.861100043333781855e+02
1.211111111111111072e+01 7.364413374329586759e+01 6.838103917523501707e+01 5.364319737172125997e+02 3.861099956929250538e+02
1.213888888888888928e+01 7.367412364779998768e+01 6.840844887933114649e+01 5.315682636294012582e+02 3.861100042923343381e+02
1.216666666666666607e+01 7.372410722803195426e+01 6.876449077692106471e+01 5.244205156127559349e+02 3.861099957164341276e+02
1.219444444444444464e+01 7.378594541867202850e+01 6.874298838016075308e+01 5.172305858784307020e+02 3.861100042717605447e+02
1.222222222222222143e+01 7.384583664789455781e+01 6.894087046510871630e+01 5.123575576495335326e+02 3.861099957476259306e+02
1.225000000000000000e+01 7.390030907342980981e+01 6.908420632124526151e+01 5.093482478746190054e+02 3.861100042270721815e+02
1.227777777777777857e+01 7.395799258283977906e+01 6.917903762252863942e+01 5.058037447796805282e+02 3.861099957991591509e+02
1.230555555555555536e+01 7.402205965810600219e+01 6.926034549642594129e+01 5.013878673738115594e+02 3.861100041793131936e+02
1.233333333333333393e+01 7.408500080147398137e+01 6.947557803892561878e+01 4.978924651945815754e+02 3.861099958369904357e+02
1.236111111111111072e+01 7.414417686157199228e+01 6.944517692400415854e+01 4.954838282043658637e+02 3.861100041486746477e+02
1.238888888888888928e+01 7.420505303963997790e+01 6.965775704929313861e+01 4.926829607935067656e+02 3.861099958674284949e+02
1.241666666666666607e+01 7.426783603513780463e+01 6.969928613996619049e+01 4.895799414479940879e+02 3.861100041126057931e+02
1.244444444444444464e+01 7.432794953742063626e+01 6.981465072823918661e+01 4.871784595237296571e+02 3.861099959100576484e+02
1.247222222222222143e+01 7.438645360232143844e+01 6.988448697750058614e+01 4.850284219782690229e+02 3.861100040677754350e+02
1.250000000000000000e+01 7.444590024792113070e+01 7.003173656015887616e+01 4.825102057040983823e+02 3.861099959520634002e+02
1.252777777777777857e+01 7.450415084403580579e+01 7.002809824230583047e+01 4.801617232095107397e+02 3.861100040304635854e+02
1.255555555555555536e+01 7.456024030878236886e+01 7.021453631609247736e+01 4.781763078027355505e+02 3.861099959862847300e+02
1.258333333333333393e+01 7.461608916873078101e+01 7.021487196860003621e+01 4.760535544936581118e+02 3.861100039956368164e+02
1.261111111111111072e+01 7.467123952429582801e+01 7.035240514646450549e+01 4.738914043857279808e+02 3.861099960243008127e+02
1.263888888888888928e+01 7.472453995229886914e+01 7.039048860777970162e+01 4.719713544588354353e+02 3.861100039548236964e+02
1.266666666666666607e+01 7.477691696252111342e+01 7.051536938242729491e+01 4.700573622108589120e+02 3.861099960657047063e+02
1.269444444444444464e+01 7.482859210203318412e+01 7.052530602730193721e+01 4.680769534458826229e+02 3.861100039150960583e+02
1.272222222222222143e+01 7.487880268740853751e+01 7.068024386319277141e+01 4.662288957915226320e+02 3.861099961030208192e+02
1.275000000000000000e+01 7.492789456004739179e+01 7.067011510544189434e+01 4.644433604806574749e+02 3.861100038789109021e+02
1.277777777777777857e+01 7.497614756467314123e+01 7.081223777723783996e+01 4.626128172500190203e+02 3.861099961398705318e+02
1.280555555555555536e+01 7.502318299779535948e+01 7.082252931631576587e+01 4.608512460285327847e+02 3.861100038404675274e+02
1.283333333333333393e+01 7.506908574347102103e+01 7.094339676692415253e+01 4.591582597687601606e+02 3.861099961795802074e+02
1.286111111111111072e+01 7.511408100415778222e+01 7.095075781186663733e+01 4.574545920945973876e+02 3.861100038007566582e+02
1.288888888888888928e+01 7.515799585537364180e+01 7.108291523142675317e+01 4.557870216644514585e+02 3.861099962182544232e+02
1.291666666666666607e+01 7.520084121117858444e+01 7.107147944934709471e+01 4.541763001573661427e+02 3.861100037631597388e+02
1.294444444444444464e+01 7.524274373617501510e+01 7.120606659403850358e+01 4.525790134302297929e+02 3.861099962554553144e+02
1.297222222222222143e+01 7.528366995440647713e+01 7.119868396172364555e+01 4.510048460313660144e+02 3.861100037255018833e+02
1.300000000000000000e+01 7.532358939737638082e+01 7.131849053227206525e+01 4.494788539727588841e+02 3.861099962939507009e+02
1.302777777777777857e+01 7.536258101344057536e+01 7.131562350817017659e+01 4.479739246029958508e+02 3.861100036865206562e+02
1.305555555555555536e+01 7.540065391230484693e+01 7.143445243997021521e+01 4.464921470608613276e+02 3.861099963327978912e+02
1.308333333333333393e+01 7.543780058526687071e+01 7.142103847177534703e+01 4.450491674890802187e+02 3.861100036482154110e+02
1.311111111111111072e+01 7.547404475027681769e+01 7.154434462181158949e+01 4.436311960798756218e+02 3.861099963705849518e+02
1.313888888888888928e+01 7.550943068130331426e+01 7.152702563813814152e+01 4.422374280797154711e+02 3.861100036105298727e+02
1.316666666666666607e+01 7.554394393823356779e+01 7.164344861246888740e+01 4.408753911813133186e+02 3.861099964085715328e+02
1.319444444444444464e+01 7.557761023751142204e+01 7.162948439301479198e+01 4.395421755539821334e+02 3.861100035721562449e+02
1.322222222222222143e+01 7.561045764939730418e+01 7.174068588900372845e+01 4.382309431274106828e+02 3.861099964471359840e+02
1.325000000000000000e+01 7.564249501131634190e+01 7.172262483312870529e+01 4.369499685593628442e+02 3.861100035337169629e+02
1.327777777777777857e+01 7.567372830278326035e+01 7.183564519856459185e+01 4.356962461121983097e+02 3.861099964852703579e+02
1.330555555555555536e+01 7.570419931745377085e+01 7.181219143658832138e+01 4.344652220909787843e+02 3.861100034958017773e+02
1.333333333333333393e+01 7.573390135665360390e+01 7.192296928794586108e+01 4.332623165990225971e+02 3.861099965231784950e+02
1.336111111111111072e+01 7.576285825177195932e+01 7.189988298468080075e+01 4.320846039423478828e+02 3.861100034577281690e+02
1.338888888888888928e+01 7.579109047525584231e+01 7.200574422036311262e+01 4.309315297258758051e+02 3.861099965614420739e+02
1.341666666666666607e+01 7.581861002918442693e+01 7.198149728632557753e+01 4.298025306318610888e+02 3.861100034194086561e+02
1.344444444444444464e+01 7.584542410728515449e+01 7.208655239399800507e+01 4.286995669960097644e+02 3.861099965996655783e+02
1.347222222222222143e+01 7.587156697796254434e+01 7.205817817595223573e+01 4.276192328083046164e+02 3.861100033813354457e+02
1.350000000000000000e+01 7.589703464291970647e+01 7.216255485127575753e+01 4.265625426318223958e+02 3.861099966376406201e+02
1.352777777777777857e+01 7.592185192157855056e+01 7.213259423145004234e+01 4.255303469613852485e+02 3.861100033433443173e+02
1.355555555555555536e+01 7.594603144575722808e+01 7.223367389954009354e+01 4.245196476181412208e+02 3.861099966757262223e+02
1.358333333333333393e+01 7.596958893903348553e+01 7.220314951333571685e+01 4.235326295319073893e+02 3.861100033051787932e+02
1.361111111111111072e+01 7.599253125592787228e+01 7.230220242134156194e+01 4.225671471583410153e+02 3.861099967139019782e+02
1.363888888888888928e+01 7.601488520258362769e+01 7.226913163182615563e+01 4.216241400857933854e+02 3.861100032670621545e+02
1.366666666666666607e+01 7.603665067706423031e+01 7.236751364535165010e+01 4.207020515983350037e+02 3.861099967519384677e+02
1.369444444444444464e+01 7.605785181561246588e+01 7.233227292940492248e+01 4.198014704708572253e+02 3.861100032290645458e+02
1.372222222222222143e+01 7.607849441411228497e+01 7.242869306698601406e+01 4.189218428934574376e+02 3.861099967899536409e+02
1.375000000000000000e+01 7.609859762946753392e+01 7.239260717978510229e+01 4.180619897392894586e+02 3.861100031910033863e+02
1.377777777777777857e+01 7.611816704112698062e+01 7.248689967187647198e+01 4.172232078278185554e+02 3.861099968280497592e+02
1.380555555555555536e+01 7.613722405821518180e+01 7.244928080823191863e+01 4.164031495663432452e+02 3.861100031529124976e+02
1.383333333333333393e+01 7.615577075841569865e+01 7.254254443714394540e+01 4.156033150155606677e+02 3.861099968661028470e+02
1.386111111111111072e+01 7.617382987363566826e+01 7.250296701627566165e+01 4.148218757537583201e+02 3.861100031148979497e+02
1.388888888888888928e+01 7.619140316597263052e+01 7.259497128934768284e+01 4.140594692924858009e+02 3.861099969041012514e+02
1.391666666666666607e+01 7.620851106421531540e+01 7.255423846755110162e+01 4.133153333592080116e+02 3.861100030768880629e+02
1.394444444444444464e+01 7.622515718602076618e+01 7.264449571097509306e+01 4.125888845468805357e+02 3.861099969421345577e+02
1.397222222222222143e+01 7.624136043023274567e+01 7.260267561300430827e+01 4.118806650538768963e+02 3.861100030388429900e+02
1.400000000000000000e+01 7.625712289344596684e+01 7.269170277927784696e+01 4.111889444349207565e+02 3.861099969801712177e+02
1.402777777777777857e+01 7.627246545721922644e+01 7.264836311267889357e+01 4.105149777852549278e+02 3.861100030008277031e+02
1.405555555555555536e+01 7.628738842763955574e+01 7.273639144619802721e+01 4.098569333915045831e+02 3.861099970181662684e+02
1.408333333333333393e+01 7.630191140127944038e+01 7.269181523323011618e+01 4.092156311242704874e+02 3.861100029628388484e+02
1.411111111111111072e+01 7.631603609428466939e+01 7.277852388444401299e+01 4.085900713970287939e+02 3.861099970561621717e+02
1.413888888888888928e+01 7.632978050234525824e+01 7.273300235527831603e+01 4.079800497273197948e+02 3.861100029248332248e+02
1.416666666666666607e+01 7.634314592473560879e+01 7.281850706749342805e+01 4.073856735594330871e+02 3.861099970941708079e+02
1.419444444444444464e+01 7.635615078132491362e+01 7.277184157757784533e+01 4.068056940176037983e+02 3.861100028868318645e+02
1.422222222222222143e+01 7.636879478796716114e+01 7.285642703746960080e+01 4.062410644878464154e+02 3.861099971321592648e+02
1.425000000000000000e+01 7.638109680414231661e+01 7.280862976228043237e+01 4.056900849553261992e+02 3.861100028488532416e+02
1.427777777777777857e+01 7.639305633046458865e+01 7.289220581016965639e+01 4.051537020234765691e+02 3.861099971701351024e+02
1.430555555555555536e+01 7.640469089276460579e+01 7.284351827414151614e+01 4.046306933751905035e+02 3.861100028108743913e+02
1.433333333333333393e+01 7.641600031760404477e+01 7.292604551801262858e+01 4.041212138899882120e+02 3.861099972081178748e+02
1.436111111111111072e+01 7.642700181836727324e+01 7.287645918836999215e+01 4.036250090668668236e+02 3.861100027728921873e+02
1.438888888888888928e+01 7.643769415721538962e+01 7.295812269943382944e+01 4.031412774148033691e+02 3.861099972460943377e+02
1.441666666666666607e+01 7.644809490227179083e+01 7.290758289235338907e+01 4.026706070124134840e+02 3.861100027349230572e+02
1.444444444444444464e+01 7.645820224651549779e+01 7.298842781689768344e+01 4.022116173567245028e+02 3.861099972840580108e+02
1.447222222222222143e+01 7.646803302602836538e+01 7.293706443465683265e+01 4.017651606904923369e+02 3.861100026969609758e+02
1.450000000000000000e+01 7.647758563594561565e+01 7.301704335722831729e+01 4.013299840530374354e+02 3.861099973220212291e+02
1.452777777777777857e+01 7.648687627090127705e+01 7.296492975761096034e+01 4.009064812225615810e+02 3.861100026589971321e+02
1.455555555555555536e+01 7.649590279821812544e+01 7.304412694460971522e+01 4.004941321348877068e+02 3.861099973599833106e+02
1.458333333333333393e+01 7.650468155649403457e+01 7.299123336322979583e+01 4.000924903958067489e+02 3.861100026210389160e+02
1.461111111111111072e+01 7.651320971181141317e+01 7.306973180802100387e+01 3.997018713003588459e+02 3.861099973979369224e+02
1.463888888888888928e+01 7.652150329392567585e+01 7.301610896181323085e+01 3.993211675206921996e+02 3.861100025830884306e+02
1.466666666666666607e+01 7.652955944887737871e+01 7.309389941179230732e+01 3.989511192698024615e+02 3.861099974358862710e+02
1.469444444444444464e+01 7.653739355322900906e+01 7.303962723195222395e+01 3.985905222468608713e+02 3.861100025451391957e+02
1.472222222222222143e+01 7.654500253016739464e+01 7.311673894129359041e+01 3.982399169554705622e+02 3.861099974738350511e+02
1.475000000000000000e+01 7.655240164143071979e+01 7.306182603883617332e+01 3.978985843346866886e+02 3.861100025071921777e+02
1.477777777777777857e+01 7.655958726804036019e+01 7.313832930747889804e+01 3.975664157446605032e+02 3.861099975117791132e+02
1.480555555555555536e+01 7.656657453541122038e+01 7.308279303199931576e+01 3.972434295834036675e+02 3.861100024692510715e+02
1.483333333333333393e+01 7.657335951942000918e+01 7.315870996940422799e+01 3.969288470060104146e+02 3.861099975497182299e+02
1.486111111111111072e+01 7.657995694520080576e+01 7.310260826663960643e+01 3.966232171128463051e+02 3.861100024313128642e+02
1.488888888888888928e+01 7.658636280888751457e+01 7.317795149407953659e+01 3.963254847598585684e+02 3.861099975876558688e+02
1.491666666666666607e+01 7.659259148117216398e+01 7.312131461325968473e+01 3.960362185868513620e+02 3.861100023933761918e+02
1.494444444444444464e+01 7.659863857964246847e+01 7.319613017048406789e+01 3.957546256977278176e+02 3.861099976255910065e+02
1.497222222222222143e+01 7.660451840893804842e+01 7.313897013419685322e+01 3.954808165819366650e+02 3.861100023554431573e+02
1.500000000000000000e+01 7.661022625799576247e+01 7.321329208719092208e+01 3.952146026807964176e+02 3.861099976635220514e+02
1.502777777777777857e+01 7.661577610661520055e+01 7.315564466201558957e+01 3.949554797839338107e+02 3.861100023175134766e+02
1.505555555555555536e+01 7.662116312680173280e+01 7.322948678506779174e+01 3.947038167184014696e+02 3.861099977014507658e+02
1.508333333333333393e+01 7.662640101768236889e+01 7.317138624793938106e+01 3.944587276324153322e+02 3.861100022795855580e+02
1.511111111111111072e+01 7.663148468384558498e+01 7.324477655409660315e+01 3.942207637546694059e+02 3.861099977393777181e+02
1.513888888888888928e+01 7.663642769085063833e+01 7.318623887227288094e+01 3.939891081054016695e+02 3.861100022416599131e+02
1.516666666666666607e+01 7.664122462402922054e+01 7.325920975849902561e+01 3.937640421035637814e+02 3.861099977773018281e+02
1.519444444444444464e+01 7.664588887353792757e+01 7.320025737366080421e+01 3.935451985565468362e+02 3.861100022037371104e+02
1.522222222222222143e+01 7.665041484144610706e+01 7.327282687032690944e+01 3.933323378486059596e+02 3.861099978152234939e+02
1.525000000000000000e+01 7.665481566076000775e+01 7.321348896704229503e+01 3.931256272241475358e+02 3.861100021658162973e+02
1.527777777777777857e+01 7.665908557270053336e+01 7.328567600516613822e+01 3.929243948243307045e+02 3.861099978531436250e+02
1.530555555555555536e+01 7.666323752040403861e+01 7.322597177699374527e+01 3.927291002294442137e+02 3.861100021278971894e+02
1.533333333333333393e+01 7.666726551358225095e+01 7.329780205329052478e+01 3.925389882012261751e+02 3.861099978910615960e+02
1.536111111111111072e+01 7.667118233876253441e+01 7.323774819241697287e+01 3.923544145275221808e+02 3.861100020899802416e+02
1.538888888888888928e+01 7.667498182527928918e+01 7.330924133093027706e+01 3.921749175670429963e+02 3.861099979289775206e+02
1.541666666666666607e+01 7.667867655703487628e+01 7.324886006459486509e+01 3.920004508320105288e+02 3.861100020520651128e+02
1.544444444444444464e+01 7.668226021850746577e+01 7.332003155933207950e+01 3.918310206417103245e+02 3.861099979668919104e+02
1.547222222222222143e+01 7.668574522906489221e+01 7.325934206137389992e+01 3.916661501003824242e+02 3.861100020141515756e+02
1.550000000000000000e+01 7.668912507448949611e+01 7.333021118501108049e+01 3.915061955333451351e+02 3.861099980048046518e+02
1.552777777777777857e+01 7.669241205299287856e+01 7.326922813557600023e+01 3.913504883449375029e+02 3.861100019762395732e+02
1.555555555555555536e+01 7.669559945868311956e+01 7.333981315279531543e+01 3.911994172305137454e+02 3.861099980427158016e+02
1.558333333333333393e+01 7.669869944486030988e+01 7.327855329547563201e+01 3.910524633039993887e+02 3.861100019383292761e+02
1.561111111111111072e+01 7.670170517728629989e+01 7.334886838628951011e+01 3.909097376822475667e+02 3.861099980806254166e+02
1.563888888888888928e+01 7.670462865136074981e+01 7.328734863444377368e+01 3.907711001544299165e+02 3.861100019004202863e+02
1.566666666666666607e+01 7.670746287964385601e+01 7.335740861291218096e+01 3.906362692673367860e+02 3.861099981185336674e+02
1.569444444444444464e+01 7.671021973094285329e+01 7.329564256832537694e+01 3.905054691663804647e+02 3.861100018625127746e+02
1.572222222222222143e+01 7.671289208951399985e+01 7.336546292233751387e+01 3.903781610675603702e+02 3.861099981564405539e+02
1.575000000000000000e+01 7.671549168941494656e+01 7.330346381775572695e+01 3.902547030678750275e+02 3.861100018246065702e+02
1.577777777777777857e+01 7.671801127786147845e+01 7.337305759064408051e+01 3.901345830283041778e+02 3.861099981943460762e+02
1.580555555555555536e+01 7.672046246640417166e+01 7.331083940127619769e+01 3.900180022366678259e+02 3.861100017867015026e+02
1.583333333333333393e+01 7.672283789940526333e+01 7.338021865809568567e+01 3.899047250504186195e+02 3.861099982322505753e+02
1.586111111111111072e+01 7.672514905249238382e+01 7.331779369196777907e+01 3.897946248879325140e+02 3.861100017487976288e+02
1.588888888888888928e+01 7.672738844783506806e+01 7.338697105069606152e+01 3.896878092670361298e+02 3.861099982701538806e+02
1.591666666666666607e+01 7.672956747411488720e+01 7.332435036962988306e+01 3.895838673362227951e+02 3.861100017108948350e+02
1.594444444444444464e+01 7.673167852599763705e+01 7.339333739253066824e+01 3.894831063119019063e+02 3.861099983080561628e+02
1.597222222222222143e+01 7.673373289254895724e+01 7.333053232281334033e+01 3.893850467252015051e+02 3.861100016729931212e+02
1.600000000000000000e+01 7.673572286616420968e+01 7.339933928519062079e+01 3.892899443868287790e+02 3.861099983459573650e+02
1.602777777777777857e+01 7.673765963416680336e+01 7.333636052792822113e+01 3.891974951687586781e+02 3.861100016350923738e+02
1.605555555555555713e+01 7.673953538899550608e+01 7.340499768018489135e+01 3.891077048470716591e+02 3.861099983838576577e+02
1.608333333333333215e+01 7.674136122681582606e+01 7.334185475617670136e+01 3.890205668757330955e+02 3.861100015971925359e+02
1.611111111111111072e+01 7.674312924183165308e+01 7.341033198116423364e+01 3.889358071677817179e+02 3.861099984217570977e+02
1.613888888888888928e+01 7.674485044946185042e+01 7.334703415625391187e+01 3.888536522240484601e+02 3.861100015592935506e+02
1.616666666666666785e+01 7.674651685517186195e+01 7.341536033282781659e+01 3.887736923381122551e+02 3.861099984596556283e+02
1.619444444444444287e+01 7.674813937117468754e+01 7.335191663420994246e+01 3.886961885216107930e+02 3.861100015213953611e+02
1.622222222222222143e+01 7.674970993590928003e+01 7.342010022216904019e+01 3.886208134818470512e+02 3.861099984975534198e+02
1.625000000000000000e+01 7.675123939251872685e+01 7.335651886885828787e+01 3.885476604347018679e+02 3.861100014834979675e+02
1.627777777777777857e+01 7.675271957580321214e+01 7.342456813225975054e+01 3.884766384769209253e+02 3.861099985354503588e+02
1.630555555555555713e+01 7.675416125867309347e+01 7.336085683752763487e+01 3.884075895706101278e+02 3.861100014456013696e+02
1.633333333333333215e+01 7.675555621196244260e+01 7.342877940552867244e+01 3.883406606706192292e+02 3.861099985733466724e+02
1.636111111111111072e+01 7.675691513801120891e+01 7.336494568069673505e+01 3.882755196366019277e+02 3.861100014077055107e+02
1.638888888888888928e+01 7.675822972311352999e+01 7.343274864805569280e+01 3.882124103193391988e+02 3.861099986112421334e+02
1.641666666666666785e+01 7.675951061194155045e+01 7.336879951382847764e+01 3.881510053710505304e+02 3.861100013698103339e+02
1.644444444444444287e+01 7.676074941898683335e+01 7.343648974476221269e+01 3.880914583008440673e+02 3.861099986491370828e+02
1.647222222222222143e+01 7.676195672810499104e+01 7.337243170360562772e+01 3.880336111984014451e+02 3.861100013319156687e+02
1.650000000000000000e+01 7.676312408876701454e+01 7.344001567428698252e+01 3.879774102787706624e+02 3.861099986870313501e+02
1.652777777777777857e+01 7.676426202205867355e+01 7.337585497009834512e+01 3.879229186744199183e+02 3.861100012940217425e+02
1.655555555555555713e+01 7.676536202302591505e+01 7.344333868186619441e+01 3.878698943016739236e+02 3.861099987249249921e+02
1.658333333333333215e+01 7.676643455222314572e+01 7.337908124104798446e+01 3.878185369367831186e+02 3.861100012561283847e+02
1.661111111111111072e+01 7.676747104670545241e+01 7.344647040791709003e+01 3.877685494253730099e+02 3.861099987628181225e+02
1.663888888888888928e+01 7.676848191530571341e+01 7.338212173662419957e+01 3.877201088762404311e+02 3.861100012182354817e+02
1.666666666666666785e+01 7.676945854535424019e+01 7.344942180338138371e+01 3.876730213179502584e+02 3.861099988007107413e+02
1.669444444444444287e+01 7.677041128828835781e+01 7.338498711154383614e+01 3.876273089375297900e+02 3.861100011803432039e+02
1.672222222222222143e+01 7.677133147809556135e+01 7.345220315520123222e+01 3.875829663837027965e+02 3.861099988386027917e+02
1.675000000000000000e+01 7.677222942923685878e+01 7.338768741053360145e+01 3.875398338399050431e+02 3.861100011424513809e+02
1.677777777777777857e+01 7.677309642129219469e+01 7.345482421347270474e+01 3.874980607618605859e+02 3.861099988764943305e+02
1.680555555555555713e+01 7.677394272199688885e+01 7.339023206848037262e+01 3.874573918100301739e+02 3.861100011045600127e+02
1.683333333333333215e+01 7.677475956905813348e+01 7.345729418520657816e+01 3.874180074496796351e+02 3.861099989143855282e+02
1.686111111111111072e+01 7.677555718745345814e+01 7.339263000890377953e+01 3.873796961789122406e+02 3.861100010666690423e+02
1.688888888888888928e+01 7.677632676465471206e+01 7.345962172099002885e+01 3.873425372233535313e+02 3.861099989522762144e+02
1.691666666666666785e+01 7.677707849407627805e+01 7.339488966590852215e+01 3.873064666162012486e+02 3.861100010287786404e+02
1.694444444444444287e+01 7.677780352243631512e+01 7.346181499017055216e+01 3.872714023658190285e+02 3.861099989901663889e+02
1.697222222222222143e+01 7.677851199968002049e+01 7.339701897226652250e+01 3.872374359063470592e+02 3.861100009908886932e+02
1.700000000000000000e+01 7.677919503684709923e+01 7.346388171505276432e+01 3.872043672229457343e+02 3.861099990280561656e+02
1.702777777777777857e+01 7.677986275001660488e+01 7.339902540590351521e+01 3.871723574020585374e+02 3.861100009529989734e+02
1.705555555555555713e+01 7.678050621262926256e+01 7.346582916425506937e+01 3.871412009231183902e+02 3.861099990659456580e+02
1.708333333333333215e+01 7.678113550613237237e+01 7.340091603642616747e+01 3.871110079821914951e+02 3.861100009151097652e+02
1.711111111111111072e+01 7.678174167078108781e+01 7.346766418620157424e+01 3.870816760789837758e+02 3.861099991038346957e+02
1.713888888888888928e+01 7.678233475475470016e+01 7.340269752430357642e+01 3.870531847017778659e+02 3.861100008772208412e+02
1.716666666666666785e+01 7.678290576896939967e+01 7.346939325102678708e+01 3.870255733995742276e+02 3.861099991417233923e+02
1.719444444444444287e+01 7.678346472901374398e+01 7.340437614083043627e+01 3.869986971566927423e+02 3.861100008393323151e+02
1.722222222222222143e+01 7.678400229101221441e+01 7.347102245846227220e+01 3.869726882116398201e+02 3.861099991796118616e+02
1.725000000000000000e+01 7.678452893205397345e+01 7.340595780653285374e+01 3.869473593922655823e+02 3.861100008014440164e+02
1.727777777777777857e+01 7.678503557127866941e+01 7.347255754369646752e+01 3.869228356218192175e+02 3.861099992174999329e+02
1.730555555555555713e+01 7.678553198394058654e+01 7.340744808156595980e+01 3.868989892311163317e+02 3.861100007635560587e+02
1.733333333333333215e+01 7.678600915281651851e+01 7.347400387427880730e+01 3.868758489690005149e+02 3.861099992553877200e+02
1.736111111111111072e+01 7.678647705666654133e+01 7.340885215859532309e+01 3.868534071494580076e+02 3.861100007256684421e+02
1.738888888888888928e+01 7.678692652982847733e+01 7.347536652845501237e+01 3.868315740481011176e+02 3.861099992932752798e+02
1.741666666666666785e+01 7.678736749306013110e+01 7.341017504784215930e+01 3.868104447450946282e+02 3.861100006877809960e+02
1.744444444444444287e+01 7.678779088639630857e+01 7.347665044259719025e+01 3.867898629823363308e+02 3.861099993311625553e+02
1.747222222222222143e+01 7.678820649189655967e+01 7.341142152211392613e+01 3.867699496333821116e+02 3.861100006498938910e+02
1.750000000000000000e+01 7.678860524471741655e+01 7.347786014487006412e+01 3.867505700822101176e+02 3.861099993690494330e+02
1.752777777777777857e+01 7.678899700078267188e+01 7.341259592433139858e+01 3.867317845640018845e+02 3.861100006120071839e+02
1.755555555555555713e+01 7.678937254788264966e+01 7.347899990111696411e+01 3.867135493543740949e+02 3.861099994069361401e+02
1.758333333333333215e+01 7.678974176901922988e+01 7.341370244763136554e+01 3.866958214194941093e+02 3.861100005741206473e+02
1.761111111111111072e+01 7.679009549198234197e+01 7.348007376275610625e+01 3.866786590131251273e+02 3.861099994448224493e+02
1.763888888888888928e+01 7.679044349223168808e+01 7.341474498864099019e+01 3.866619401731785501e+02 3.861100005362344518e+02
1.766666666666666785e+01 7.679077660091930113e+01 7.348108552551697414e+01 3.866457726046999710e+02 3.861099994827085311e+02
1.769444444444444287e+01 7.679110461868344828e+01 7.341572725759947105e+01 3.866300248623593347e+02 3.861100004983483700e+02
1.772222222222222143e+01 7.679141831643735827e+01 7.348203877562855268e+01 3.866147760805673670e+02 3.861099995205945561e+02
1.775000000000000000e+01 7.679172751001013353e+01 7.341665272012797061e+01 3.865999573893186039e+02 3.861100004604625155e+02
1.777777777777777857e+01 7.679172756376662790e+01 7.348293670813487211e+01 3.865853019037961076e+02 3.861099995584803537e+02
1.780555555555555713e+01 7.679216544515112730e+01 7.341752326874122048e+01 3.865713494177717848e+02 3.861100004225770590e+02
1.783333333333333215e+01 7.679256147946236410e+01 7.348377676449902651e+01 3.865580448417991306e+02 3.861099995963660376e+02
1.786111111111111072e+01 7.679256152025915583e+01 7.341832659538400208e+01 3.865446973518391474e+02 3.861100003846921140e+02
1.788888888888888928e+01 7.679291800864733375e+01 7.348453633595411816e+01 3.865318330610256794e+02 3.861099996342514373e+02
1.791666666666666785e+01 7.679332916192241498e+01 7.341904650413256661e+01 3.865197811078834889e+02 3.861100003468062027e+02
1.794444444444444287e+01 7.679332919482449427e+01 7.348523500295058852e+01 3.865076469623185744e+02 3.861099996721362118e+02
1.797222222222222143e+01 7.679332925176527169e+01 7.341974251143253127e+01 3.864957664625059124e+02 3.861100003089215420e+02
1.800000000000000000e+01 7.679386266040275189e+01 7.313232998613756308e+01 3.864877603908859101e+02 4.633299997064463582e+02
1.802777777777777857e+01 7.679386268693798456e+01 7.290282260597038544e+01 3.865051895936882147e+02 4.633300002880479838e+02
1.805555555555555713e+01 7.679318778540819324e+01 7.291648188954756904e+01 3.866797132955460938e+02 4.633299997089365547e+02
1.808333333333333215e+01 7.678961163554586733e+01 7.272416523364243801e+01 3.874533786333287821e+02 4.633300002961591986e+02
1.811111111111111072e+01 7.677814328809311917e+01 7.268894754042277384e+01 3.896548456258822739e+02 4.633299997028951793e+02
1.813888888888888928e+01 7.675394649488140431e+01 7.263540134878229537e+01 3.939182455796751015e+02 4.633300002921637315e+02
1.816666666666666785e+01 7.671819667671512377e+01 7.251465498409663724e+01 3.994279442623223986e+02 4.633299997160942780e+02
1.819444444444444287e+01 7.668030554644860786e+01 7.249049804185615642e+01 4.039000577049318395e+02 4.633300002767543901e+02
1.822222222222222143e+01 7.664946560346301396e+01 7.243726358804322274e+01 4.059270808858665305e+02 4.633299997266853438e+02
1.825000000000000000e+01 7.662344449648637124e+01 7.233616288194671995e+01 4.068618045019442206e+02 4.633300002730822484e+02
1.827777777777777857e+01 7.659374649193243556e+01 7.233437406514293855e+01 4.087626258287529595e+02 4.633299997266351511e+02
1.830555555555555713e+01 7.656037822916761115e+01 7.225591831579301072e+01 4.112711685948348190e+02 4.633300002716696895e+02
1.833333333333333215e+01 7.652990044109576218e+01 7.220189308781124282e+01 4.128340450719886121e+02 4.633299997325817685e+02
1.836111111111111072e+01 7.650231148458313157e+01 7.217493200989220270e+01 4.137566839718043070e+02 4.633300002619949964e+02
1.838888888888888928e+01 7.647306425546167929e+01 7.211809381065764057e+01 4.152374621160389552e+02 4.633299997426893242e+02
1.841666666666666785e+01 7.644328707032197201e+01 7.206257732892947843e+01 4.169065258700694585e+02 4.633300002543909386e+02
1.844444444444444287e+01 7.641618795144754017e+01 7.204778836784787188e+01 4.180356756162875627e+02 4.633299997472390714e+02
1.847222222222222143e+01 7.639008401340896626e+01 7.197788831754311900e+01 4.191389271746024292e+02 4.633300002511003868e+02
1.850000000000000000e+01 7.636333777966207492e+01 7.195226089167195482e+01 4.205567720758660357e+02 4.633299997515943005e+02
1.852777777777777857e+01 7.633775209939473427e+01 7.191233989902170265e+01 4.217734218463212983e+02 4.633300002446169401e+02
1.855555555555555713e+01 7.631351099856347275e+01 7.186978441119178740e+01 4.227509426419845227e+02 4.633299997595254922e+02
1.858333333333333215e+01 7.628917818801103579e+01 7.183037553523793406e+01 4.238827594055782697e+02 4.633300002368264927e+02
1.861111111111111072e+01 7.626540561990469769e+01 7.180675143454814702e+01 4.250189438816831284e+02 4.633299997660199665e+02
1.863888888888888928e+01 7.624284969525322708e+01 7.175266198037869003e+01 4.259822733465097144e+02 4.633300002315975803e+02
1.866666666666666785e+01 7.622064048349037080e+01 7.173549283480708993e+01 4.269734986195255715e+02 4.633299997709128775e+02
1.869444444444444287e+01 7.619877053353773988e+01 7.169169000863603003e+01 4.279934574350790513e+02 4.633300002260583028e+02
1.872222222222222143e+01 7.617776127384485108e+01 7.166378527159868383e+01 4.289026307431858527e+02 4.633299997774131498e+02
1.875000000000000000e+01 7.615727622093056937e+01 7.162843852001807932e+01 4.297906212846758649e+02 4.633300002190503051e+02
1.877777777777777857e+01 7.613717949473418400e+01 7.160499819232109076e+01 4.307109698558099922e+02 4.633299997842073026e+02
1.880555555555555713e+01 7.611773176768194560e+01 7.156308273757466054e+01 4.315635729859745879e+02 4.633300002128812025e+02
1.883333333333333215e+01 7.609879276128734205e+01 7.154782527116311996e+01 4.323744852342801437e+02 4.633299997898770357e+02
1.886111111111111072e+01 7.608025975546625830e+01 7.150696211195439389e+01 4.331982821560891921e+02 4.633300002072471102e+02
1.888888888888888928e+01 7.606226632888359518e+01 7.148857922678907073e+01 4.339882409622355794e+02 4.633299997958655467e+02
1.891666666666666785e+01 7.604475929839509263e+01 7.145448699806875936e+01 4.347396936792058568e+02 4.633300002008556930e+02
1.894444444444444287e+01 7.602765080204828507e+01 7.143553523804528993e+01 4.354845271888167417e+02 4.633299998024111801e+02
1.897222222222222143e+01 7.601099803783533559e+01 7.140080029387158334e+01 4.362092512722447850e+02 4.633300001944618884e+02
1.900000000000000000e+01 7.599479806087262546e+01 7.138690907629577964e+01 4.369024608636507878e+02 4.633299998085217339e+02
1.902777777777777857e+01 7.597899363274240159e+01 7.135110964880455242e+01 4.375849286834522900e+02 4.633300001885318693e+02
1.905555555555555713e+01 7.596358507237636104e+01 7.133809868739173510e+01 4.382483295763942692e+02 4.633299998144811980e+02
1.908333333333333215e+01 7.594858558047511110e+01 7.130580755921400282e+01 4.388870798677373273e+02 4.633300001823986918e+02
1.911111111111111072e+01 7.593396643208986063e+01 7.129187861855507435e+01 4.395133682145246325e+02 4.633299998207785393e+02
1.913888888888888928e+01 7.591970966983272717e+01 7.126122425060103183e+01 4.401223799670673884e+02 4.633300001760634927e+02
1.916666666666666785e+01 7.590581989438506127e+01 7.124958708748675917e+01 4.407115563620058651e+02 4.633299998270256310e+02
1.919444444444444287e+01 7.589228527498426047e+01 7.121842842299885490e+01 4.412856782054831228e+02 4.633300001699390123e+02
1.922222222222222143e+01 7.587908629441997732e+01 7.120866666100701536e+01 4.418469113414405456e+02 4.633299998330887206e+02
1.925000000000000000e+01 7.586622400960841617e+01 7.117895577719878020e+01 4.423892750619666003e+02 4.633300001638442041e+02
1.927777777777777857e+01 7.585368647456961355e+01 7.116914272532858377e+01 4.429178614522730868e+02 4.633299998392664634e+02
1.930555555555555713e+01 7.584146073373335639e+01 7.114123359963981841e+01 4.434341429530297773e+02 4.633300001576032514e+02
1.933333333333333215e+01 7.582954485190556682e+01 7.113234954685347589e+01 4.439342611041623172e+02 4.633299998455103150e+02
1.936111111111111072e+01 7.581792827645558930e+01 7.110476568802769748e+01 4.444218557223352377e+02 4.633300001514053292e+02
1.938888888888888928e+01 7.580659844605789033e+01 7.109746040288388258e+01 4.448964376261760663e+02 4.633299998516573055e+02
1.941666666666666785e+01 7.579555593360075250e+01 7.107052469262383454e+01 4.453587924347572198e+02 4.633300001452758465e+02
1.944444444444444287e+01 7.578478824642394329e+01 7.106380590502250527e+01 4.458077731034283033e+02 4.633299998578084455e+02
1.947222222222222143e+01 7.577428641460457470e+01 7.103818341609850506e+01 4.462458964074855885e+02 4.633300001390876446e+02
1.950000000000000000e+01 7.576404844062062693e+01 7.103198838666054371e+01 4.466722425284652331e+02 4.633299998640197828e+02
1.952777777777777857e+01 7.575406535846030920e+01 7.100709713698401515e+01 4.470867760073463160e+02 4.633300001328806275e+02
1.955555555555555713e+01 7.574432727596526149e+01 7.100196974597663768e+01 4.474913983318709825e+02 4.633299998702046310e+02
1.958333333333333215e+01 7.573483322329953182e+01 7.097756547312737041e+01 4.478844697485564552e+02 4.633300001267155039e+02
1.961111111111111072e+01 7.572557371222730183e+01 7.097322227777662818e+01 4.482681196212697614e+02 4.633299998763662870e+02
1.963888888888888928e+01 7.571654237789718422e+01 7.094968436541647350e+01 4.486410794868922949e+02 4.633300001205416834e+02
1.966666666666666785e+01 7.570773480314352355e+01 7.094583279677975440e+01 4.490048806863488835e+02 4.633299998825562511e+02
1.969444444444444287e+01 7.569914501495854608e+01 7.092306794432040817e+01 4.493589861627647224e+02 4.633300001143438180e+02
1.972222222222222143e+01 7.569076582542155052e+01 7.091993219516457714e+01 4.497038857254448772e+02 4.633299998887503648e+02
1.975000000000000000e+01 7.568259409232176438e+01 7.089767327449416712e+01 4.500402804339324234e+02 4.633300001081597088e+02
1.977777777777777857e+01 7.567462264364723978e+01 7.089526359826213309e+01 4.503673496244426246e+02 4.633299998949271412e+02
1.980555555555555713e+01 7.566684753202308400e+01 7.087361328404678318e+01 4.506868398258002912e+02 4.633300001019825913e+02
1.983333333333333215e+01 7.565926301209361782e+01 7.087171907969620577e+01 4.509973471832725522e+02 4.633299999011107388e+02
1.986111111111111072e+01 7.565186476896604972e+01 7.085073082661682520e+01 4.513005328240260496e+02 4.633300000957921725e+02
1.988888888888888928e+01 7.564464744960706355e+01 7.084937234944214879e+01 4.515956272489870003e+02 4.633299999073037156e+02
1.991666666666666785e+01 7.563760740320387299e+01 7.082889698235936748e+01 4.518832789575184279e+02 4.633300000896014694e+02
1.994444444444444287e+01 7.563073878277967310e+01 7.082813412745657899e+01 4.521638033688971063e+02 4.633299999134900986e+02
1.997222222222222143e+01 7.562403878674807345e+01 7.080814408292749818e+01 4.524367943552829274e+02 4.633300000834175876e+02
2.000000000000000000e+01 7.561750183379919577e+01 7.080788045939230813e+01 4.527034595196798819e+02 4.633299999196751173e+02
2.002777777777777857e+01 7.561112470762446947e+01 7.078842351907442776e+01 4.529627115554208103e+02 4.633300000772293288e+02
2.005555555555555713e+01 7.560490276396406273e+01 7.078860954434948383e+01 4.532160425174037073e+02 4.633299999258662751e+02
2.008333333333333215e+01 7.559883282942624305e+01 7.076962858300539949e+01 4.534625269892420647e+02 4.633300000710373752e+02
2.011111111111111072e+01 7.559290997997585748e+01 7.077029349553403392e+01 4.537030385827500254e+02 4.633299999320570350e+02
2.013888888888888928e+01 7.558713190427913275e+01 7.075173375987775160e+01 4.539375256322288124e+02 4.633300000648482637e+02
2.016666666666666785e+01 7.558149367743747860e+01 7.075284622276279833e+01 4.541658877336541877e+02 4.633299999382455212e+02
2.019444444444444287e+01 7.557599284030570175e+01 7.073471908843006872e+01 4.543889494589920446e+02 4.633300000586589249e+02
2.022222222222222143e+01 7.557062512170705304e+01 7.073622848245692296e+01 4.546059033742981228e+02 4.633299999444365085e+02
2.025000000000000000e+01 7.556538804761420636e+01 7.071851745549147950e+01 4.548179882076275362e+02 4.633300000524666871e+02
2.027777777777777857e+01 7.556027737527696786e+01 7.072042115427902331e+01 4.550243060633141567e+02 4.633299999506290305e+02
2.030555555555555713e+01 7.555529110767764678e+01 7.070308376160576813e+01 4.552258090527774357e+02 4.633300000462746198e+02
2.033333333333333215e+01 7.555042496953724651e+01 7.070537233449410053e+01 4.554221744877679612e+02 4.633299999568206431e+02
2.036111111111111072e+01 7.554567709652040719e+01 7.068839669716561502e+01 4.556135778525059550e+02 4.633300000400829504e+02
2.038888888888888928e+01 7.554104354725630799e+01 7.069103645281249726e+01 4.558004970051769078e+02 4.633299999630128809e+02
2.041666666666666785e+01 7.553652244422274009e+01 7.067441540746789030e+01 4.559823876581934883e+02 4.633300000338899736e+02
2.044444444444444287e+01 7.553211003454079275e+01 7.067738939797067133e+01 4.561602330401973404e+02 4.633299999692064830e+02
2.047222222222222143e+01 7.552780468386909263e+01 7.066109697995334216e+01 4.563332378884542777e+02 4.633300000276962010e+02
2.050000000000000000e+01 7.552360266446328296e+01 7.066439777594850113e+01 4.565023258108872142e+02 4.633299999754000851e+02
2.052777777777777857e+01 7.551950251926852786e+01 7.064841515489301571e+01 4.566670281032632488e+02 4.633300000215027126e+02
2.055555555555555713e+01 7.551550065633686870e+01 7.065202275493413708e+01 4.568277134066877920e+02 4.633299999815938577e+02
2.058333333333333215e+01 7.551159572092151961e+01 7.063634129495659408e+01 4.569845705018249760e+02 4.633300000153085421e+02
2.061111111111111072e+01 7.550778429616903509e+01 7.064023703681925781e+01 4.571373007626040703e+02 4.633299999877884261e+02
2.063888888888888928e+01 7.550406512536353887e+01 7.062484097189269505e+01 4.572866372074400374e+02 4.633300000091136894e+02
2.066666666666666785e+01 7.550043489061948776e+01 7.062901494079456199e+01 4.574319211361225825e+02 4.633299999939833924e+02
2.069444444444444287e+01 7.549689249042816641e+01 7.061388692634298536e+01 4.575739922001765763e+02 4.633300000029186663e+02
2.072222222222222143e+01 7.549343469991872269e+01 7.061832611925925107e+01 4.577123239142516127e+02 4.633300000001785293e+02
2.075000000000000000e+01 7.549006050552812042e+01 7.060345535621607382e+01 4.578473973458548585e+02 4.633299999967233020e+02
2.077777777777777857e+01 7.548676682691301210e+01 7.060814420316157225e+01 4.579791840449429969e+02 4.633300000063741209e+02
2.080555555555555713e+01 7.548355272727360443e+01 7.059351942884191544e+01 4.581075972026851559e+02 4.633299999905274831e+02
2.083333333333333215e+01 7.548041523614453752e+01 7.059844673589341824e+01 4.582331319814068706e+02 4.633300000125702240e+02
2.086111111111111072e+01 7.547735353374233114e+01 7.058405421115831757e+01 4.583552892544157089e+02 4.633299999843313230e+02
2.088888888888888928e+01 7.547436471336008879e+01 7.058920975940415588e+01 4.584747863208659737e+02 4.633300000187663841e+02
2.091666666666666785e+01 7.547144806176324039e+01 7.057503836691530807e+01 4.585911033376870591e+02 4.633299999781349356e+02
2.094444444444444287e+01 7.546860076534545669e+01 7.058041005920949829e+01 4.587047672347163711e+02 4.633300000249629989e+02
2.097222222222222143e+01 7.546582219466220920e+01 7.056645025681127947e+01 4.588156036785943002e+02 4.633299999719381503e+02
2.100000000000000000e+01 7.546310963046983034e+01 7.057202737968201234e+01 4.589236878877626395e+02 4.633300000311599547e+02
2.102777777777777857e+01 7.546046251705823238e+01 7.055826846689672038e+01 4.590293104201442134e+02 4.633299999657410808e+02
2.105555555555555713e+01 7.545787821642075244e+01 7.056404195898495857e+01 4.591321313088330385e+02 4.633300000373571947e+02
2.108333333333333215e+01 7.545535626602679713e+01 7.055047384496691620e+01 4.592327274234819470e+02 4.633299999595437271e+02
2.111111111111111072e+01 7.545289409996094321e+01 7.055643412467287590e+01 4.593306292141939480e+02 4.633300000435546622e+02
2.113888888888888928e+01 7.545049131017812272e+01 7.054304818145298839e+01 4.594263597675841879e+02 4.633299999533462028e+02
2.116666666666666785e+01 7.544814542854010142e+01 7.054918587106986649e+01 4.595196570543843677e+02 4.633300000497523001e+02
2.119444444444444287e+01 7.544585611608255249e+01 7.053597342464192366e+01 4.596107119528685416e+02 4.633299999471483375e+02
2.122222222222222143e+01 7.544362096745950907e+01 7.054228031637012464e+01 4.596996476719760381e+02 4.633300000559503360e+02
2.125000000000000000e+01 7.544143971698420614e+01 7.052923273181467323e+01 4.597862710394476267e+02 4.633299999409503016e+02
2.127777777777777857e+01 7.543931000772033713e+01 7.053570087575079128e+01 4.598710142463955322e+02 4.633300000621484855e+02
2.130555555555555713e+01 7.543723165473777215e+01 7.052281039609889035e+01 4.599534866161325795e+02 4.633299999347519247e+02
2.133333333333333215e+01 7.543520237547288332e+01 7.052943185878972088e+01 4.600341688413093379e+02 4.633300000683469193e+02
2.136111111111111072e+01 7.543322202440346302e+01 7.051669114548201378e+01 4.601127617225415634e+02 4.633299999285534341e+02
2.138888888888888928e+01 7.543128837657742736e+01 7.052345863126264192e+01 4.601895260971917310e+02 4.633300000745455804e+02
2.141666666666666785e+01 7.542940135955632286e+01 7.051086040591771109e+01 4.602644594982974127e+02 4.633299999223546592e+02
2.144444444444444287e+01 7.542755879955542753e+01 7.051776709155130618e+01 4.603374920141466760e+02 4.633300000807444121e+02
2.147222222222222143e+01 7.542576067859691591e+01 7.050530453542344844e+01 4.604089212200291854e+02 4.633299999161558276e+02
2.150000000000000000e+01 7.542400487916469842e+01 7.051234372615512314e+01 4.604784467799252070e+02 4.633300000869433006e+02
2.152777777777777857e+01 7.542229142894576910e+01 7.050001048668458736e+01 4.605464840047360440e+02 4.633299999099567685e+02
2.155555555555555713e+01 7.542061826696003379e+01 7.050717582631571645e+01 4.606127332564188350e+02 4.633300000931425870e+02
2.158333333333333215e+01 7.541898547097368066e+01 7.049496573492281470e+01 4.606774882394623205e+02 4.633299999037573684e+02
2.161111111111111072e+01 7.541739102298292607e+01 7.050225129493465204e+01 4.607406584787510155e+02 4.633300000993419872e+02
2.163888888888888928e+01 7.541583505449668223e+01 7.049015845314048079e+01 4.608022715816797472e+02 4.633299998975579683e+02
2.166666666666666785e+01 7.541431559334805002e+01 7.049755852947959056e+01 4.608625064375617058e+02 4.633300001055415009e+02
2.169444444444444287e+01 7.541283280556716306e+01 7.048557741050446168e+01 4.609211550275351783e+02 4.633299998913583408e+02
2.172222222222222143e+01 7.541138476972503213e+01 7.049308652846261225e+01 4.609785540581067949e+02 4.633300001117411853e+02
2.175000000000000000e+01 7.540997170199511856e+01 7.048121185237022246e+01 4.610344308775078161e+02 4.633299998851585997e+02
2.177777777777777857e+01 7.540859172130214461e+01 7.048882485820283250e+01 4.610890806976459544e+02 4.633300001179409833e+02
2.180555555555555713e+01 7.540724507520751274e+01 7.047705155339420457e+01 4.611423602386204266e+02 4.633299998789586880e+02
2.183333333333333215e+01 7.540592991921000987e+01 7.048476354405023869e+01 4.611943663583876969e+02 4.633300001241410655e+02
2.186111111111111072e+01 7.540464655007107808e+01 7.047308681457093371e+01 4.612451812781606577e+02 4.633299998727584921e+02
2.188888888888888928e+01 7.540339315803795728e+01 7.048089308654641627e+01 4.612946813989019574e+02 4.633300001303412614e+02
2.191666666666666785e+01 7.540217007030148011e+01 7.046930838172474409e+01 4.613431226256594186e+02 4.633299998665582962e+02
2.194444444444444287e+01 7.540097552240938228e+01 7.047720447163295887e+01 4.613902750127602985e+02 4.633300001365414573e+02
2.197222222222222143e+01 7.539980987715823346e+01 7.046570743205401754e+01 4.614364136580139188e+02 4.633299998603579866e+02
2.200000000000000000e+01 7.539867139564735510e+01 7.047368910461011637e+01 4.614813702825476867e+02 4.633300001427418806e+02
2.202777777777777857e+01 7.539756047264094718e+01 7.046227558186288320e+01 4.615252860008891389e+02 4.633299998541576201e+02
2.205555555555555713e+01 7.539647540875229481e+01 7.047033879013017099e+01 4.615681683793031880e+02 4.633300001489423607e+02
2.208333333333333215e+01 7.539541662985357107e+01 7.045900484970552213e+01 4.616099665779709653e+02 4.633299998479570263e+02
2.211111111111111072e+01 7.539438246660206744e+01 7.046714573687155792e+01 4.616508591993936648e+02 4.633300001551428977e+02
2.213888888888888928e+01 7.539337337266043448e+01 7.045588762390171667e+01 4.616906675940354603e+02 4.633299998417564325e+02
2.216666666666666785e+01 7.539238770488803709e+01 7.046410252792465201e+01 4.617296314118663645e+02 4.633300001613435484e+02
2.219444444444444287e+01 7.539142595287242443e+01 7.045291666071686620e+01 4.617675801030198954e+02 4.633299998355557250e+02
2.222222222222222143e+01 7.539048649928047041e+01 7.046120209125837164e+01 4.618046762087582806e+02 4.633300001675443127e+02
2.225000000000000000e+01 7.538956985834187208e+01 7.045008506690851391e+01 4.618408751774189795e+02 4.633299998293550175e+02
2.227777777777777857e+01 7.538867443762147502e+01 7.045843769501553311e+01 4.618761833962360583e+02 4.633300001737450771e+02
2.230555555555555713e+01 7.538780078255881278e+01 7.044738627202593761e+01 4.619107116006017577e+02 4.633299998231541963e+02
2.233333333333333215e+01 7.538694732734829529e+01 7.045580293034255703e+01 4.619443332133163835e+02 4.633300001799459551e+02
2.236111111111111072e+01 7.538611463134161284e+01 7.044481401730521952e+01 4.619772450115272591e+02 4.633299998169531477e+02
2.238888888888888928e+01 7.538530116234839795e+01 7.045329169136583403e+01 4.620092894304974607e+02 4.633300001861470037e+02
2.241666666666666785e+01 7.538450750228425079e+01 7.044236234541629926e+01 4.620406330021110648e+02 4.633299998107521560e+02
2.244444444444444287e+01 7.538373213800822725e+01 7.045089816019962825e+01 4.620711982795713197e+02 4.633300001923480522e+02
2.247222222222222143e+01 7.538297567739654426e+01 7.044002558032019579e+01 4.621010337626437945e+02 4.633299998045509938e+02
2.250000000000000000e+01 7.538223662705615880e+01 7.044861679815927857e+01 4.621301934746161351e+02 4.633300001985492713e+02
2.252777777777777857e+01 7.538151561366639442e+01 7.043779831412089720e+01 4.621585998525812329e+02 4.633299997983498315e+02
2.255555555555555713e+01 7.538081116755367361e+01 7.044644232865543643e+01 4.621864039360693823e+02 4.633300002047504904e+02
2.258333333333333215e+01 7.538012393753554363e+01 7.043567539671344946e+01 4.622134715922483110e+02 4.633299997921485556e+02
2.261111111111111072e+01 7.537945246926288689e+01 7.044436972437183897e+01 4.622399595549738933e+02 4.633300002109517663e+02
2.263888888888888928e+01 7.537879743578479008e+01 7.043365192253445173e+01 4.622657744467152270e+02 4.633299997859472228e+02
2.266666666666666785e+01 7.537815739929605741e+01 7.044239419619280795e+01 4.622909917124910635e+02 4.633300002171532128e+02
2.269444444444444287e+01 7.537753304726857095e+01 7.043172321630517274e+01 4.623156217519514826e+02 4.633299997797458332e+02
2.272222222222222143e+01 7.537692296334566322e+01 7.044051118217628016e+01 4.623396290113489044e+02 4.633300002233546024e+02
2.275000000000000000e+01 7.537632785268830560e+01 7.042988482527673000e+01 4.623631208980174847e+02 4.633299997735442730e+02
2.277777777777777857e+01 7.537574631596244501e+01 7.043871633628222639e+01 4.623859914519680387e+02 4.633300002295561058e+02
2.280555555555555713e+01 7.537517907288021490e+01 7.042813250787071411e+01 4.624083790211698783e+02 4.633299997673428265e+02
2.283333333333333215e+01 7.537462474257186784e+01 7.043700551763279805e+01 4.624301869023071276e+02 4.633300002357576659e+02
2.286111111111111072e+01 7.537408406070420597e+01 7.042646222178767346e+01 4.624515049383992391e+02 4.633299997611412664e+02
2.288888888888888928e+01 7.537355566060736578e+01 7.043537478063829838e+01 4.624723120176104771e+02 4.633300002419591692e+02
2.291666666666666785e+01 7.537304029213231615e+01 7.042487011563467547e+01 4.624926066091705934e+02 4.633299997549396494e+02
2.294444444444444287e+01 7.537253660484327611e+01 7.043382036645199662e+01 4.625124567884650446e+02 4.633300002481607862e+02
2.297222222222222143e+01 7.537204536391193699e+01 7.042335252039774218e+01 4.625317863300240901e+02 4.633299997487380324e+02
2.300000000000000000e+01 7.537156557176869853e+01 7.043233869350700616e+01 4.625507102420857564e+02 4.633300002543624601e+02
2.302777777777777857e+01 7.537109747985488184e+01 7.042190594137471749e+01 4.625691377071303236e+02 4.633299997425363586e+02
2.305555555555555713e+01 7.537063983165661796e+01 7.043092635543746383e+01 4.625871617582811837e+02 4.633300002605641339e+02
2.308333333333333215e+01 7.537019358635681954e+01 7.042052706621348079e+01 4.626047418962456277e+02 4.633299997363346847e+02
2.311111111111111072e+01 7.536975739586699774e+01 7.042958014021797908e+01 4.626219015451194423e+02 4.633300002667658646e+02
2.313888888888888928e+01 7.536933199235417646e+01 7.041921277384656719e+01 4.626386758089011551e+02 4.633299997301329540e+02
2.316666666666666785e+01 7.536891615670224098e+01 7.042829698160429075e+01 4.626550164009094033e+02 4.633300002729676521e+02
2.319444444444444287e+01 7.536891608435769285e+01 7.041796019546457330e+01 4.626715245692535063e+02 4.633299997239311097e+02
2.322222222222222143e+01 7.536832561184731105e+01 7.042707525600225438e+01 4.626870718433944489e+02 4.633300002791692691e+02
2.325000000000000000e+01 7.536779151638715746e+01 7.041677220530517900e+01 4.627017899408498920e+02 4.633299997177289242e+02
2.327777777777777857e+01 7.536779145908231214e+01 7.042592792636223464e+01 4.627171335298330064e+02 4.633300002853706587e+02
2.330555555555555713e+01 7.536728492418153280e+01 7.041567310765341858e+01 4.627317418565176581e+02 4.633299997115268525e+02
2.333333333333333215e+01 7.536673482304746585e+01 7.042487513396778809e+01 4.627453208125227775e+02 4.633300002915731284e+02
2.336111111111111072e+01 7.536673477337703275e+01 7.041465012933318235e+01 4.627594994943802362e+02 4.633299997053254060e+02
2.338888888888888928e+01 7.536627899673325715e+01 7.042386382992796712e+01 4.627730859253218227e+02 4.633300002977747454e+02
2.341666666666666785e+01 7.536574211203240736e+01 7.041365124571258605e+01 4.627852573325756111e+02 4.633299996991232206e+02
2.344444444444444287e+01 7.536574206855171099e+01 7.042289312589483075e+01 4.627981104358735251e+02 4.633300003039767603e+02
2.347222222222222143e+01 7.536532196045706655e+01 7.041271235271490525e+01 4.628102046534755232e+02 4.633299996929218310e+02
2.350000000000000000e+01 7.536481254874020408e+01 7.042197222669425116e+01 4.628211349500559777e+02 4.633300003101783773e+02
2.352777777777777857e+01 7.536481251032725481e+01 7.041180456445123070e+01 4.628330075517211526e+02 4.633299996867197024e+02
2.355555555555555713e+01 7.536481243997778279e+01 7.042108793931771515e+01 4.628449187530973177e+02 4.633300003163805059e+02
2.358333333333333215e+01 7.536415048257202898e+01 7.041094626746556173e+01 4.628553163455360959e+02 4.633299996805176875e+02
2.361111111111111072e+01 7.536415042240062689e+01 7.042024937978750643e+01 4.628660076302238622e+02 4.633300003225818955e+02
2.363888888888888928e+01 7.536415035351814140e+01 7.041013564125225344e+01 4.628771623939157962e+02 4.633299996743153315e+02
2.366666666666666785e+01 7.536349156451538533e+01 7.041948293987907448e+01 4.628866626320734099e+02 4.633300003287837967e+02
2.369444444444444287e+01 7.536349149879059439e+01 7.040941188940378481e+01 4.628966993534396011e+02 4.633299996681133734e+02
2.372222222222222143e+01 7.536349143490184588e+01 7.041878612965695083e+01 4.629071692312600703e+02 4.633300003349859821e+02
2.375000000000000000e+01 7.536284641590687272e+01 7.040873152706335247e+01 4.629158662054129536e+02 4.633299996619114722e+02
2.377777777777777857e+01 7.536284634983165631e+01 7.041812019506360798e+01 4.629247809624271213e+02 4.633300003411875991e+02
2.380555555555555713e+01 7.536284629220304510e+01 7.040808391207400518e+01 4.629341892263270779e+02 4.633299996557096279e+02
2.383333333333333215e+01 7.536221753755705777e+01 7.041749445506094673e+01 4.629417030019625940e+02 4.633300003473899551e+02
2.386111111111111072e+01 7.536221747473261701e+01 7.040747387415061098e+01 4.629493365864312864e+02 4.633299996495073856e+02
2.388888888888888928e+01 7.536221742306712201e+01 7.041689337498770840e+01 4.629578309627839872e+02 4.633300003535918563e+02
2.391666666666666785e+01 7.536161077351243875e+01 7.040688703895952472e+01 4.629646314830492884e+02 4.633299996433058254e+02
2.394444444444444287e+01 7.536161071551391899e+01 7.041632323539840854e+01 4.629718250342591546e+02 4.633300003597936438e+02
2.397222222222222143e+01 7.536161066906548456e+01 7.040632561481525897e+01 4.629796615773923918e+02 4.633299996371037537e+02

